The Universal Stellar Mass-Stellar Metallicity Relation for Dwarf Galaxies

We present spectroscopic metallicities of individual stars in seven gas-rich dwarf irregular galaxies (dIrrs), and we show that dIrrs obey the same mass-metallicity relation as the dwarf spheroidal (dSph) satellites of both the Milky Way and M31: Z_* ~ M_*^(0.30 +/- 0.02). The uniformity of the relation is in contradiction to previous estimates of metallicity based on photometry. This relationship is roughly continuous with the stellar mass-stellar metallicity relation for galaxies as massive as M_* = 10^12 M_sun. Although the average metallicities of dwarf galaxies depend only on stellar mass, the shapes of their metallicity distributions depend on galaxy type. The metallicity distributions of dIrrs resemble simple, leaky box chemical evolution models, whereas dSphs require an additional parameter, such as gas accretion, to explain the shapes of their metallicity distributions. Furthermore, the metallicity distributions of the more luminous dSphs have sharp, metal-rich cut-offs that are consistent with the sudden truncation of star formation due to ram pressure stripping.

==> table_catalog.dat <==
Title: The Universal Stellar Mass-Stellar Metallicity Relation for Dwarf
       Galaxies
Authors: Kirby, E. N., Cohen, J. G., Guhathakurta, P., Bullock, J. S., Cheng,
         L., and Deng, M.
Table: Metallicity Catalog
================================================================================
Byte-by-byte Description of file: table_catalog.dat
--------------------------------------------------------------------------------
   Bytes Format Units     Label   Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---       galaxy  Dwarf spheroidal galaxy
   9- 18 A10    ---       name    Object name
  20- 21 I2     h         RAh     Hour of Right Ascension (J2000)
  23- 24 I2     min       RAm     Minute of Right Ascension (J2000)
  26- 30 F5.2   s         RAs     Second of Right Ascension (J2000)
      32 A1     ---       DE-     Sign of the Declination (J2000)
  33- 34 I2     deg       DEd     Degree of Declination (J2000)
  36- 37 I2     arcmin    DEm     Arcminute of Declination (J2000)
  39- 42 F4.1   arcsec    DEs     Arcsecond of Declination (J2000)
      44 A1     ---       filt1   ? Filter 1
  46- 51 F6.3   mag       mag1    ? Extinction-corrected magnitude 1
  53- 57 F5.3   mag       e_mag1  ? Uncertainty in mag1
  59- 60 A1     ---       filt2   Filter 2
  62- 67 F6.3   mag       mag2    Extinction-corrected magnitude 2
  69- 73 F5.3   mag       e_mag2  Uncertainty in mag2
      75 A1     ---       filt3   ? Filter 3
  77- 82 F6.3   mag       mag3    ? Extinction-corrected magnitude 3
  84- 88 F5.3   mag       e_mag3  ? Uncertainty in mag3
  90- 93 I4     K         Teff    Effective temperature
  95- 97 I3     K       e_Teff    Uncertainty in Teff
  99-102 F4.2   [cm/s2]   log(g)  Log of surface gravity
 104-107 F4.2   [cm/s2] e_log(g)  Uncertainty in log(g)
 109-112 F4.2   km/s      vt      Microturbulent velocity
 114-118 F5.2   [Sun]     [Fe/H]  Iron abundance relative to the Sun
 120-123 F4.2   [Sun]   e_[Fe/H]  Uncertainty in [Fe/H]
--------------------------------------------------------------------------------
Scl     1002473    00 59 21.58 -33 42 57.9 M 19.662 0.090 T2 18.557 0.048                5151  83 2.02 0.08 1.66 -2.24 0.15
Scl     1002447    00 59 21.66 -33 41 01.6 M 18.296 0.037 T2 16.987 0.027                4710  37 1.27 0.06 1.84 -2.01 0.11
Scl     1002888    00 59 23.85 -33 42 59.1 M 19.614 0.091 T2 18.383 0.048                4837  88 1.87 0.08 1.70 -1.96 0.12
Scl     1003386    00 59 26.87 -33 40 28.9 M 18.871 0.051 T2 17.559 0.029                4698  34 1.49 0.06 1.79 -1.29 0.11
Scl     1003505    00 59 27.13 -33 43 42.1 M 17.872 0.026 T2 16.327 0.024                4390  23 0.88 0.06 1.93 -1.80 0.11
Scl     1003443    00 59 27.34 -33 38 47.3 M 18.218 0.037 T2 16.927 0.028                4715  37 1.26 0.06 1.84 -1.66 0.11
Scl     1003537    00 59 27.69 -33 40 35.4 M 17.383 0.025 T2 15.699 0.025                4277  18 0.58 0.07 2.01 -2.26 0.11
Scl     1003694    00 59 28.30 -33 42 07.2 M 17.305 0.017 T2 15.377 0.020                3940   9 0.32 0.09 2.07 -1.65 0.11
Scl     1003702    00 59 28.72 -33 38 56.8 M 19.063 0.037 T2 17.763 0.030                4603  49 1.58 0.06 1.77 -1.87 0.11
Scl     1003967    00 59 30.44 -33 36 04.9 M 18.108 0.024 T2 16.705 0.021                4522  54 1.11 0.05 1.88 -2.68 0.12
Scl     1004020    00 59 30.57 -33 37 13.1 M 20.117 0.066 T2 18.922 0.048                4796  91 2.11 0.07 1.64 -1.33 0.14
Scl     1004135    00 59 30.62 -33 42 06.7 M 18.889 0.035 T2 17.588 0.026                4668  44 1.51 0.06 1.79 -2.09 0.11
Scl     1004084    00 59 30.93 -33 36 49.9 M 19.941 0.065 T2 18.783 0.047                4910 100 2.08 0.07 1.65 -2.45 0.23
Scl     1004271    00 59 31.53 -33 39 41.7 M 20.370 0.081 T2 19.264 0.070                4988 110 2.30 0.08 1.60 -1.97 0.17
Scl     1004360    00 59 31.90 -33 40 38.2 M 19.792 0.065 T2 18.556 0.041                4772  70 1.94 0.07 1.68 -2.02 0.12
Scl     1004320    00 59 31.96 -33 38 36.9 M 19.335 0.045 T2 18.138 0.034                4854  69 1.80 0.07 1.72 -2.11 0.12
Scl     1004448    00 59 32.78 -33 36 10.9 M 18.693 0.032 T2 17.378 0.024                4678  56 1.42 0.06 1.81 -1.86 0.11
Scl     1004645    00 59 33.64 -33 37 54.2 M 19.520 0.047 T2 18.226 0.036                4657  53 1.76 0.07 1.72 -1.26 0.11
Scl     1004711    00 59 33.79 -33 39 26.9 M 19.389 0.051 T2 18.131 0.033                4710  65 1.75 0.07 1.73 -2.44 0.14
Scl     1004775    00 59 33.82 -33 42 37.9 M 19.040 0.043 T2 17.683 0.029                4641  38 1.51 0.06 1.79 -1.28 0.11
Scl     1004692    00 59 34.04 -33 36 15.3 M 19.198 0.047 T2 17.944 0.030                4724  79 1.68 0.06 1.74 -2.35 0.15
Scl     1004838    00 59 34.09 -33 43 51.3 M 18.964 0.030 T2 17.622 0.032                4591  31 1.49 0.06 1.79 -1.57 0.11
Scl     1004861    00 59 34.24 -33 43 18.7 M 19.236 0.043 T2 18.026 0.036                4857  47 1.74 0.07 1.73 -1.71 0.11
Scl     1004754    00 59 34.31 -33 37 18.7 M 20.015 0.082 T2 18.724 0.043                4636  76 1.97 0.07 1.68 -1.64 0.12
Scl     1004931    00 59 35.23 -33 37 31.1 M 18.887 0.039 T2 17.559 0.022                4604  49 1.48 0.06 1.79 -1.96 0.11
Scl     1005103    00 59 35.37 -33 44 09.2 M 17.577 0.022 T2 15.640 0.026                3877  10 0.39 0.09 2.05 -1.27 0.11
Scl     1005099    00 59 36.09 -33 37 08.9 M 18.551 0.031 T2 17.213 0.025                4565  48 1.34 0.06 1.83 -2.05 0.11
Scl     1005366    00 59 36.96 -33 41 55.7 M 18.267 0.028 T2 16.764 0.026                4427  19 1.07 0.05 1.89 -1.42 0.11
Scl     1005429    00 59 37.10 -33 43 06.2 M 18.405 0.024 T2 17.111 0.030                4688  37 1.33 0.06 1.83 -2.59 0.11
Scl     1005527    00 59 37.57 -33 43 33.3 M 18.188 0.022 T2 16.706 0.019                4475  21 1.06 0.05 1.89 -1.32 0.11
Scl     1005472    00 59 37.62 -33 40 21.7 M 18.053 0.026 T2 16.587 0.022                4438  22 1.02 0.05 1.90 -2.08 0.11
Scl     1005565    00 59 38.05 -33 40 32.2 M 17.971 0.022 T2 16.416 0.024                4354  25 0.91 0.05 1.93 -1.78 0.11
Scl     1005457    00 59 38.12 -33 35 07.9 M 17.747 0.017 T2 16.130 0.016                4341  33 0.77 0.06 1.96 -1.48 0.11
Scl     1005745    00 59 38.40 -33 45 10.5 M 17.677 0.022 T2 16.012 0.024                4158  21 0.69 0.07 1.98 -1.68 0.11
Scl     1005561    00 59 38.42 -33 37 27.8 M 18.858 0.036 T2 17.596 0.026                4715  53 1.54 0.06 1.78 -2.04 0.12
Scl     1005765    00 59 38.64 -33 43 59.4 M 19.451 0.044 T2 18.201 0.032                4730  48 1.78 0.06 1.72 -1.76 0.11
Scl     1005651    00 59 38.94 -33 36 13.5 M 18.601 0.030 T2 17.134 0.026                4416  29 1.23 0.05 1.85 -1.51 0.11
Scl     1005983    00 59 40.31 -33 39 44.8 M 19.255 0.040 T2 17.952 0.031                4676  50 1.65 0.06 1.75 -1.79 0.12
Scl     1005921    00 59 40.33 -33 36 06.4 M 17.703 0.018 T2 16.066 0.021                4249  16 0.73 0.06 1.97 -1.65 0.11
Scl     1006155    00 59 40.42 -33 45 51.9 M 20.032 0.065 T2 18.779 0.042                4737  73 2.02 0.07 1.66 -2.21 0.13
Scl     1005940    00 59 40.46 -33 35 53.8 M 17.889 0.018 T2 16.401 0.019                4412  31 0.94 0.05 1.92 -2.48 0.11
Scl     1006107    00 59 40.70 -33 41 16.6 M 18.806 0.043 T2 17.530 0.028                4623  41 1.50 0.06 1.79 -2.16 0.11
Scl     1006118    00 59 40.77 -33 41 29.3 M 19.879 0.055 T2 18.701 0.040                4961 147 2.03 0.07 1.66 -2.44 0.14
Scl     1006091    00 59 41.03 -33 37 45.0 M 18.365 0.028 T2 17.054 0.024                4665  45 1.30 0.05 1.84 -2.34 0.11
Scl     1006241    00 59 41.55 -33 40 29.5 M 20.171 0.076 T2 18.958 0.050                4816  85 2.12 0.07 1.64 -1.32 0.12
Scl     1006240    00 59 41.75 -33 39 12.2 M 20.261 0.077 T2 19.145 0.051                4966  95 2.25 0.07 1.61 -1.26 0.13
Scl     1006374    00 59 42.13 -33 41 37.6 M 19.880 0.078 T2 18.787 0.041                5082  71 2.12 0.08 1.64 -1.79 0.12
Scl     1006400    00 59 42.56 -33 38 16.7 M 18.075 0.027 T2 16.520 0.024                4351  20 0.95 0.06 1.92 -1.26 0.11
Scl     1006544    00 59 42.71 -33 43 54.9 M 19.461 0.044 T2 18.265 0.034                4841  43 1.85 0.06 1.71 -1.43 0.11
Scl     1006511    00 59 43.23 -33 37 01.5 M 19.765 0.058 T2 18.560 0.037                4815  68 1.96 0.07 1.68 -1.36 0.12
Scl     1006600    00 59 43.89 -33 35 09.9 M 20.125 0.071 T2 19.011 0.049                4918  96 2.20 0.07 1.62 -1.10 0.12
Scl     1006649    00 59 44.32 -33 33 41.6 M 18.463 0.018 T2 17.143 0.017                4688 104 1.33 0.05 1.83 -2.28 0.12
Scl     1006833    00 59 44.41 -33 43 00.3 M 19.244 0.038 T2 17.905 0.030                4680  34 1.61 0.06 1.76 -1.39 0.11
Scl     1007039    00 59 44.73 -33 49 12.8 M 18.050 0.024 T2 16.607 0.023                4517  28 1.05 0.05 1.90 -1.93 0.11
Scl     1006970    00 59 44.91 -33 44 34.8 M 18.316 0.029 T2 16.801 0.025                4453  19 1.07 0.05 1.89 -1.08 0.11
Scl     1007034    00 59 45.32 -33 43 53.6 M 18.107 0.029 T2 16.661 0.021                4577  25 1.06 0.05 1.89 -1.85 0.11
Scl     1007123    00 59 45.75 -33 43 38.3 M 20.159 0.096 T2 19.017 0.048                5075  68 2.18 0.08 1.63 -1.07 0.11
Scl     1007263    00 59 46.08 -33 46 59.7 M 19.943 0.075 T2 18.797 0.049                5028  77 2.09 0.08 1.65 -1.50 0.12
Scl     1007179    00 59 46.14 -33 41 58.5 M 20.011 0.062 T2 18.833 0.049                4843  72 2.09 0.07 1.65 -1.82 0.12
Scl     1007312    00 59 46.16 -33 48 38.9 M 17.820 0.023 T2 16.241 0.021                4345  16 0.83 0.06 1.95 -1.58 0.11
Scl     1007219    00 59 46.29 -33 43 09.9 M 20.241 0.072 T2 19.126 0.063                5054  70 2.24 0.08 1.61 -1.18 0.11
Scl     1007206    00 59 46.41 -33 41 23.2 M 17.556 0.023 T2 15.668 0.022                3890  13 0.43 0.08 2.04 -1.18 0.11
Scl     1007217    00 59 46.52 -33 40 45.0 M 18.728 0.035 T2 17.408 0.024                4682  45 1.43 0.06 1.81 -1.66 0.11
Scl     1007391    00 59 46.68 -33 47 19.5 M 19.770 0.060 T2 18.537 0.044                4824  80 1.93 0.07 1.69 -2.75 0.17
Scl     1007258    00 59 46.83 -33 39 50.2 M 18.475 0.030 T2 17.045 0.027                4435  34 1.22 0.05 1.85 -1.72 0.11
Scl     1007349    00 59 46.90 -33 43 45.6 M 18.439 0.030 T2 17.009 0.021                4487  20 1.20 0.05 1.86 -1.43 0.11
Scl     1007241    00 59 47.12 -33 36 21.2 M 20.196 0.084 T2 19.020 0.048                4869  91 2.17 0.08 1.63 -1.76 0.14
Scl     1007490    00 59 47.26 -33 46 30.3 M 17.743 0.020 T2 16.034 0.021                4173  13 0.67 0.07 1.98 -1.25 0.11
Scl     1007377    00 59 47.40 -33 40 16.2 M 19.960 0.079 T2 18.812 0.049                4899  99 2.10 0.08 1.65 -2.22 0.20
Scl     1007395    00 59 47.43 -33 40 22.8 M 19.173 0.045 T2 18.030 0.033                5012  66 1.79 0.07 1.72 -2.16 0.14
Scl     1007346    00 59 47.60 -33 36 42.1 M 18.838 0.037 T2 17.636 0.025                4910  58 1.60 0.06 1.76 -2.70 0.15
Scl     1007618    00 59 47.67 -33 47 29.2 M 18.014 0.025 T2 16.397 0.021                4317  15 0.86 0.06 1.94 -1.11 0.11
Scl     1007627    00 59 48.43 -33 40 35.5 M 19.897 0.073 T2 18.763 0.039                4902  85 2.09 0.07 1.65 -1.61 0.13
Scl     1007750    00 59 48.86 -33 42 17.7 M 18.307 0.035 T2 16.860 0.021                4490  33 1.14 0.05 1.87 -1.35 0.11
Scl     1007749    00 59 49.07 -33 40 16.9 M 20.070 0.072 T2 18.916 0.052                4922  82 2.14 0.08 1.64 -1.10 0.12
Scl     1007842    00 59 49.10 -33 44 04.6 M 18.306 0.025 T2 16.857 0.025                4480  23 1.13 0.05 1.87 -1.97 0.11
Scl     1007815    00 59 49.29 -33 41 17.1 M 19.048 0.040 T2 17.744 0.031                4680  48 1.56 0.06 1.77 -1.33 0.11
Scl     1007969    00 59 49.42 -33 46 46.6 M 19.134 0.046 T2 17.881 0.036                4774  51 1.65 0.07 1.75 -1.98 0.11
Scl     1007747    00 59 49.57 -33 35 35.8 M 19.755 0.050 T2 18.502 0.029                4810  56 1.90 0.07 1.69 -1.56 0.12
Scl     1200017    00 59 49.57 -33 37 52.4 M 19.059 0.053 T2 17.778 0.025                4714  51 1.60 0.07 1.76 -2.21 0.12
Scl     1008150    00 59 50.08 -33 48 42.7 M 19.963 0.069 T2 18.848 0.045                5030  81 2.13 0.07 1.64 -1.76 0.13
Scl     1008226    00 59 50.21 -33 51 23.3 M 19.980 0.067 T2 18.737 0.046                4727  84 2.01 0.07 1.67 -1.94 0.13
Scl     1007989    00 59 50.42 -33 38 04.0 M 19.994 0.080 T2 18.858 0.051                4937  86 2.12 0.08 1.64 -1.24 0.12
Scl     1008159    00 59 50.43 -33 45 56.6 M 20.191 0.085 T2 19.075 0.049                5053  95 2.22 0.07 1.62 -2.08 0.15
Scl     1007948    00 59 50.48 -33 36 10.7 M 20.229 0.088 T2 19.074 0.045                4869  88 2.20 0.08 1.62 -1.26 0.12
Scl     1008035    00 59 50.81 -33 36 20.5 M 18.591 0.031 T2 17.159 0.024                4528  25 1.26 0.05 1.84 -1.18 0.11
Scl     1008106    00 59 50.99 -33 38 36.4 M 19.202 0.045 T2 17.949 0.031                4666  56 1.68 0.06 1.74 -2.18 0.12
Scl     1008328    00 59 51.00 -33 48 54.8 M 18.274 0.023 T2 16.904 0.022                4581  37 1.20 0.05 1.86 -2.28 0.11
Scl     1008326    00 59 51.53 -33 44 02.4 M 18.563 0.030 T2 17.286 0.029                4773  39 1.41 0.06 1.81 -2.60 0.11
Scl     1008200    00 59 51.61 -33 36 51.7 M 20.398 0.096 T2 19.402 0.072                5354 119 2.41 0.08 1.57 -1.45 0.17
Scl     1008505    00 59 51.90 -33 47 43.3 M 18.230 0.024 T2 16.731 0.019                4440  18 1.06 0.05 1.89 -1.22 0.11
Scl     1008349    00 59 51.90 -33 41 45.8 M 18.966 0.042 T2 17.551 0.027                4529  31 1.42 0.06 1.81 -1.10 0.11
Scl     1008390    00 59 51.99 -33 42 36.0 M 18.251 0.027 T2 16.796 0.026                4511  30 1.11 0.05 1.88 -1.45 0.11
Scl     1008361    00 59 52.12 -33 40 21.4 M 19.366 0.042 T2 18.143 0.036                4816  54 1.78 0.06 1.72 -1.57 0.11
Scl     1008375    00 59 52.14 -33 40 14.6 M 20.236 0.079 T2 19.070 0.047                4894  94 2.19 0.07 1.62 -2.32 0.20
Scl     1008522    00 59 52.28 -33 44 54.5 M 17.444 0.025 T2 15.715 0.019                4230  14 0.55 0.08 2.01 -2.01 0.11
Scl     1008475    00 59 52.39 -33 41 28.0 M 18.302 0.023 T2 16.777 0.022                4416  23 1.06 0.05 1.89 -1.22 0.11
Scl     1008462    00 59 52.64 -33 38 56.1 M 18.707 0.036 T2 17.404 0.027                4577  41 1.44 0.06 1.80 -1.79 0.11
Scl     1008579    00 59 52.68 -33 43 04.0 M 18.963 0.045 T2 17.645 0.026                4598  54 1.52 0.06 1.78 -1.79 0.11
Scl     1008666    00 59 52.85 -33 45 18.5 M 18.245 0.029 T2 16.879 0.019                4583  34 1.19 0.05 1.86 -2.30 0.11
Scl     1008651    00 59 52.85 -33 44 39.6 M 18.524 0.031 T2 17.048 0.023                4490  26 1.19 0.05 1.86 -1.16 0.11
Scl     1008460    00 59 53.01 -33 35 14.0 M 19.684 0.041 T2 18.566 0.033                5011  63 2.02 0.07 1.66 -1.76 0.12
Scl     1008563    00 59 53.01 -33 39 18.8 M 17.663 0.022 T2 15.879 0.027                4155  15 0.57 0.08 2.01 -1.28 0.11
Scl     1008773    00 59 53.63 -33 43 15.6 M 20.247 0.091 T2 19.047 0.054                4817 112 2.16 0.08 1.63 -2.43 0.24
Scl     1008739    00 59 53.98 -33 37 42.0 M 18.040 0.021 T2 16.542 0.022                4418  22 0.99 0.05 1.91 -1.57 0.11
Scl     1008920    00 59 54.20 -33 44 28.8 M 19.945 0.080 T2 18.804 0.040                4914  70 2.10 0.08 1.65 -1.77 0.12
Scl     1008833    00 59 54.21 -33 40 26.8 M 17.734 0.021 T2 16.017 0.024                4254  16 0.66 0.07 1.99 -1.27 0.11
Scl     1008832    00 59 54.47 -33 37 53.3 M 17.920 0.020 T2 16.582 0.019                4652  20 1.10 0.05 1.88 -1.20 0.11
Scl     1008882    00 59 54.88 -33 36 30.2 M 18.948 0.033 T2 17.681 0.029                4749  52 1.57 0.06 1.77 -2.07 0.12
Scl     1009023    00 59 55.11 -33 39 60.0 M 20.061 0.074 T2 18.868 0.044                4905  82 2.09 0.07 1.65 -1.36 0.12
Scl     1009300    00 59 55.68 -33 46 39.8 M 17.449 0.022 T2 15.816 0.018                4324  15 0.65 0.07 1.99 -2.18 0.11
Scl     1009336    00 59 55.72 -33 48 00.6 M 18.909 0.033 T2 17.658 0.025                4667  38 1.57 0.06 1.77 -1.56 0.11
Scl     1009320    00 59 55.87 -33 45 43.4 M 18.526 0.030 T2 17.160 0.026                4655  23 1.30 0.05 1.83 -1.25 0.11
Scl     1009423    00 59 56.24 -33 46 27.5 M 19.985 0.073 T2 18.875 0.049                5022  74 2.14 0.08 1.63 -1.51 0.12
Scl     1009280    00 59 56.27 -33 40 31.1 M 18.523 0.032 T2 17.129 0.025                4501  35 1.27 0.05 1.84 -2.29 0.11
Scl     1009421    00 59 56.41 -33 44 48.9 M 18.597 0.036 T2 17.245 0.029                4613  50 1.34 0.06 1.83 -2.20 0.11
Scl     1009529    00 59 56.71 -33 46 43.3 M 18.284 0.027 T2 16.851 0.022                4510  20 1.14 0.05 1.87 -1.34 0.11
Scl     1009348    00 59 56.72 -33 38 30.6 M 18.955 0.036 T2 17.643 0.033                4722  39 1.52 0.06 1.78 -1.41 0.11
Scl     1009387    00 59 56.78 -33 39 28.4 M 19.032 0.040 T2 17.698 0.032                4602  49 1.53 0.06 1.78 -1.47 0.11
Scl     1009527    00 59 56.97 -33 44 16.6 M 18.519 0.035 T2 17.024 0.028                4424  26 1.17 0.06 1.87 -1.14 0.11
Scl     1009440    00 59 57.19 -33 38 37.5 M 19.462 0.038 T2 18.293 0.032                4840  81 1.88 0.06 1.70 -2.11 0.16
Scl     1009510    00 59 57.28 -33 40 32.0 M 19.489 0.047 T2 18.202 0.033                4694  54 1.76 0.07 1.73 -1.73 0.12
Scl     1009673    00 59 57.48 -33 46 28.5 M 19.345 0.040 T2 18.200 0.031                5064  75 1.86 0.06 1.70 -2.55 0.22
Scl     1009538    00 59 57.60 -33 38 32.3 M 18.176 0.024 T2 16.651 0.026                4412  23 1.01 0.05 1.90 -1.67 0.11
Scl     1009505    00 59 57.76 -33 35 41.3 M 20.594 0.096 T2 19.417 0.058                4839 101 2.33 0.08 1.59 -1.86 0.15
Scl     1009698    00 59 57.90 -33 43 20.9 M 18.748 0.044 T2 17.367 0.027                4546  42 1.37 0.06 1.82 -1.68 0.11
Scl     1009740    00 59 58.07 -33 43 14.0 M 19.092 0.047 T2 17.741 0.033                4572  58 1.53 0.06 1.78 -1.51 0.11
Scl     1009627    00 59 58.17 -33 38 02.2 M 20.023 0.082 T2 18.863 0.054                5042 113 2.11 0.08 1.64 -2.06 0.15
Scl     1009824    00 59 58.24 -33 45 50.4 M 17.937 0.025 T2 16.339 0.028                4348  17 0.85 0.06 1.94 -1.58 0.11
Scl     1009708    00 59 58.24 -33 40 29.9 M 19.570 0.056 T2 18.425 0.045                4899  85 1.95 0.07 1.68 -1.86 0.12
Scl     1009721    00 59 58.26 -33 41 08.4 M 17.905 0.030 T2 16.297 0.020                4362  19 0.83 0.06 1.95 -1.31 0.11
Scl     1009881    00 59 58.81 -33 43 20.7 M 20.078 0.083 T2 18.876 0.043                4761  89 2.09 0.08 1.65 -1.31 0.12
Scl     1009925    00 59 58.86 -33 43 40.8 M 19.663 0.080 T2 18.417 0.041                4719  90 1.87 0.08 1.70 -1.97 0.14
Scl     1009813    00 59 58.92 -33 38 36.4 M 20.159 0.088 T2 19.057 0.046                5139  92 2.22 0.08 1.62 -1.63 0.15
Scl     1009948    00 59 59.02 -33 43 26.5 M 19.219 0.044 T2 17.864 0.031                4560  53 1.58 0.06 1.77 -1.62 0.11
Scl     1009811    00 59 59.09 -33 36 44.8 M 18.048 0.027 T2 16.644 0.021                4534  52 1.08 0.05 1.89 -2.84 0.13
Scl     1010002    00 59 59.64 -33 39 31.7 M 18.243 0.029 T2 16.779 0.026                4502  23 1.10 0.05 1.88 -1.28 0.11
Scl     1010084    00 59 59.71 -33 42 36.8 M 19.589 0.047 T2 18.402 0.034                4829  69 1.91 0.07 1.69 -1.93 0.13
Scl     1010313    00 59 59.99 -33 50 54.4 M 18.937 0.041 T2 17.711 0.025                4771  51 1.61 0.06 1.76 -2.77 0.13
Scl     1010208    01 00 00.04 -33 45 28.6 M 18.533 0.033 T2 17.249 0.025                4672  64 1.39 0.06 1.81 -2.71 0.14
Scl     1010042    01 00 00.05 -33 37 28.1 M 18.768 0.040 T2 17.433 0.025                4676  31 1.42 0.06 1.81 -1.18 0.11
Scl     1010069    01 00 00.06 -33 38 34.2 M 17.541 0.023 T2 15.750 0.024                4177  14 0.52 0.08 2.02 -1.34 0.11
Scl     1010125    01 00 00.06 -33 40 56.7 M 19.015 0.052 T2 17.673 0.025                4641  42 1.51 0.06 1.78 -1.44 0.11
Scl     1010231    01 00 00.24 -33 44 47.6 M 17.756 0.026 T2 16.179 0.027                4355  27 0.81 0.06 1.95 -2.06 0.11
Scl     1010229    01 00 00.56 -33 41 36.2 M 18.118 0.029 T2 16.552 0.022                4349  18 0.95 0.06 1.92 -1.28 0.11
Scl     1010215    01 00 00.78 -33 38 27.6 M 18.693 0.032 T2 17.313 0.026                4568  42 1.35 0.06 1.82 -1.73 0.11
Scl     1010320    01 00 00.97 -33 41 36.0 M 18.454 0.031 T2 17.060 0.028                4575  35 1.25 0.05 1.85 -1.88 0.11
Scl     1010476    01 00 00.97 -33 48 08.7 M 19.098 0.038 T2 17.842 0.039                4739  63 1.64 0.06 1.76 -1.81 0.12
Scl     1010524    01 00 01.27 -33 47 34.3 M 19.091 0.040 T2 17.707 0.029                4625  26 1.50 0.06 1.79 -1.01 0.11
Scl     1010633    01 00 01.45 -33 51 16.4 M 17.939 0.027 T2 16.567 0.020                4612  30 1.07 0.05 1.89 -1.95 0.11
Scl     1010388    01 00 01.47 -33 39 49.5 M 18.049 0.025 T2 16.448 0.028                4274  16 0.89 0.06 1.93 -1.15 0.11
Scl     1010645    01 00 01.92 -33 47 11.9 M 18.455 0.026 T2 17.007 0.025                4514  24 1.19 0.05 1.86 -1.33 0.11
Scl     1010730    01 00 01.99 -33 50 22.6 M 19.226 0.041 T2 17.919 0.034                4682  38 1.63 0.06 1.76 -1.26 0.11
Scl     1010533    01 00 02.17 -33 39 16.7 M 18.572 0.032 T2 17.259 0.024                4653  34 1.37 0.06 1.82 -1.63 0.11
Scl     1010568    01 00 02.22 -33 40 20.8 M 18.272 0.028 T2 16.779 0.027                4401  30 1.08 0.05 1.89 -1.43 0.11
Scl     1010559    01 00 02.29 -33 38 52.4 M 17.863 0.023 T2 16.130 0.021                4177  19 0.69 0.07 1.98 -1.21 0.11
Scl     1010605    01 00 02.40 -33 40 19.8 M 17.560 0.025 T2 15.981 0.025                4337  27 0.74 0.06 1.97 -2.68 0.11
Scl     1010628    01 00 02.46 -33 41 16.3 M 18.642 0.033 T2 17.188 0.031                4507  28 1.26 0.05 1.85 -1.38 0.11
Scl     1010824    01 00 02.56 -33 48 49.6 M 17.866 0.022 T2 16.358 0.027                4423  25 0.91 0.05 1.93 -2.33 0.11
Scl     1010821    01 00 02.94 -33 44 58.9 M 19.138 0.038 T2 17.757 0.030                4561  40 1.52 0.06 1.78 -1.37 0.11
Scl     1010958    01 00 03.41 -33 46 44.8 M 18.812 0.039 T2 17.564 0.032                4840  61 1.54 0.06 1.78 -2.10 0.12
Scl     1010841    01 00 03.59 -33 39 26.9 M 17.856 0.021 T2 16.233 0.025                4318  23 0.80 0.06 1.95 -1.33 0.11
Scl     1010831    01 00 03.68 -33 38 14.6 M 18.999 0.031 T2 17.746 0.026                4750  47 1.60 0.06 1.76 -2.77 0.13
Scl     1010968    01 00 03.93 -33 41 39.0 M 19.802 0.080 T2 18.586 0.044                4758  74 1.96 0.08 1.68 -1.41 0.11
Scl     1011048    01 00 04.16 -33 43 32.2 M 18.277 0.029 T2 16.889 0.031                4560  41 1.18 0.06 1.86 -2.29 0.11
Scl     1011261    01 00 04.22 -33 52 21.7 M 17.613 0.017 T2 16.098 0.018                4396  35 0.82 0.05 1.95 -2.73 0.11
Scl     1010951    01 00 04.68 -33 33 57.2 M 19.820 0.056 T2 18.638 0.044                4842 109 2.01 0.07 1.67 -2.87 0.22
Scl     1011316    01 00 04.81 -33 49 33.0 M 18.160 0.024 T2 16.718 0.022                4517  20 1.09 0.05 1.89 -1.43 0.11
Scl     1011256    01 00 05.04 -33 44 19.0 M 19.377 0.060 T2 18.131 0.042                4775  67 1.76 0.07 1.73 -1.51 0.11
Scl     1011382    01 00 05.24 -33 48 18.8 M 20.007 0.069 T2 18.836 0.053                4964 109 2.09 0.08 1.65 -2.06 0.23
Scl     1011179    01 00 05.32 -33 37 39.3 M 19.223 0.046 T2 17.942 0.027                4686  54 1.66 0.06 1.75 -1.29 0.11
Scl     1011213    01 00 05.54 -33 37 56.9 M 18.926 0.037 T2 17.630 0.029                4680  41 1.53 0.06 1.78 -1.03 0.11
Scl     1011550    01 00 05.72 -33 51 52.0 M 20.255 0.075 T2 19.162 0.052                5063 125 2.27 0.07 1.61 -1.90 0.16
Scl     1011460    01 00 05.93 -33 45 56.2 M 18.107 0.032 T2 16.687 0.027                4493  47 1.09 0.05 1.88 -2.35 0.11
Scl     1011518    01 00 05.96 -33 48 09.3 M 18.722 0.026 T2 17.406 0.027                4605  34 1.43 0.06 1.80 -2.00 0.11
Scl     1011455    01 00 06.14 -33 43 35.1 M 19.110 0.054 T2 17.742 0.032                4675  41 1.52 0.07 1.78 -1.22 0.11
Scl     1011442    01 00 06.19 -33 42 38.9 M 19.112 0.049 T2 17.804 0.037                4664  43 1.59 0.07 1.77 -1.32 0.11
Scl     1011392    01 00 06.20 -33 40 12.6 M 20.133 0.088 T2 19.032 0.063                4992 114 2.21 0.08 1.62 -1.38 0.16
Scl     1011529    01 00 06.35 -33 44 57.6 M 18.644 0.035 T2 17.220 0.026                4597  31 1.29 0.05 1.84 -1.40 0.11
Scl     1011569    01 00 06.38 -33 46 26.4 M 19.093 0.033 T2 17.886 0.042                4814  73 1.69 0.07 1.74 -2.02 0.14
Scl     1011513    01 00 06.71 -33 40 27.1 M 18.919 0.034 T2 17.626 0.039                4660  36 1.53 0.06 1.78 -1.44 0.11
Scl     1011494    01 00 06.74 -33 39 26.1 M 18.896 0.035 T2 17.644 0.025                4790  49 1.56 0.06 1.77 -1.75 0.12
Scl     1011575    01 00 06.75 -33 43 05.0 M 19.498 0.061 T2 18.248 0.040                4790  62 1.80 0.07 1.72 -1.09 0.11
Scl     1011633    01 00 06.87 -33 43 44.6 M 18.988 0.042 T2 17.697 0.034                4648  48 1.55 0.06 1.77 -1.87 0.11
Scl     1011721    01 00 06.96 -33 47 09.2 M 18.038 0.027 T2 16.568 0.027                4476  48 1.01 0.05 1.90 -1.86 0.11
Scl     1011506    01 00 07.02 -33 36 43.9 M 18.417 0.025 T2 17.043 0.024                4594  29 1.25 0.05 1.85 -1.24 0.11
Scl     1011774    01 00 07.04 -33 48 24.7 M 19.198 0.044 T2 17.940 0.034                4706  46 1.67 0.06 1.75 -1.53 0.11
Scl     1011427    01 00 07.05 -33 33 22.8 M 18.498 0.018 T2 17.132 0.015                4587  29 1.29 0.05 1.84 -1.33 0.11
Scl     1011587    01 00 07.05 -33 40 46.4 M 18.639 0.033 T2 17.237 0.028                4479  37 1.31 0.06 1.83 -1.45 0.11
Scl     1011479    01 00 07.15 -33 34 56.2 M 19.379 0.041 T2 18.255 0.026                5027  67 1.89 0.06 1.69 -2.36 0.16
Scl     1011717    01 00 07.27 -33 43 36.1 M 19.302 0.047 T2 18.087 0.035                4817  62 1.76 0.06 1.73 -2.02 0.12
Scl     1011828    01 00 07.28 -33 48 16.9 M 18.565 0.028 T2 17.268 0.032                4744  28 1.39 0.06 1.81 -1.23 0.11
Scl     1011895    01 00 07.29 -33 51 12.7 M 19.479 0.047 T2 18.325 0.041                5283 136 1.90 0.07 1.69 -1.69 0.12
Scl     1011802    01 00 07.40 -33 45 57.2 M 17.800 0.029 T2 16.250 0.027                4371  29 0.85 0.06 1.94 -1.90 0.11
Scl     1011742    01 00 07.44 -33 43 19.7 M 17.826 0.027 T2 16.281 0.027                4444  25 0.86 0.06 1.94 -1.90 0.11
Scl     1011716    01 00 07.57 -33 40 52.3 M 18.934 0.038 T2 17.639 0.031                4729  37 1.53 0.06 1.78 -1.26 0.11
Scl     1011626    01 00 07.57 -33 37 03.7 M 17.788 0.019 T2 16.159 0.027                4348  19 0.77 0.06 1.96 -1.76 0.11
Scl     1011834    01 00 07.80 -33 43 45.0 M 19.277 0.049 T2 18.137 0.034                4987  65 1.83 0.07 1.71 -1.72 0.12
Scl     1011873    01 00 08.11 -33 42 02.2 M 19.079 0.040 T2 17.732 0.037                4593  47 1.53 0.06 1.78 -1.24 0.11
Scl     1011955    01 00 08.47 -33 42 03.5 M 18.918 0.038 T2 17.518 0.030                4559  31 1.41 0.06 1.81 -1.26 0.11
Scl     1011954    01 00 08.54 -33 41 20.3 M 19.151 0.036 T2 17.933 0.033                4822  61 1.70 0.06 1.74 -2.10 0.14
Scl     1012053    01 00 08.66 -33 45 19.7 M 20.238 0.105 T2 19.198 0.068                5240 141 2.31 0.08 1.60 -3.26 0.62
Scl     1011918    01 00 08.77 -33 37 09.7 M 20.219 0.090 T2 19.193 0.055                5261 113 2.31 0.07 1.60 -2.34 0.29
Scl     1012108    01 00 08.79 -33 46 24.9 M 18.702 0.045 T2 17.387 0.030                4700  55 1.42 0.06 1.81 -2.02 0.12
Scl     1012164    01 00 08.87 -33 48 29.4 M 19.389 0.048 T2 18.228 0.034                4954  83 1.86 0.07 1.70 -1.40 0.12
Scl     1012230    01 00 08.98 -33 50 22.6 M 17.698 0.023 T2 16.184 0.028                6139  67 0.85 0.05 1.94 -1.18 0.11
Scl     1011974    01 00 09.18 -33 36 09.3 M 18.138 0.020 T2 16.631 0.016                4411  21 1.02 0.05 1.90 -1.40 0.11
Scl     1012132    01 00 09.39 -33 42 23.6 M 18.508 0.033 T2 17.217 0.033                4712  44 1.37 0.06 1.82 -2.12 0.11
Scl     1012182    01 00 09.65 -33 41 56.7 M 19.511 0.071 T2 18.277 0.042                4785  77 1.82 0.08 1.71 -1.50 0.12
Scl     1012124    01 00 09.68 -33 39 03.2 M 19.612 0.062 T2 18.514 0.046                5059  75 2.01 0.07 1.67 -1.78 0.13
Scl     1012039    01 00 09.75 -33 33 50.3 M 19.710 0.040 T2 18.441 0.025                4723  53 1.87 0.06 1.70 -2.09 0.13
Scl     1012257    01 00 09.77 -33 43 44.2 M 18.380 0.028 T2 16.954 0.033                4465  25 1.19 0.06 1.86 -1.06 0.11
Scl     1012290    01 00 09.96 -33 43 54.6 M 19.130 0.041 T2 17.967 0.032                4897  61 1.75 0.06 1.73 -1.30 0.11
Scl     1012318    01 00 10.05 -33 44 34.9 M 19.263 0.048 T2 17.977 0.030                4635  68 1.67 0.06 1.75 -2.40 0.12
Scl     1012307    01 00 10.19 -33 42 39.7 M 19.810 0.058 T2 18.683 0.041                4926  82 2.06 0.07 1.66 -1.25 0.13
Scl     1012316    01 00 10.39 -33 41 04.5 M 18.282 0.028 T2 16.825 0.026                4466  30 1.12 0.05 1.88 -1.44 0.11
Scl     1012268    01 00 10.46 -33 38 03.5 M 19.834 0.062 T2 18.792 0.052                5225  96 2.15 0.07 1.63 -2.18 0.21
Scl     1012533    01 00 10.48 -33 49 36.5 M 18.019 0.019 T2 16.505 0.029                4375  56 0.96 0.05 1.91 -1.43 0.11
Scl     1012289    01 00 10.58 -33 38 15.0 M 20.328 0.090 T2 19.296 0.055                5194 115 2.35 0.08 1.59 -2.21 0.33
Scl     1012279    01 00 10.76 -33 35 06.3 M 19.207 0.032 T2 18.032 0.022                4877  67 1.77 0.06 1.72 -2.29 0.13
Scl     1012487    01 00 11.30 -33 39 35.5 M 18.330 0.028 T2 16.992 0.027                4620  47 1.26 0.05 1.85 -3.04 0.15
Scl     1012620    01 00 11.33 -33 44 59.0 M 20.232 0.108 T2 18.991 0.058                4884 120 2.11 0.09 1.64 -1.59 0.14
Scl     1012567    01 00 11.54 -33 40 37.4 M 20.279 0.108 T2 19.147 0.070                4958 100 2.24 0.09 1.61 -1.32 0.12
Scl     1012617    01 00 11.73 -33 41 11.0 M 19.704 0.061 T2 18.445 0.034                4756  56 1.87 0.07 1.70 -1.29 0.11
Scl     1012628    01 00 12.13 -33 37 25.9 M 17.477 0.016 T2 15.615 0.020                4128  15 0.43 0.09 2.04 -1.81 0.11
Scl     1012826    01 00 12.52 -33 43 01.3 M 18.403 0.032 T2 16.897 0.031                4374  36 1.12 0.05 1.88 -1.99 0.11
Scl     1012960    01 00 12.53 -33 49 01.3 M 19.457 0.044 T2 18.244 0.036                5885  83 1.82 0.07 1.71 -1.32 0.15
Scl     1012992    01 00 12.67 -33 48 42.9 M 19.258 0.047 T2 18.073 0.032                4814  87 1.78 0.07 1.72 -1.99 0.14
Scl     1012835    01 00 12.75 -33 41 15.9 M 17.499 0.023 T2 15.833 0.030                4312  24 0.63 0.07 1.99 -1.82 0.11
Scl     1012781    01 00 12.89 -33 37 28.4 M 19.616 0.061 T2 18.422 0.040                4802  89 1.91 0.07 1.69 -1.91 0.12
Scl     1013066    01 00 13.13 -33 47 15.4 M 19.235 0.052 T2 17.966 0.034                4640  77 1.68 0.07 1.75 -2.25 0.13
Scl     1013086    01 00 13.39 -33 45 58.0 M 19.132 0.033 T2 17.824 0.033                4669  45 1.59 0.06 1.77 -1.34 0.11
Scl     1013035    01 00 13.43 -33 43 20.6 M 19.402 0.044 T2 18.255 0.034                4967  76 1.88 0.07 1.70 -2.18 0.14
Scl     1013142    01 00 13.62 -33 46 02.7 M 19.876 0.081 T2 18.781 0.050                4982 106 2.12 0.08 1.64 -1.59 0.15
Scl     1013185    01 00 13.80 -33 46 12.3 M 18.959 0.045 T2 17.788 0.033                4998  80 1.67 0.07 1.75 -2.13 0.14
Scl     1013095    01 00 13.89 -33 41 22.3 M 20.229 0.096 T2 19.061 0.063                4887  85 2.19 0.08 1.62 -1.35 0.12
Scl     1013127    01 00 13.90 -33 42 40.9 M 19.494 0.059 T2 18.356 0.040                5040  83 1.92 0.07 1.69 -1.46 0.15
Scl     1013011    01 00 13.94 -33 36 39.1 M 18.042 0.019 T2 16.494 0.016                4403  21 0.94 0.05 1.92 -1.29 0.11
Scl     1013235    01 00 13.98 -33 46 59.6 M 19.055 0.033 T2 17.755 0.033                4636  57 1.57 0.06 1.77 -1.13 0.11
Scl     1013218    01 00 14.41 -33 41 46.7 M 18.916 0.037 T2 17.593 0.030                4618  44 1.49 0.06 1.79 -1.54 0.11
Scl     1013366    01 00 14.49 -33 47 50.3 M 18.145 0.024 T2 16.849 0.026                4989 136 1.23 0.05 1.85 -2.10 0.12
Scl     1013381    01 00 14.56 -33 47 11.2 M 18.175 0.027 T2 16.744 0.030                4513  55 1.10 0.05 1.88 -1.83 0.11
Scl     1013242    01 00 14.69 -33 39 57.5 M 18.001 0.027 T2 16.337 0.028                4287  20 0.81 0.06 1.95 -1.17 0.11
Scl     1013200    01 00 14.80 -33 36 49.8 M 18.128 0.026 T2 16.682 0.021                4462  23 1.07 0.05 1.89 -1.55 0.11
Scl     1013241    01 00 15.10 -33 35 27.5 M 20.141 0.093 T2 18.948 0.047                4828  97 2.13 0.08 1.64 -2.31 0.16
Scl     1013377    01 00 15.36 -33 39 05.9 M 17.558 0.017 T2 15.840 0.025                4228  18 0.60 0.07 2.00 -1.51 0.11
Scl     1013401    01 00 16.17 -33 32 37.6 M 18.764 0.022 T2 17.481 0.016                4686  41 1.48 0.05 1.79 -2.68 0.12
Scl     1013644    01 00 16.28 -33 42 37.3 M 17.371 0.025 T2 15.525 0.028                4201  27 0.41 0.09 2.05 -0.89 0.11
Scl     1013856    01 00 16.59 -33 48 39.4 M 20.321 0.095 T2 19.077 0.051                4822 143 2.15 0.08 1.63 -1.63 0.18
Scl     1013808    01 00 17.03 -33 42 47.0 M 19.047 0.045 T2 17.844 0.036                4870  64 1.68 0.07 1.75 -2.54 0.18
Scl     1013881    01 00 17.08 -33 45 13.6 M 18.352 0.030 T2 17.113 0.027                4747  59 1.37 0.06 1.82 -2.15 0.12
Scl     1013820    01 00 17.13 -33 42 03.7 M 19.277 0.049 T2 18.071 0.030                4855  41 1.76 0.06 1.73 -1.08 0.11
Scl     1013854    01 00 17.34 -33 41 08.2 M 17.980 0.024 T2 16.325 0.029                4249  18 0.81 0.06 1.95 -1.10 0.11
Scl     1013911    01 00 17.35 -33 43 59.4 M 18.147 0.029 T2 16.692 0.030                4424  42 1.07 0.05 1.89 -2.43 0.11
Scl     1013928    01 00 17.50 -33 43 07.5 M 18.863 0.037 T2 17.464 0.034                4606  31 1.39 0.06 1.81 -1.30 0.11
Scl     1013834    01 00 17.51 -33 39 01.9 M 19.020 0.029 T2 17.713 0.028                4649  41 1.55 0.06 1.78 -1.77 0.11
Scl     1014027    01 00 17.59 -33 46 54.8 M 18.214 0.030 T2 16.794 0.027                5896  82 1.13 0.05 1.88 -0.93 0.11
Scl     1013976    01 00 17.61 -33 44 10.9 M 18.561 0.034 T2 17.122 0.033                4516  35 1.24 0.06 1.85 -1.41 0.11
Scl     1013817    01 00 17.76 -33 35 59.6 M 17.582 0.016 T2 15.791 0.014                4068  16 0.53 0.08 2.02 -1.28 0.11
Scl     1013950    01 00 17.78 -33 41 34.3 M 18.341 0.030 T2 16.839 0.027                4429  20 1.10 0.05 1.88 -1.35 0.11
Scl     1013949    01 00 17.80 -33 41 14.7 M 18.940 0.046 T2 17.561 0.025                4566  39 1.44 0.06 1.80 -1.37 0.11
Scl     1014114    01 00 18.17 -33 45 49.2 M 19.869 0.065 T2 18.688 0.045                4866  81 2.03 0.07 1.66 -1.38 0.12
Scl     1014115    01 00 18.20 -33 45 53.4 M 19.439 0.057 T2 18.334 0.042                5016 102 1.94 0.07 1.68 -2.70 0.22
Scl     1014153    01 00 18.23 -33 47 07.9 M 19.155 0.034 T2 17.944 0.029                4807  60 1.71 0.06 1.74 -1.04 0.11
Scl     1014064    01 00 18.27 -33 42 12.4 M 17.744 0.028 T2 16.139 0.027                4285  32 0.78 0.06 1.96 -1.97 0.12
Scl     1013945    01 00 18.38 -33 35 23.7 M 19.038 0.029 T2 17.742 0.021                4684  35 1.57 0.06 1.77 -1.50 0.11
Scl     1014094    01 00 18.84 -33 37 57.7 M 18.536 0.032 T2 17.125 0.026                4512  32 1.26 0.05 1.84 -1.65 0.11
Scl     1014294    01 00 18.95 -33 45 14.6 M 17.841 0.023 T2 16.410 0.025                4516  46 0.98 0.05 1.91 -1.87 0.11
Scl     1014177    01 00 19.07 -33 39 32.8 M 19.674 0.049 T2 18.500 0.043                4856  68 1.96 0.07 1.68 -2.07 0.15
Scl     1014192    01 00 19.09 -33 40 07.4 M 18.725 0.033 T2 17.462 0.033                4755  45 1.48 0.06 1.79 -1.55 0.11
Scl     1014173    01 00 19.33 -33 37 11.7 M 18.438 0.025 T2 17.156 0.019                4694  43 1.35 0.05 1.82 -2.71 0.12
Scl     1014203    01 00 19.60 -33 35 24.5 M 19.483 0.056 T2 18.246 0.027                4811  53 1.81 0.07 1.71 -1.25 0.11
Scl     1014489    01 00 19.61 -33 47 41.3 M 18.419 0.032 T2 16.897 0.027                4339  40 1.11 0.05 1.88 -1.65 0.11
Scl     1014336    01 00 19.69 -33 40 08.1 M 19.220 0.040 T2 17.867 0.038                4597  45 1.58 0.06 1.77 -1.37 0.11
Scl     1014488    01 00 19.76 -33 46 02.9 M 19.420 0.052 T2 18.141 0.035                4659  77 1.74 0.07 1.73 -2.04 0.12
Scl     1014514    01 00 19.76 -33 47 09.8 M 18.679 0.044 T2 17.431 0.028                4742  66 1.48 0.06 1.79 -1.61 0.11
Scl     1014486    01 00 19.92 -33 44 24.2 M 19.922 0.073 T2 18.772 0.043                4812 101 2.08 0.07 1.65 -1.44 0.12
Scl     1014531    01 00 19.96 -33 45 44.5 M 18.399 0.027 T2 16.905 0.031                4460  37 1.13 0.06 1.88 -1.14 0.11
Scl     1014452    01 00 20.03 -33 41 40.5 M 18.889 0.040 T2 17.618 0.032                4663  52 1.54 0.06 1.78 -1.93 0.12
Scl     1014435    01 00 20.17 -33 39 44.4 M 19.856 0.070 T2 18.603 0.040                4747  68 1.94 0.07 1.68 -2.06 0.14
Scl     1014695    01 00 20.64 -33 46 08.3 M 19.955 0.079 T2 18.856 0.040                5088 112 2.14 0.07 1.64 -1.09 0.15
Scl     1014481    01 00 20.66 -33 37 18.4 M 19.821 0.058 T2 18.782 0.039                5133  77 2.15 0.07 1.63 -1.65 0.13
Scl     1014728    01 00 20.75 -33 47 10.7 M 17.670 0.029 T2 16.041 0.024                4394  33 0.73 0.06 1.97 -1.63 0.11
Scl     1014507    01 00 21.08 -33 33 46.3 M 18.270 0.017 T2 16.794 0.014                4444  20 1.09 0.05 1.88 -1.38 0.11
Scl     1014775    01 00 21.14 -33 45 26.2 M 19.503 0.054 T2 18.306 0.042                4818  82 1.86 0.07 1.70 -2.21 0.18
Scl     1014922    01 00 21.62 -33 47 14.3 M 20.175 0.076 T2 19.069 0.055                4993 117 2.22 0.07 1.62 -1.01 0.12
Scl     1014892    01 00 22.36 -33 38 07.7 M 19.391 0.048 T2 18.197 0.033                4811  69 1.82 0.07 1.71 -2.56 0.15
Scl     1015134    01 00 22.97 -33 43 02.0 M 17.777 0.025 T2 15.982 0.024                4128  17 0.60 0.07 2.00 -1.19 0.11
Scl     1015254    01 00 23.04 -33 47 23.0 M 19.495 0.053 T2 18.266 0.037                4773  87 1.82 0.07 1.71 -1.84 0.16
Scl     1015286    01 00 23.10 -33 48 09.4 M 18.950 0.036 T2 17.633 0.024                4640  50 1.51 0.06 1.78 -1.31 0.11
Scl     1015237    01 00 23.29 -33 44 17.4 M 19.280 0.046 T2 18.071 0.036                4797  67 1.76 0.07 1.73 -1.79 0.12
Scl     1015321    01 00 23.83 -33 42 17.5 M 17.560 0.025 T2 15.830 0.026                4253  18 0.59 0.07 2.00 -1.65 0.11
Scl     1015388    01 00 24.22 -33 40 57.9 M 19.418 0.042 T2 18.144 0.034                4686  53 1.74 0.06 1.73 -1.97 0.12
Scl     1015309    01 00 24.32 -33 36 54.6 M 19.240 0.042 T2 17.965 0.031                4771  50 1.67 0.06 1.75 -1.72 0.11
Scl     1015548    01 00 24.62 -33 44 28.7 M 17.928 0.031 T2 16.470 0.026                4453  38 0.99 0.05 1.91 -2.16 0.11
Scl     1015517    01 00 25.00 -33 39 47.8 M 18.822 0.038 T2 17.562 0.028                4738  51 1.52 0.06 1.78 -1.90 0.11
Scl     1015644    01 00 25.07 -33 43 33.2 M 18.279 0.028 T2 16.898 0.024                4591  67 1.19 0.05 1.86 -2.00 0.11
Scl     1015663    01 00 25.09 -33 44 44.5 M 20.123 0.106 T2 18.946 0.047                4893 141 2.14 0.08 1.64 -1.63 0.20
Scl     1015616    01 00 25.18 -33 41 46.0 M 19.011 0.039 T2 17.808 0.029                4836  56 1.66 0.06 1.75 -2.29 0.13
Scl     1015746    01 00 25.30 -33 46 37.9 M 18.979 0.035 T2 17.656 0.030                4659  46 1.52 0.06 1.78 -1.48 0.11
Scl     1015690    01 00 26.03 -33 37 02.2 M 18.839 0.032 T2 17.529 0.026                4631  34 1.48 0.06 1.79 -1.41 0.11
Scl     1015815    01 00 26.03 -33 42 40.4 M 18.870 0.036 T2 17.624 0.029                4747  66 1.56 0.06 1.77 -2.34 0.13
Scl     1015968    01 00 26.27 -33 47 12.5 M 18.354 0.030 T2 16.925 0.021                4380  63 1.17 0.05 1.87 -1.93 0.11
Scl     1015952    01 00 26.72 -33 41 54.3 M 20.157 0.094 T2 19.005 0.055                4902 138 2.18 0.08 1.63 -1.75 0.15
Scl     1015905    01 00 27.02 -33 36 17.5 M 19.422 0.040 T2 18.285 0.034                5078  63 1.90 0.07 1.69 -2.54 0.16
Scl     1016224    01 00 27.16 -33 49 09.9 M 19.415 0.048 T2 18.271 0.037                4954  86 1.89 0.07 1.70 -1.36 0.13
Scl     4013086    01 00 27.20 -33 39 46.0 M 18.699 0.055 T2 17.346 0.047                4596  46 1.38 0.07 1.82 -1.77 0.11
Scl     1016093    01 00 27.22 -33 42 40.3 M 20.045 0.089 T2 18.900 0.045                4845  95 2.14 0.08 1.64 -1.38 0.13
Scl     1016348    01 00 27.99 -33 46 33.4 M 19.880 0.056 T2 18.785 0.041                5040 101 2.12 0.07 1.64 -1.82 0.19
Scl     1016274    01 00 28.10 -33 42 34.2 M 17.845 0.023 T2 16.279 0.024                4403  23 0.85 0.06 1.94 -1.64 0.11
Scl     1016347    01 00 28.20 -33 44 32.4 M 18.412 0.026 T2 17.007 0.022                4547  29 1.22 0.05 1.85 -1.25 0.11
Scl     1016250    01 00 28.39 -33 38 22.8 M 19.794 0.070 T2 18.780 0.046                5079  88 2.16 0.07 1.63 -1.37 0.12
Scl     1016486    01 00 28.42 -33 47 41.4 M 18.392 0.026 T2 17.046 0.026                4622  50 1.27 0.05 1.84 -2.53 0.13
Scl     1016539    01 00 28.54 -33 48 50.2 M 18.684 0.033 T2 17.361 0.031                4613  51 1.40 0.06 1.81 -1.76 0.11
Scl     1016615    01 00 28.81 -33 49 52.9 M 19.595 0.057 T2 18.448 0.038                4990 120 1.95 0.07 1.68 -2.24 0.29
Scl     1016323    01 00 28.84 -33 36 59.9 M 19.037 0.035 T2 17.830 0.030                4877  39 1.67 0.06 1.75 -1.27 0.11
Scl     1016439    01 00 28.96 -33 40 30.9 M 19.399 0.048 T2 18.166 0.033                4803  55 1.78 0.07 1.72 -1.27 0.11
Scl     1016495    01 00 29.04 -33 41 54.1 M 19.437 0.047 T2 18.242 0.040                4808  90 1.84 0.07 1.71 -2.14 0.13
Scl     1016626    01 00 29.13 -33 46 48.1 M 20.044 0.089 T2 18.875 0.052                4802 134 2.11 0.08 1.64 -1.33 0.15
Scl     1016610    01 00 29.42 -33 42 56.0 M 17.863 0.023 T2 16.221 0.024                4242  20 0.78 0.06 1.96 -1.42 0.11
Scl     1016695    01 00 29.62 -33 45 00.8 M 18.363 0.026 T2 17.016 0.026                4522  48 1.26 0.05 1.84 -2.54 0.12
Scl     1016727    01 00 29.91 -33 43 28.8 M 18.717 0.035 T2 17.396 0.026                4630  58 1.42 0.06 1.81 -2.30 0.12
Scl     1016750    01 00 30.30 -33 40 56.3 M 20.152 0.082 T2 19.116 0.054                5259 100 2.28 0.07 1.60 -1.31 0.13
Scl     1016719    01 00 30.50 -33 37 03.3 M 19.165 0.040 T2 18.008 0.031                4955  51 1.77 0.06 1.72 -1.66 0.11
Scl     1016958    01 00 30.69 -33 45 32.1 M 18.969 0.036 T2 17.587 0.028                4566  40 1.45 0.06 1.80 -1.37 0.11
Scl     1016796    01 00 30.75 -33 37 30.4 M 17.631 0.019 T2 15.995 0.020                4316  20 0.71 0.06 1.98 -1.39 0.11
Scl     1017075    01 00 31.32 -33 45 06.4 M 19.557 0.067 T2 18.230 0.042                4667  61 1.75 0.07 1.73 -1.46 0.11
Scl     1017060    01 00 31.62 -33 41 17.2 M 19.442 0.049 T2 18.216 0.035                4899  70 1.80 0.07 1.72 -1.57 0.12
Scl     1017081    01 00 31.69 -33 41 39.7 M 18.745 0.035 T2 17.419 0.029                4840  49 1.42 0.06 1.81 -1.32 0.11
Scl     1017048    01 00 31.86 -33 38 00.2 M 18.315 0.027 T2 16.978 0.023                4636  42 1.25 0.05 1.85 -2.73 0.11
Scl     1017110    01 00 31.94 -33 41 02.1 M 19.016 0.044 T2 17.731 0.030                4782  48 1.57 0.06 1.77 -1.66 0.11
Scl     1017220    01 00 32.13 -33 44 18.5 M 17.568 0.020 T2 15.876 0.024                4268  18 0.63 0.07 1.99 -1.62 0.11
Scl     1017356    01 00 32.16 -33 50 01.4 M 19.261 0.048 T2 18.051 0.027                4852  75 1.75 0.06 1.73 -1.22 0.12
Scl     1017250    01 00 32.40 -33 43 00.5 M 19.346 0.048 T2 18.122 0.032                4800  66 1.77 0.07 1.72 -1.84 0.12
Scl     1017162    01 00 32.53 -33 36 53.9 M 18.305 0.025 T2 16.863 0.024                4442  25 1.14 0.05 1.87 -1.79 0.11
Scl     1017305    01 00 32.58 -33 43 10.9 M 20.131 0.074 T2 18.948 0.046                4834  83 2.13 0.07 1.64 -1.37 0.14
Scl     1017418    01 00 32.88 -33 45 24.3 M 18.396 0.026 T2 17.009 0.026                4551  41 1.23 0.05 1.85 -1.54 0.11
Scl     1017614    01 00 33.85 -33 44 54.2 M 17.998 0.022 T2 16.518 0.024                4455  30 0.99 0.05 1.91 -2.00 0.11
Scl     1017547    01 00 33.93 -33 40 08.1 M 17.640 0.019 T2 16.234 0.023                4548  30 0.93 0.05 1.92 -2.23 0.11
Scl     1017706    01 00 33.93 -33 47 39.8 M 19.317 0.044 T2 18.069 0.035                4766  67 1.73 0.06 1.73 -1.79 0.13
Scl     1017546    01 00 34.03 -33 39 04.5 M 17.489 0.018 T2 15.470 0.018                3677  12 0.30 0.09 2.07 -1.05 0.11
Scl     1017611    01 00 34.11 -33 41 47.7 M 19.712 0.059 T2 18.462 0.044                4751  82 1.89 0.07 1.70 -2.08 0.13
Scl     1017802    01 00 34.32 -33 49 52.6 M 18.093 0.025 T2 16.495 0.021                4320  24 0.91 0.06 1.93 -1.23 0.11
Scl     1017810    01 00 35.01 -33 43 14.1 M 18.688 0.029 T2 17.423 0.023                4733  53 1.47 0.06 1.79 -2.23 0.12
Scl     1017995    01 00 35.44 -33 46 58.9 M 18.452 0.027 T2 17.022 0.023                4491  30 1.21 0.05 1.86 -1.38 0.11
Scl     1017977    01 00 35.57 -33 45 06.2 M 17.645 0.022 T2 15.965 0.019                4220  18 0.67 0.07 1.98 -1.74 0.11
Scl     1017965    01 00 35.57 -33 44 17.3 M 19.069 0.040 T2 17.876 0.028                4854  63 1.69 0.06 1.74 -2.50 0.14
Scl     1017857    01 00 35.58 -33 39 10.4 M 19.100 0.047 T2 17.813 0.027                4684  53 1.60 0.06 1.76 -2.11 0.11
Scl     1018032    01 00 35.72 -33 45 38.6 M 19.403 0.046 T2 18.237 0.033                4943  79 1.86 0.07 1.70 -2.27 0.16
Scl     1017864    01 00 35.76 -33 37 54.2 M 17.642 0.017 T2 15.936 0.017                4148  14 0.64 0.07 1.99 -1.57 0.11
Scl     1017892    01 00 35.91 -33 37 42.2 M 18.480 0.031 T2 17.223 0.027                4724  43 1.40 0.06 1.81 -2.17 0.11
Scl     1018007    01 00 35.91 -33 42 35.3 M 18.585 0.034 T2 17.219 0.026                4637  47 1.32 0.05 1.83 -2.34 0.11
Scl     1018123    01 00 35.93 -33 48 14.3 M 17.869 0.027 T2 16.231 0.022                4283  22 0.79 0.06 1.96 -1.54 0.11
Scl     1017943    01 00 35.99 -33 39 01.4 M 20.061 0.065 T2 18.936 0.049                4933  71 2.16 0.07 1.63 -1.11 0.11
Scl     1018075    01 00 36.12 -33 43 25.6 M 20.278 0.095 T2 19.022 0.041                4686 115 2.12 0.08 1.64 -2.45 0.18
Scl     1018190    01 00 36.68 -33 44 05.4 M 18.758 0.031 T2 17.459 0.029                4630  55 1.46 0.06 1.80 -2.17 0.12
Scl     1018265    01 00 36.96 -33 44 42.7 M 20.140 0.087 T2 18.898 0.056                4721 119 2.07 0.08 1.65 -1.97 0.27
Scl     1018222    01 00 37.30 -33 39 30.5 M 20.140 0.095 T2 18.962 0.047                4903  88 2.14 0.08 1.64 -1.43 0.12
Scl     1018357    01 00 37.75 -33 41 22.8 M 18.767 0.032 T2 17.433 0.028                4630  34 1.42 0.06 1.81 -1.38 0.11
Scl     1018410    01 00 37.77 -33 44 08.6 M 17.972 0.025 T2 16.491 0.025                4446  33 0.98 0.05 1.91 -2.13 0.11
Scl     1018454    01 00 38.03 -33 43 33.6 M 19.468 0.060 T2 18.357 0.039                5052  68 1.94 0.07 1.68 -1.04 0.11
Scl     1018551    01 00 38.11 -33 48 16.7 M 17.493 0.023 T2 15.730 0.020                4180  20 0.53 0.08 2.02 -1.72 0.11
Scl     1018960    01 00 39.81 -33 48 40.4 M 20.468 0.107 T2 19.272 0.063                4916 130 2.26 0.08 1.61 -1.46 0.18
Scl     1018933    01 00 39.90 -33 46 57.1 M 20.208 0.079 T2 18.922 0.052                4666  94 2.06 0.07 1.65 -1.60 0.14
Scl     1018968    01 00 40.61 -33 41 10.7 M 18.566 0.032 T2 17.095 0.021                4452  27 1.21 0.05 1.86 -1.28 0.11
Scl     1019352    01 00 42.07 -33 44 02.6 M 19.328 0.043 T2 18.014 0.029                4693  49 1.67 0.06 1.75 -1.49 0.11
Scl     1019402    01 00 42.23 -33 44 38.6 M 19.228 0.039 T2 17.940 0.025                4652  67 1.65 0.06 1.75 -1.85 0.12
Scl     1019417    01 00 42.42 -33 43 09.0 M 17.280 0.018 T2 15.549 0.020                4241  24 0.49 0.08 2.03 -2.37 0.11
Scl     1019459    01 00 42.49 -33 44 23.4 M 17.515 0.015 T2 15.675 0.020                3926  14 0.46 0.08 2.03 -1.51 0.11
Scl     1019945    01 00 44.27 -33 49 18.7 M 17.712 0.022 T2 16.006 0.018                4172  30 0.67 0.07 1.99 -1.43 0.11
Scl     1019966    01 00 44.47 -33 47 46.6 M 20.129 0.090 T2 18.870 0.051                4731  94 2.05 0.08 1.66 -1.54 0.13
Scl     1020247    01 00 46.10 -33 44 42.8 M 18.587 0.025 T2 17.285 0.025                4777  49 1.39 0.05 1.81 -1.30 0.11
Scl     1020432    01 00 46.81 -33 44 59.2 M 19.824 0.075 T2 18.725 0.045                4980 156 2.09 0.08 1.65 -2.17 0.19
Scl     1020549    01 00 47.83 -33 41 03.1 M 18.397 0.026 T2 17.088 0.021                4660  48 1.31 0.05 1.83 -3.86 0.21
Scl     1020962    01 00 49.37 -33 42 00.5 M 17.319 0.018 T2 15.480 0.023                4135  15 0.40 0.09 2.05 -1.80 0.11
Scl     1021100    01 00 49.79 -33 44 17.9 M 19.083 0.039 T2 17.724 0.022                4515  68 1.52 0.06 1.78 -1.47 0.11
Seg2    1523726418 02 19 00.04 +20 09 45.7 g 18.827 0.013 i  18.050 0.011                5088  45 2.42 0.12 1.57 -1.91 0.11
Seg2    1523726352 02 19 04.93 +20 07 15.4 g 19.170 0.018 i  18.413 0.015                5178  50 2.58 0.10 1.53 -2.54 0.14
Seg2    1523726418 02 19 09.97 +20 12 54.0 g 20.252 0.033 i  19.575 0.032                5305  51 3.10 0.09 1.41 -1.43 0.13
Seg2    1523726418 02 19 17.10 +20 09 30.6 g 19.111 0.016 i  18.411 0.014                5225  42 2.59 0.11 1.53 -2.20 0.13
Seg2    2025699410 02 19 20.87 +20 07 54.0 g 20.656 0.045 i  19.910 0.035                5248  51 3.22 0.05 1.38 -2.20 0.19
Seg2    2025699410 02 19 22.71 +20 04 43.3 g 18.791 0.013 i  18.088 0.010                5194  40 2.45 0.06 1.56 -2.35 0.12
Seg2    2025699475 02 19 24.30 +20 10 16.8 g 18.199 0.009 i  17.388 0.007                5027  38 2.13 0.05 1.64 -2.53 0.12
Seg2    2025699475 02 19 28.28 +20 09 22.4 g 20.640 0.044 i  20.142 0.041                5676  70 3.38 0.03 1.34 -1.86 0.22
For     8844       02 38 55.42 -34 31 26.8 B 20.299 0.007 R  18.164 0.003                4115  25 0.77 0.06 1.96 -1.29 0.12
For     8978       02 38 55.74 -34 31 11.7 B 20.299 0.006 R  18.379 0.003                4284  22 0.98 0.06 1.91 -1.18 0.12
For     8988       02 38 55.77 -34 30 31.7 B 20.144 0.009 R  18.031 0.003                4143  24 0.73 0.06 1.97 -1.16 0.11
For     9628       02 38 57.25 -34 32 15.8 B 20.450 0.013 R  18.915 0.006                4632  29 1.37 0.05 1.82 -1.80 0.21
For     9860       02 38 57.78 -34 31 13.3 B 19.998 0.005 R  18.466 0.004                4647  26 1.19 0.05 1.86 -0.99 0.13
For     10085      02 38 58.23 -34 29 37.7 B 21.273 0.016 R  19.828 0.008                4721  33 1.79 0.06 1.72 -0.76 0.17
For     10652      02 38 59.43 -34 27 52.7 B 21.614 0.011 R  20.121 0.007                4673  35 1.89 0.06 1.69 -0.78 0.24
For     10779      02 38 59.65 -34 30 27.2 B 20.159 0.005 R  18.031 0.003                4122  21 0.72 0.06 1.97 -1.26 0.12
For     11025      02 39 00.25 -34 27 40.3 B 20.811 0.007 R  19.091 0.004                4440  31 1.36 0.05 1.82 -1.10 0.15
For     11421      02 39 01.02 -34 32 26.1 B 20.625 0.006 R  18.949 0.004                4490  28 1.32 0.05 1.83 -1.12 0.12
For     12046      02 39 02.29 -34 31 38.2 B 20.525 0.007 R  18.734 0.003                4387  25 1.18 0.05 1.86 -0.90 0.12
For     12191      02 39 02.59 -34 31 22.0 B 20.467 0.006 R  18.457 0.003                4204  25 0.96 0.06 1.92 -1.01 0.11
For     13017      02 39 04.38 -34 29 10.4 B 21.295 0.010 R  19.880 0.006                4756  31 1.83 0.06 1.71 -0.89 0.24
For     13109      02 39 04.58 -34 30 28.1 B 20.763 0.008 R  19.693 0.006                5304  34 1.89 0.05 1.69 -0.64 0.34
For     13185      02 39 04.67 -34 32 41.5 B 20.733 0.009 R  18.960 0.005                4392  26 1.28 0.05 1.84 -1.13 0.12
For     13450      02 39 05.20 -34 27 58.3 B 20.980 0.010 R  19.331 0.004                4506  29 1.49 0.06 1.79 -0.99 0.14
For     13904      02 39 06.11 -34 28 10.2 B 20.713 0.005 R  18.882 0.003                4342  26 1.22 0.05 1.85 -0.84 0.11
For     13935      02 39 06.15 -34 29 07.9 B 20.756 0.008 R  19.054 0.004                4459  26 1.35 0.05 1.82 -1.05 0.15
For     14304      02 39 06.77 -34 33 17.3 B 21.149 0.010 R  20.084 0.007                5275  34 2.06 0.05 1.66 -0.32 0.24
For     14686      02 39 07.55 -34 27 31.9 B 21.793 0.014 R  20.369 0.008                4755  50 2.03 0.06 1.66 -1.30 0.44
For     14769      02 39 07.67 -34 30 22.4 B 20.760 0.007 R  19.100 0.005                4506  26 1.39 0.05 1.81 -1.02 0.13
For     15179      02 39 08.35 -34 32 45.0 B 20.071 0.007 R  17.701 0.002                3926  20 0.42 0.08 2.04 -1.16 0.11
For     15320      02 39 08.69 -34 29 03.5 B 21.262 0.009 R  19.750 0.004                4651  29 1.73 0.06 1.73 -1.25 0.25
For     15439      02 39 08.86 -34 31 59.7 B 20.353 0.007 R  19.230 0.005                5216  33 1.67 0.05 1.75 -0.91 0.21
For     15561      02 39 09.05 -34 31 43.0 B 20.569 0.005 R  18.734 0.003                4340  24 1.16 0.05 1.87 -1.26 0.12
For     15910      02 39 09.65 -34 29 37.3 B 20.889 0.009 R  19.267 0.006                4538  26 1.48 0.06 1.79 -0.98 0.14
For     16055      02 39 09.86 -34 33 34.8 B 20.776 0.008 R  19.670 0.006                5212  33 1.86 0.05 1.70 -0.50 0.18
For     16169      02 39 10.08 -34 33 08.0 B 21.321 0.011 R  20.005 0.008                4862  38 1.91 0.06 1.69 -1.29 0.41
For     16241      02 39 10.19 -34 32 23.3 B 20.270 0.006 R  18.706 0.004                4609  28 1.28 0.05 1.84 -1.11 0.12
For     17624      02 39 12.49 -34 27 55.1 B 20.349 0.005 R  18.547 0.003                4415  24 1.11 0.06 1.88 -1.09 0.11
For     17865      02 39 12.78 -34 33 02.7 B 20.669 0.010 R  18.844 0.005                4348  26 1.21 0.05 1.86 -0.37 0.11
For     18119      02 39 13.13 -34 33 13.3 B 20.660 0.006 R  18.904 0.003                4408  25 1.27 0.05 1.84 -1.16 0.12
For     18199      02 39 13.30 -34 26 21.5 B 20.303 0.007 R  18.157 0.003                4117  20 0.76 0.05 1.96 -0.97 0.11
For     18545      02 39 13.64 -34 32 49.8 B 21.299 0.010 R  20.089 0.011                4986  25 1.98 0.05 1.67 -1.73 0.72
For     18728      02 39 13.89 -34 27 11.8 B 21.519 0.012 R  20.292 0.007                4966  34 2.06 0.06 1.65 -0.83 0.19
For     18792      02 39 13.95 -34 28 36.5 B 20.039 0.004 R  17.708 0.003                3916  15 0.46 0.06 2.03 -1.06 0.11
For     18869      02 39 14.05 -34 25 45.9 B 20.695 0.007 R  18.771 0.004                4232  28 1.11 0.06 1.88 -0.84 0.11
For     18920      02 39 14.07 -34 30 46.6 B 20.721 0.007 R  18.922 0.005                4360  24 1.25 0.05 1.85 -0.86 0.12
For     18962      02 39 14.09 -34 34 22.6 B 20.583 0.006 R  18.757 0.005                4348  25 1.17 0.05 1.86 -1.10 0.12
For     19109      02 39 14.33 -34 26 25.2 B 21.200 0.007 R  19.963 0.006                4941  34 1.92 0.06 1.69 -0.78 0.13
For     19487      02 39 14.72 -34 31 02.1 B 20.701 0.008 R  19.140 0.004                4602  27 1.45 0.06 1.80 -0.65 0.12
For     19483      02 39 14.75 -34 26 16.1 B 20.604 0.006 R  18.887 0.004                4455  30 1.28 0.05 1.84 -0.98 0.11
For     19627      02 39 14.92 -34 25 31.9 B 20.979 0.011 R  19.307 0.004                4495  31 1.47 0.06 1.79 -0.86 0.12
For     19769      02 39 15.00 -34 33 04.3 B 20.722 0.007 R  18.966 0.004                4411  28 1.29 0.05 1.84 -0.92 0.12
For     20601      02 39 15.85 -34 33 12.3 B 20.208 0.005 R  18.178 0.004                4191  23 0.84 0.06 1.94 -1.16 0.11
For     20631      02 39 15.91 -34 30 40.8 B 21.555 0.019 R  20.060 0.013                4667  37 1.87 0.06 1.70 -0.80 0.12
For     20627      02 39 15.94 -34 27 10.4 B 21.505 0.009 R  20.353 0.009                5040  30 2.11 0.05 1.64 -0.99 0.19
For     20798      02 39 16.03 -34 34 46.3 B 20.554 0.009 R  18.738 0.004                4365  25 1.17 0.05 1.87 -0.90 0.11
For     20758      02 39 16.04 -34 29 32.7 B 21.734 0.016 R  20.240 0.010                4673  37 1.95 0.06 1.68 -0.74 0.12
For     20759      02 39 16.07 -34 26 29.9 B 21.654 0.009 R  20.404 0.006                4954  35 2.11 0.06 1.64 -1.37 0.27
For     21232      02 39 16.49 -34 33 17.8 B 20.301 0.006 R  18.353 0.003                4265  20 0.95 0.06 1.92 -1.10 0.11
For     21487      02 39 16.76 -34 34 50.1 B 20.071 0.005 R  17.657 0.004                3916  24 0.36 0.09 2.06 -1.05 0.11
For     21836      02 39 17.19 -34 26 25.9 B 20.973 0.010 R  19.556 0.006                4750  33 1.69 0.06 1.74 -1.73 0.19
For     21888      02 39 17.22 -34 30 36.1 B 20.832 0.009 R  19.188 0.011                4526  33 1.44 0.06 1.80 -0.67 0.11
For     22314      02 39 17.68 -34 28 10.3 B 20.629 0.007 R  19.520 0.009                5019  34 1.76 0.05 1.73 -0.98 0.15
For     22554      02 39 17.89 -34 33 20.3 B 20.933 0.010 R  19.732 0.006                4991  29 1.84 0.05 1.71 -0.99 0.28
For     22771      02 39 18.16 -34 26 01.8 B 21.379 0.010 R  19.796 0.007                4584  36 1.72 0.06 1.74 -0.97 0.13
For     22911      02 39 18.24 -34 33 28.3 B 20.421 0.009 R  18.435 0.004                4226  23 0.96 0.06 1.91 -1.16 0.11
For     22900      02 39 18.26 -34 29 55.8 B 21.262 0.011 R  20.382 0.011                5281  42 2.18 0.06 1.63 -2.54 0.81
For     22949      02 39 18.31 -34 30 32.1 B 21.603 0.016 R  20.114 0.010                4676  37 1.89 0.06 1.69 -1.23 0.21
For     23010      02 39 18.39 -34 28 31.6 B 21.419 0.009 R  19.836 0.005                4584  33 1.74 0.06 1.73 -0.86 0.12
For     23144      02 39 18.48 -34 33 36.9 B 20.252 0.007 R  18.318 0.005                4280  21 0.95 0.06 1.92 -1.12 0.11
For     23541      02 39 18.93 -34 28 39.3 B 20.839 0.008 R  19.231 0.005                4556  28 1.47 0.06 1.79 -0.70 0.11
For     23551      02 39 18.95 -34 27 33.6 B 20.967 0.009 R  19.354 0.006                4560  29 1.52 0.06 1.78 -0.68 0.11
For     23847      02 39 19.23 -34 27 44.4 B 20.824 0.009 R  19.595 0.005                4933  28 1.76 0.05 1.73 -0.52 0.12
For     23929      02 39 19.26 -34 33 01.5 B 20.727 0.011 R  18.897 0.006                4329  24 1.23 0.05 1.85 -1.29 0.12
For     24210      02 39 19.53 -34 36 22.4 B 20.185 0.025 R  17.646 0.004                3724  25 0.13 0.25 2.11 -1.24 0.11
For     24378      02 39 19.73 -34 34 08.9 B 21.627 0.018 R  20.201 0.013                4748  34 1.96 0.06 1.68 -1.65 0.63
For     25010      02 39 20.33 -34 35 27.8 B 20.091 0.010 R  17.833 0.004                4020  18 0.56 0.06 2.01 -1.08 0.11
For     25206      02 39 20.53 -34 33 02.9 B 20.274 0.006 R  19.170 0.018                5266  33 1.66 0.06 1.75 -0.50 0.16
For     25434      02 39 20.74 -34 36 04.9 B 20.635 0.018 R  18.577 0.007                4144  22 0.98 0.05 1.91 -0.84 0.11
For     25481      02 39 20.78 -34 36 35.7 B 19.976 0.030 R  18.262 0.009                4473  27 1.03 0.05 1.90 -1.74 0.13
For     25567      02 39 20.86 -34 38 41.6 B 20.231 0.004 R  18.448 0.004                4412  32 1.08 0.05 1.89 -1.58 0.13
For     26113      02 39 21.48 -34 26 41.1 B 21.005 0.008 R  19.894 0.006                5041  29 1.92 0.05 1.69 -0.85 0.12
For     26191      02 39 21.52 -34 31 35.6 B 21.183 0.011 R  19.731 0.007                4714  30 1.75 0.06 1.73 -1.24 0.28
For     26234      02 39 21.60 -34 24 55.0 B 21.519 0.016 R  20.420 0.011                5090  33 2.15 0.05 1.63 -1.10 0.25
For     26388      02 39 21.73 -34 27 47.0 B 20.155 0.007 R  17.946 0.003                4075  16 0.64 0.05 1.99 -1.09 0.11
For     26615      02 39 21.96 -34 27 05.9 B 20.475 0.008 R  18.922 0.005                4606  26 1.37 0.06 1.82 -1.54 0.11
For     26775      02 39 22.12 -34 25 56.7 B 21.398 0.011 R  19.840 0.009                4621  30 1.75 0.06 1.73 -0.81 0.11
For     26864      02 39 22.15 -34 34 45.0 B 20.501 0.008 R  18.940 0.004                4594  27 1.37 0.05 1.82 -0.89 0.12
For     26998      02 39 22.29 -34 33 19.6 B 20.005 0.007 R  18.095 0.004                4321  18 0.88 0.05 1.94 -1.57 0.11
For     27166      02 39 22.51 -34 26 50.9 B 21.415 0.011 R  20.260 0.007                5030  27 2.07 0.05 1.65 -0.96 0.17
For     27294      02 39 22.62 -34 26 33.8 B 21.492 0.013 R  20.415 0.008                5107  26 2.15 0.05 1.63 -2.69 0.78
For     27654      02 39 22.89 -34 39 40.6 B 20.472 0.015 R  18.567 0.005                4287  28 1.06 0.06 1.89 -1.12 0.11
For     27790      02 39 23.06 -34 35 20.3 B 20.329 0.009 R  18.246 0.003                4137  22 0.84 0.06 1.94 -0.99 0.11
For     27817      02 39 23.11 -34 33 32.8 B 20.614 0.007 R  18.744 0.004                4310  23 1.14 0.05 1.87 -0.94 0.12
For     28073      02 39 23.32 -34 37 18.2 B 21.028 0.014 R  19.422 0.008                4552  34 1.55 0.06 1.78 -0.97 0.14
For     28102      02 39 23.43 -34 25 28.5 B 20.750 0.007 R  19.696 0.007                5100  36 1.85 0.06 1.71 -1.35 0.13
For     28128      02 39 23.45 -34 27 02.2 B 21.623 0.016 R  20.224 0.006                4776  33 1.98 0.06 1.67 -1.78 0.28
For     28416      02 39 23.67 -34 32 10.1 B 21.362 0.014 R  19.740 0.007                4536  28 1.68 0.06 1.75 -0.97 0.30
For     28481      02 39 23.69 -34 36 17.8 B 21.017 0.011 R  19.386 0.007                4527  30 1.52 0.06 1.78 -0.65 0.12
For     28474      02 39 23.71 -34 31 38.7 B 21.321 0.010 R  19.971 0.008                4821  33 1.89 0.06 1.70 -0.82 0.14
For     28541      02 39 23.81 -34 26 31.0 B 20.531 0.007 R  18.751 0.004                4384  23 1.20 0.05 1.86 -1.14 0.11
For     28613      02 39 23.86 -34 29 19.2 B 21.420 0.015 R  20.047 0.007                4800  31 1.91 0.06 1.69 -0.67 0.13
For     28774      02 39 23.99 -34 33 19.6 B 21.000 0.012 R  19.328 0.006                4483  27 1.48 0.06 1.79 -1.49 0.19
For     28723      02 39 23.99 -34 25 50.5 B 20.975 0.012 R  19.464 0.005                4656  28 1.61 0.06 1.76 -1.18 0.11
For     28735      02 39 24.00 -34 25 38.6 B 20.800 0.011 R  19.101 0.005                4459  27 1.38 0.06 1.82 -1.22 0.11
For     28811      02 39 24.00 -34 38 07.7 B 19.928 0.007 R  18.281 0.005                4535  63 1.07 0.05 1.89 -1.67 0.23
For     28894      02 39 24.11 -34 33 12.0 B 20.742 0.010 R  18.781 0.004                4228  21 1.11 0.05 1.88 -0.83 0.11
For     28853      02 39 24.11 -34 28 06.6 B 21.373 0.013 R  20.252 0.007                5066  28 2.07 0.05 1.65 -0.68 0.12
For     28867      02 39 24.15 -34 24 30.9 B 21.346 0.010 R  20.002 0.009                4833  34 1.90 0.06 1.69 -1.36 0.14
For     29044      02 39 24.30 -34 27 59.5 B 21.136 0.009 R  19.731 0.005                4765  31 1.77 0.06 1.72 -1.04 0.13
For     29335      02 39 24.57 -34 25 11.3 B 20.692 0.008 R  18.641 0.005                4214  22 0.97 0.08 1.91 -0.91 0.11
For     29687      02 39 24.94 -34 25 24.9 B 21.014 0.019 R  19.824 0.008                4970  28 1.87 0.05 1.70 -1.37 0.22
For     29726      02 39 24.95 -34 30 51.7 B 21.380 0.013 R  19.786 0.007                4561  32 1.71 0.06 1.74 -0.97 0.13
For     29874      02 39 25.11 -34 26 32.9 B 21.664 0.013 R  20.478 0.009                5021  30 2.16 0.06 1.63 -0.89 0.13
For     30308      02 39 25.50 -34 26 12.8 B 21.490 0.009 R  20.012 0.009                4695  30 1.86 0.06 1.70 -1.01 0.11
For     30404      02 39 25.58 -34 28 25.0 B 21.756 0.014 R  20.500 0.012                4944  34 2.15 0.06 1.63 -1.48 0.16
For     31012      02 39 26.15 -34 30 02.9 B 21.610 0.019 R  20.438 0.014                5032  29 2.14 0.06 1.64 -0.05 0.13
For     31048      02 39 26.20 -34 28 00.7 B 21.615 0.011 R  20.448 0.008                5028  29 2.15 0.06 1.63 -1.84 0.22
For     31178      02 39 26.32 -34 34 21.7 B 20.842 0.008 R  18.940 0.005                4281  22 1.21 0.05 1.86 -1.13 0.12
For     31440      02 39 26.56 -34 36 13.0 B 20.156 0.023 R  17.562 0.004                3711  20 0.00 0.58 2.14 -0.94 0.11
For     31481      02 39 26.68 -34 24 02.5 B 20.988 0.011 R  19.393 0.006                4567  29 1.54 0.06 1.78 -1.20 0.11
For     31612      02 39 26.78 -34 23 50.9 B 21.580 0.017 R  20.456 0.009                5073  30 2.16 0.05 1.63 -1.46 0.19
For     31635      02 39 26.78 -34 27 05.4 B 20.627 0.006 R  19.269 0.004                4795  27 1.59 0.06 1.77 -2.08 0.13
For     31718      02 39 26.83 -34 31 24.6 B 21.411 0.024 R  20.124 0.009                4901  35 1.98 0.06 1.67 -0.84 0.15
For     31755      02 39 26.87 -34 30 14.3 B 21.418 0.012 R  20.047 0.008                4808  33 1.91 0.06 1.69 -1.41 0.17
For     31826      02 39 26.87 -34 40 43.4 B 20.477 0.007 R  18.286 0.003                4031  30 0.79 0.06 1.96 -0.88 0.11
For     31919      02 39 27.06 -34 25 41.5 B 21.523 0.009 R  20.074 0.007                4731  30 1.89 0.06 1.69 -1.05 0.12
For     32147      02 39 27.21 -34 37 20.9 B 20.602 0.015 R  18.775 0.005                4346  27 1.18 0.05 1.86 -1.06 0.12
For     32134      02 39 27.27 -34 25 27.6 B 21.154 0.009 R  19.552 0.006                4570  29 1.61 0.06 1.76 -1.19 0.11
For     32155      02 39 27.29 -34 26 16.2 B 21.061 0.008 R  19.850 0.006                4955  27 1.88 0.05 1.70 -0.52 0.13
For     32272      02 39 27.39 -34 23 51.0 B 21.300 0.019 R  19.551 0.005                4454  26 1.54 0.05 1.78 -0.68 0.11
For     32544      02 39 27.59 -34 31 56.7 B 21.326 0.017 R  19.744 0.007                4572  33 1.70 0.06 1.74 -1.06 0.12
For     32517      02 39 27.59 -34 26 47.4 B 21.173 0.011 R  19.896 0.007                4897  29 1.88 0.06 1.70 -1.24 0.12
For     32660      02 39 27.66 -34 37 48.7 B 19.829 0.006 R  17.448 0.003                3778  25 0.34 0.40 2.06 -1.01 0.11
For     32725      02 39 27.73 -34 35 24.3 B 20.782 0.010 R  19.162 0.005                4537  28 1.44 0.06 1.80 -0.82 0.12
For     32829      02 39 27.87 -34 29 15.0 B 21.592 0.013 R  20.227 0.008                4816  34 1.99 0.06 1.67 -1.08 0.16
For     33027      02 39 28.03 -34 34 01.2 B 19.948 0.007 R  17.693 0.004                4028  15 0.51 0.06 2.02 -1.16 0.11
For     33296      02 39 28.24 -34 41 11.5 B 20.850 0.007 R  19.128 0.003                4437  33 1.37 0.05 1.82 -1.73 0.34
For     33204      02 39 28.25 -34 23 30.3 B 21.577 0.018 R  20.390 0.012                5012  32 2.12 0.06 1.64 -1.09 0.14
For     33356      02 39 28.37 -34 27 52.5 B 21.158 0.011 R  20.073 0.005                5076  27 2.00 0.05 1.67 -1.00 0.15
For     33485      02 39 28.48 -34 30 27.4 B 20.385 0.010 R  18.604 0.005                4413  22 1.14 0.06 1.87 -1.14 0.11
For     33519      02 39 28.50 -34 31 35.6 B 20.269 0.011 R  18.465 0.007                4393  22 1.08 0.06 1.89 -1.25 0.11
For     33527      02 39 28.54 -34 27 09.6 B 21.123 0.015 R  20.095 0.007                5119  30 2.02 0.05 1.66 -1.34 0.15
For     33604      02 39 28.60 -34 31 26.6 B 19.948 0.006 R  17.663 0.005                4026  17 0.49 0.06 2.03 -1.16 0.11
For     33704      02 39 28.73 -34 24 06.6 B 20.843 0.016 R  19.246 0.006                4587  29 1.48 0.06 1.79 -1.12 0.11
For     33814      02 39 28.80 -34 28 23.7 B 21.767 0.018 R  20.467 0.009                4908  32 2.12 0.06 1.64 -0.68 0.11
For     33846      02 39 28.82 -34 29 33.6 B 20.779 0.012 R  19.045 0.006                4418  26 1.34 0.05 1.83 -1.10 0.11
For     33901      02 39 28.84 -34 34 37.3 B 20.580 0.008 R  18.750 0.007                4341  23 1.17 0.05 1.87 -0.99 0.12
For     34071      02 39 28.99 -34 35 39.5 B 20.693 0.008 R  18.840 0.005                4308  26 1.19 0.05 1.86 -0.88 0.12
For     34327      02 39 29.26 -34 31 15.1 B 20.343 0.008 R  18.089 0.007                4030  18 0.66 0.05 1.99 -0.68 0.11
For     34380      02 39 29.27 -34 37 54.1 B 20.941 0.007 R  19.035 0.004                4273  34 1.25 0.05 1.85 -0.83 0.14
For     34384      02 39 29.34 -34 26 35.9 B 20.023 0.005 R  17.513 0.003                3819  14 0.24 0.09 2.09 -1.10 0.11
For     34554      02 39 29.43 -34 37 15.5 B 20.957 0.009 R  19.508 0.005                4714  38 1.66 0.06 1.75 -1.47 0.25
For     34705      02 39 29.63 -34 26 35.1 B 21.690 0.018 R  20.481 0.010                5008  29 2.15 0.06 1.63 -0.98 0.13
For     34734      02 39 29.65 -34 27 49.3 B 20.497 0.009 R  18.936 0.004                4612  25 1.37 0.06 1.82 -0.93 0.11
For     34898      02 39 29.82 -34 24 03.3 B 21.105 0.012 R  19.740 0.007                4811  31 1.78 0.06 1.72 -1.26 0.12
For     34938      02 39 29.82 -34 28 49.3 B 21.519 0.011 R  19.997 0.007                4645  31 1.83 0.06 1.71 -0.85 0.11
For     35255      02 39 30.06 -34 39 13.8 B 20.164 0.007 R  17.898 0.004                4004  24 0.58 0.06 2.01 -1.03 0.11
For     35346      02 39 30.20 -34 32 48.3 B 20.051 0.005 R  17.943 0.004                4156  20 0.71 0.06 1.97 -1.33 0.11
For     35336      02 39 30.23 -34 26 07.2 B 21.410 0.014 R  19.970 0.008                4734  29 1.85 0.06 1.70 -1.26 0.12
For     35485      02 39 30.34 -34 31 25.6 B 20.278 0.009 R  18.552 0.005                4459  24 1.15 0.06 1.87 -1.15 0.11
For     35520      02 39 30.34 -34 37 56.8 B 21.492 0.013 R  20.316 0.006                5028  36 2.09 0.05 1.65 -0.15 0.21
For     35517      02 39 30.39 -34 28 29.0 B 21.176 0.009 R  19.957 0.007                4954  28 1.92 0.06 1.69 -2.03 0.27
For     35745      02 39 30.58 -34 30 44.8 B 20.375 0.008 R  18.791 0.007                4579  25 1.30 0.05 1.83 -0.96 0.11
For     35956      02 39 30.77 -34 30 13.0 B 20.997 0.009 R  19.327 0.008                4484  27 1.48 0.06 1.79 -0.91 0.11
For     36048      02 39 30.82 -34 35 45.2 B 20.192 0.010 R  17.746 0.003                3806  19 0.36 0.10 2.06 -0.93 0.11
For     36096      02 39 30.83 -34 40 26.3 B 20.339 0.006 R  18.097 0.003                4007  24 0.68 0.06 1.98 -0.81 0.11
For     36140      02 39 30.87 -34 40 54.3 B 20.517 0.006 R  18.875 0.003                4520  38 1.31 0.05 1.83 -1.48 0.15
For     36107      02 39 30.92 -34 27 25.3 B 21.724 0.012 R  20.167 0.007                4636  29 1.89 0.06 1.70 -0.86 0.11
For     36175      02 39 31.00 -34 23 37.9 B 21.381 0.022 R  20.135 0.012                4944  31 1.99 0.06 1.67 -1.67 0.16
For     36322      02 39 31.07 -34 35 52.0 B 19.994 0.015 R  17.617 0.004                3907  18 0.39 0.08 2.05 -1.25 0.11
For     36424      02 39 31.17 -34 35 26.8 B 21.463 0.025 R  19.925 0.007                4622  33 1.79 0.06 1.72 -1.30 0.26
For     36501      02 39 31.28 -34 30 51.7 B 20.989 0.009 R  19.490 0.008                4665  28 1.63 0.06 1.76 -0.93 0.12
For     36547      02 39 31.29 -34 36 28.0 B 21.509 0.016 R  20.156 0.006                4829  37 1.97 0.06 1.68 -1.78 0.47
For     36679      02 39 31.47 -34 24 57.9 B 21.509 0.012 R  20.105 0.009                4765  30 1.93 0.06 1.69 -1.05 0.11
For     36862      02 39 31.55 -34 38 33.5 B 21.392 0.010 R  19.768 0.004                4532  37 1.69 0.06 1.74 -1.18 0.21
For     36868      02 39 31.61 -34 29 50.2 B 20.730 0.009 R  19.222 0.010                4690  25 1.51 0.06 1.78 -1.16 0.11
For     36940      02 39 31.67 -34 30 02.6 B 20.363 0.008 R  18.417 0.005                4278  16 0.98 0.05 1.91 -1.22 0.11
For     37205      02 39 31.86 -34 39 19.9 B 20.308 0.007 R  18.389 0.003                4285  26 0.98 0.06 1.91 -1.28 0.11
For     37141      02 39 31.86 -34 29 20.1 B 19.988 0.008 R  17.637 0.007                3958  11 0.42 0.06 2.04 -1.22 0.11
For     37163      02 39 31.91 -34 24 26.2 B 21.485 0.013 R  20.172 0.007                4868  31 1.99 0.06 1.67 -1.18 0.12
For     37372      02 39 32.07 -34 30 08.1 B 21.117 0.013 R  19.924 0.009                4977  27 1.91 0.05 1.69 -1.61 0.23
For     37406      02 39 32.10 -34 29 23.6 B 21.022 0.012 R  19.409 0.006                4549  27 1.54 0.06 1.78 -0.97 0.12
For     37516      02 39 32.13 -34 40 50.3 B 21.270 0.010 R  19.795 0.006                4692  40 1.77 0.06 1.72 -1.46 0.36
For     37466      02 39 32.16 -34 28 48.1 B 20.482 0.007 R  18.505 0.008                4258  18 0.98 0.05 1.91 -0.98 0.11
For     37531      02 39 32.20 -34 30 14.9 B 20.538 0.010 R  18.775 0.008                4423  22 1.21 0.05 1.86 -1.28 0.11
For     37630      02 39 32.28 -34 34 50.8 B 20.953 0.009 R  19.292 0.005                4497  28 1.47 0.06 1.79 -0.62 0.13
For     37716      02 39 32.39 -34 28 55.8 B 20.131 0.005 R  17.817 0.003                3942  14 0.52 0.06 2.02 -1.09 0.11
For     37809      02 39 32.50 -34 23 45.6 B 20.859 0.011 R  19.601 0.007                4899  28 1.76 0.05 1.73 -1.33 0.12
For     37925      02 39 32.60 -34 26 40.4 B 20.341 0.007 R  18.213 0.003                4123  15 0.79 0.05 1.96 -1.16 0.11
For     38005      02 39 32.61 -34 36 03.4 B 20.421 0.009 R  18.591 0.004                4366  23 1.11 0.05 1.88 -1.55 0.11
For     38087      02 39 32.66 -34 38 29.7 B 21.637 0.011 R  20.143 0.007                4672  41 1.90 0.06 1.69 -0.65 0.19
For     38168      02 39 32.72 -34 39 41.1 B 20.575 0.008 R  18.737 0.004                4339  27 1.16 0.05 1.87 -0.91 0.12
For     38349      02 39 32.95 -34 32 06.2 B 19.898 0.010 R  17.651 0.006                4059  14 0.51 0.06 2.02 -0.89 0.11
For     38362      02 39 32.97 -34 28 38.2 B 21.702 0.015 R  20.418 0.015                4923  32 2.10 0.06 1.64 -0.98 0.18
For     38554      02 39 33.13 -34 30 04.7 B 21.468 0.032 R  20.001 0.012                4702  36 1.86 0.06 1.70 -1.10 0.13
For     38956      02 39 33.50 -34 29 31.0 B 20.458 0.008 R  18.584 0.008                4307  20 1.08 0.05 1.89 -1.04 0.11
For     39049      02 39 33.55 -34 36 15.8 B 20.328 0.012 R  18.184 0.004                4102  21 0.77 0.06 1.96 -0.79 0.11
For     39072      02 39 33.58 -34 35 38.5 B 19.879 0.009 R  17.613 0.003                4020  16 0.48 0.06 2.03 -1.20 0.11
For     39065      02 39 33.62 -34 25 49.9 B 20.070 0.005 R  17.601 0.003                3803   9 0.30 0.08 2.07 -0.91 0.11
For     39153      02 39 33.71 -34 25 07.2 B 21.421 0.011 R  20.425 0.018                5179  30 2.17 0.05 1.63 -1.53 0.20
For     39305      02 39 33.84 -34 27 46.8 B 20.672 0.008 R  18.884 0.005                4392  23 1.24 0.05 1.85 -0.77 0.11
For     39619      02 39 34.13 -34 25 37.6 B 21.311 0.012 R  20.004 0.006                4872  32 1.92 0.06 1.69 -2.22 0.25
For     40032      02 39 34.47 -34 31 19.4 B 20.932 0.017 R  19.527 0.013                4762  31 1.68 0.06 1.74 -1.88 0.17
For     40041      02 39 34.47 -34 32 48.4 B 21.590 0.016 R  20.307 0.007                4907  35 2.06 0.06 1.66 -0.81 0.14
For     40183      02 39 34.61 -34 29 46.1 B 20.113 0.007 R  17.703 0.006                3798   9 0.39 0.07 2.05 -1.12 0.11
For     40279      02 39 34.69 -34 32 52.0 B 20.865 0.016 R  19.271 0.009                4559  27 1.49 0.06 1.79 -0.86 0.12
For     40581      02 39 34.98 -34 28 26.4 B 20.800 0.008 R  19.328 0.011                4702  27 1.57 0.06 1.77 -1.18 0.12
For     40627      02 39 35.02 -34 28 34.8 B 20.803 0.010 R  19.816 0.007                5152  36 1.91 0.06 1.69 -0.74 0.11
For     40634      02 39 35.06 -34 23 31.1 B 20.946 0.009 R  19.420 0.008                4642  32 1.59 0.06 1.77 -1.09 0.11
For     40744      02 39 35.13 -34 29 11.4 B 21.569 0.008 R  20.351 0.015                4979  29 2.09 0.06 1.65 -0.37 0.13
For     40828      02 39 35.23 -34 24 40.1 B 20.103 0.007 R  17.941 0.003                4095  15 0.67 0.05 1.98 -1.15 0.11
For     41796      02 39 36.10 -34 25 10.4 B 21.664 0.010 R  20.467 0.007                5005  27 2.15 0.06 1.63 -1.15 0.14
For     41984      02 39 36.24 -34 30 06.5 B 20.204 0.009 R  17.987 0.010                4120  17 0.65 0.05 1.99 -1.13 0.11
For     41958      02 39 36.25 -34 24 27.5 B 21.863 0.021 R  20.477 0.008                4811  32 2.09 0.06 1.65 -0.80 0.12
For     41969      02 39 36.25 -34 27 26.8 B 20.703 0.007 R  19.369 0.006                4819  25 1.64 0.06 1.75 -1.95 0.13
For     42053      02 39 36.31 -34 26 26.4 B 21.829 0.021 R  20.284 0.007                4617  31 1.94 0.06 1.68 -0.88 0.12
For     42089      02 39 36.34 -34 24 49.8 B 20.661 0.007 R  19.395 0.004                4915  24 1.67 0.05 1.75 -0.77 0.11
For     42209      02 39 36.44 -34 26 19.2 B 20.402 0.006 R  18.481 0.004                4283  19 1.01 0.05 1.90 -1.20 0.11
For     42393      02 39 36.56 -34 33 40.8 B 21.327 0.013 R  20.256 0.008                5099  32 2.08 0.05 1.65 -1.35 0.27
For     42608      02 39 36.78 -34 25 53.1 B 20.674 0.008 R  19.127 0.003                4623  22 1.46 0.06 1.80 -1.16 0.11
For     42759      02 39 36.88 -34 38 09.2 B 19.867 0.003 R  18.043 0.002                4384  27 0.90 0.05 1.93 -1.50 0.11
For     42747      02 39 36.91 -34 28 25.2 B 21.040 0.026 R  19.650 0.022                4813  31 1.74 0.06 1.73 -0.59 0.11
For     42833      02 39 36.94 -34 36 45.0 B 20.574 0.008 R  19.370 0.005                4931  38 1.67 0.05 1.75 -0.83 0.13
For     42854      02 39 36.96 -34 36 04.2 B 20.257 0.023 R  17.883 0.004                3988  20 0.49 0.06 2.03 -1.10 0.11
For     42943      02 39 37.10 -34 22 07.5 B 21.127 0.009 R  19.739 0.006                4785  37 1.78 0.06 1.72 -1.25 0.12
For     43006      02 39 37.13 -34 26 19.9 B 21.342 0.013 R  20.299 0.011                5126  27 2.11 0.05 1.64 -1.32 0.14
For     43095      02 39 37.19 -34 32 37.4 B 20.083 0.009 R  17.879 0.006                4082  17 0.62 0.05 2.00 -1.13 0.11
For     43114      02 39 37.24 -34 25 12.0 B 21.707 0.015 R  20.422 0.010                4916  30 2.10 0.06 1.64 -1.51 0.15
For     43234      02 39 37.30 -34 34 05.8 B 22.000 0.021 R  20.387 0.010                4548  29 1.96 0.05 1.68 -1.14 0.15
For     43562      02 39 37.64 -34 23 33.1 B 21.300 0.009 R  19.782 0.006                4648  31 1.74 0.06 1.73 -1.09 0.11
For     43769      02 39 37.78 -34 35 42.9 B 20.739 0.007 R  19.078 0.007                4498  39 1.38 0.05 1.82 -0.98 0.12
For     43811      02 39 37.81 -34 35 01.8 B 21.031 0.009 R  19.585 0.009                4719  35 1.69 0.06 1.74 -1.24 0.13
For     43759      02 39 37.82 -34 23 01.5 B 21.468 0.011 R  19.984 0.007                4684  36 1.84 0.06 1.71 -1.24 0.13
For     43821      02 39 37.87 -34 24 59.4 B 20.838 0.011 R  19.158 0.005                4491  27 1.41 0.06 1.81 -1.21 0.11
For     43909      02 39 37.92 -34 30 23.4 B 21.460 0.018 R  20.064 0.014                4802  33 1.91 0.06 1.69 -0.84 0.11
For     43978      02 39 37.95 -34 38 12.4 B 21.106 0.012 R  19.474 0.006                4525  34 1.56 0.06 1.77 -1.15 0.16
For     43926      02 39 37.96 -34 22 37.1 B 20.256 0.009 R  18.699 0.006                4633  26 1.28 0.05 1.84 -0.92 0.11
For     43972      02 39 37.98 -34 29 31.6 B 20.256 0.011 R  18.034 0.006                4096  14 0.67 0.05 1.98 -1.18 0.11
For     44105      02 39 38.07 -34 32 47.3 B 20.056 0.008 R  17.630 0.006                3833  14 0.35 0.07 2.06 -1.12 0.11
For     44090      02 39 38.07 -34 30 53.8 B 20.557 0.010 R  18.475 0.008                4184  18 0.89 0.07 1.93 -0.90 0.11
For     44153      02 39 38.12 -34 31 28.1 B 20.279 0.009 R  18.010 0.006                4027  17 0.62 0.05 2.00 -0.98 0.11
For     44508      02 39 38.44 -34 28 31.9 B 20.548 0.006 R  18.706 0.006                4361  19 1.14 0.05 1.87 -1.09 0.11
For     44752      02 39 38.62 -34 36 24.2 B 20.404 0.009 R  18.382 0.003                4183  27 0.91 0.05 1.93 -1.13 0.11
For     44719      02 39 38.65 -34 22 02.5 B 21.391 0.011 R  20.425 0.008                5204  38 2.18 0.05 1.63 -1.64 0.26
For     44839      02 39 38.71 -34 30 57.2 B 20.407 0.007 R  18.554 0.010                4339  20 1.08 0.06 1.89 -1.12 0.11
For     44970      02 39 38.82 -34 30 26.1 B 21.320 0.016 R  19.854 0.007                4695  29 1.79 0.06 1.72 -1.01 0.12
For     45158      02 39 39.00 -34 27 19.4 B 20.467 0.007 R  18.785 0.005                4508  27 1.26 0.06 1.84 -1.33 0.11
For     45212      02 39 39.06 -34 27 23.1 B 21.806 0.013 R  20.489 0.009                4881  28 2.12 0.06 1.64 -0.94 0.12
For     45283      02 39 39.09 -34 33 26.9 B 20.141 0.011 R  17.709 0.005                3819  14 0.37 0.07 2.05 -0.78 0.11
For     45417      02 39 39.19 -34 37 47.3 B 20.539 0.009 R  18.984 0.003                4608  33 1.39 0.06 1.81 -1.29 0.13
For     45413      02 39 39.24 -34 25 17.9 B 21.441 0.015 R  20.161 0.008                4905  33 1.99 0.06 1.67 -0.81 0.12
For     45548      02 39 39.35 -34 23 50.1 B 21.468 0.012 R  20.468 0.009                5179  30 2.19 0.05 1.62 -1.70 0.31
For     45644      02 39 39.42 -34 22 31.1 B 20.795 0.012 R  19.474 0.006                4837  29 1.69 0.06 1.74 -0.80 0.11
For     45746      02 39 39.51 -34 26 47.5 B 20.289 0.008 R  18.535 0.003                4442  20 1.13 0.06 1.88 -1.19 0.11
For     45917      02 39 39.61 -34 39 26.1 B 20.647 0.008 R  18.873 0.004                4393  38 1.25 0.05 1.85 -1.61 0.16
For     46538      02 39 40.20 -34 32 52.0 B 20.925 0.010 R  19.250 0.007                4491  29 1.45 0.06 1.80 -1.16 0.11
For     46529      02 39 40.23 -34 21 56.7 B 21.051 0.012 R  20.037 0.007                5130  39 2.00 0.06 1.67 -1.46 0.18
For     46851      02 39 40.51 -34 27 23.7 B 21.050 0.010 R  19.538 0.006                4655  25 1.64 0.06 1.75 -1.17 0.11
For     47065      02 39 40.68 -34 35 23.3 B 21.581 0.022 R  20.421 0.014                5042  35 2.14 0.06 1.64 -1.01 0.32
For     47041      02 39 40.69 -34 27 10.7 B 20.792 0.010 R  19.318 0.005                4680  30 1.57 0.06 1.77 -1.07 0.11
For     47228      02 39 40.85 -34 28 18.7 B 20.993 0.012 R  19.412 0.009                4611  24 1.56 0.06 1.77 -0.79 0.11
For     47399      02 39 40.98 -34 34 45.7 B 21.087 0.013 R  19.694 0.008                4785  35 1.76 0.06 1.73 -1.77 0.19
For     47678      02 39 41.26 -34 28 34.3 B 21.631 0.025 R  20.191 0.010                4742  32 1.95 0.06 1.68 -1.73 0.14
For     47784      02 39 41.34 -34 30 09.8 B 20.023 0.008 R  17.794 0.004                3948  10 0.57 0.06 2.01 -0.82 0.11
For     47845      02 39 41.39 -34 29 36.0 B 20.897 0.014 R  19.778 0.013                5010  27 1.87 0.05 1.70 -0.86 0.11
For     48073      02 39 41.58 -34 31 55.0 B 20.522 0.010 R  18.439 0.004                4130  17 0.88 0.06 1.93 -0.85 0.11
For     48121      02 39 41.61 -34 34 21.0 B 20.101 0.010 R  17.641 0.004                3846  15 0.32 0.08 2.07 -0.88 0.11
For     48148      02 39 41.63 -34 35 47.1 B 20.691 0.009 R  19.258 0.004                4744  44 1.56 0.06 1.77 -0.86 0.12
For     48188      02 39 41.67 -34 33 41.9 B 21.291 0.024 R  20.207 0.009                5085  31 2.06 0.05 1.65 -1.46 0.30
For     48229      02 39 41.75 -34 22 51.6 B 21.192 0.010 R  20.224 0.007                5192  36 2.09 0.06 1.65 -1.82 0.29
For     48367      02 39 41.84 -34 30 46.0 B 20.538 0.011 R  18.909 0.007                4578  22 1.33 0.05 1.83 -0.88 0.11
For     48491      02 39 41.95 -34 27 17.0 B 21.503 0.015 R  20.019 0.008                4693  28 1.86 0.06 1.70 -1.05 0.11
For     48511      02 39 41.95 -34 31 27.4 B 20.335 0.010 R  18.161 0.006                4060  22 0.74 0.05 1.97 -2.84 0.30
For     48605      02 39 42.01 -34 36 18.4 B 21.368 0.010 R  19.790 0.006                4566  60 1.72 0.06 1.74 -0.84 0.14
For     48686      02 39 42.08 -34 37 58.1 B 20.952 0.007 R  19.143 0.004                4356  32 1.34 0.05 1.83 -1.06 0.14
For     48753      02 39 42.16 -34 31 55.5 B 20.783 0.010 R  19.252 0.007                4653  26 1.51 0.06 1.78 -1.09 0.11
For     48768      02 39 42.17 -34 36 51.7 B 21.480 0.014 R  19.979 0.005                4668  42 1.83 0.06 1.71 -1.12 0.14
For     48946      02 39 42.36 -34 27 25.4 B 20.720 0.009 R  18.873 0.004                4344  18 1.20 0.05 1.86 -0.99 0.11
For     49029      02 39 42.42 -34 26 46.1 B 21.254 0.011 R  20.141 0.010                5057  24 2.02 0.05 1.66 -0.62 0.11
For     49069      02 39 42.48 -34 23 54.0 B 21.677 0.015 R  20.410 0.010                4938  31 2.11 0.06 1.64 -1.28 0.16
For     49285      02 39 42.61 -34 33 11.0 B 20.135 0.006 R  17.827 0.004                3979  16 0.52 0.06 2.02 -1.04 0.11
For     49362      02 39 42.68 -34 30 07.9 B 21.870 0.018 R  20.469 0.010                4786  35 2.08 0.06 1.65 -1.04 0.12
For     49477      02 39 42.80 -34 24 03.7 B 21.040 0.009 R  19.728 0.005                4856  30 1.80 0.06 1.72 -1.70 0.15
For     49554      02 39 42.85 -34 26 35.5 B 21.585 0.014 R  20.449 0.010                5057  25 2.15 0.05 1.63 -1.53 0.16
For     49609      02 39 42.89 -34 32 21.4 B 20.307 0.011 R  18.784 0.007                4647  27 1.33 0.05 1.83 -2.42 0.14
For     49633      02 39 42.91 -34 33 00.6 B 20.551 0.009 R  18.710 0.004                4349  23 1.14 0.05 1.87 -1.08 0.11
For     49621      02 39 42.92 -34 27 11.2 B 21.916 0.016 R  20.478 0.011                4738  36 2.07 0.06 1.65 -1.03 0.14
For     49658      02 39 42.93 -34 35 18.0 B 21.366 0.012 R  19.940 0.007                4750  41 1.85 0.06 1.71 -0.92 0.13
For     49781      02 39 43.04 -34 30 29.3 B 20.669 0.012 R  18.873 0.006                4390  20 1.23 0.05 1.85 -0.88 0.11
For     50103      02 39 43.29 -34 39 25.3 B 20.449 0.009 R  18.545 0.003                4287  27 1.05 0.06 1.89 -0.78 0.11
For     50142      02 39 43.37 -34 23 53.0 B 20.468 0.009 R  18.370 0.004                4157  18 0.86 0.06 1.94 -0.97 0.11
For     50212      02 39 43.38 -34 35 26.4 B 20.364 0.007 R  18.933 0.004                4719  35 1.42 0.05 1.81 -1.17 0.12
For     50301      02 39 43.48 -34 30 48.2 B 21.619 0.014 R  20.425 0.009                5005  29 2.13 0.06 1.64 -1.07 0.13
For     50465      02 39 43.63 -34 23 07.8 B 20.732 0.007 R  18.613 0.004                4197  34 0.92 0.09 1.93 -1.01 0.11
For     50764      02 39 43.88 -34 23 36.4 B 21.208 0.011 R  19.897 0.007                4866  30 1.87 0.06 1.70 -0.80 0.11
For     50767      02 39 43.88 -34 22 21.0 B 21.660 0.014 R  20.451 0.008                4990  31 2.14 0.06 1.64 -1.65 0.27
For     50908      02 39 43.97 -34 33 43.2 B 21.083 0.013 R  19.601 0.005                4687  31 1.68 0.06 1.74 -0.84 0.12
For     50919      02 39 43.98 -34 32 56.3 B 20.113 0.012 R  18.254 0.004                4381  28 0.97 0.06 1.91 -1.45 0.11
For     51005      02 39 44.02 -34 41 03.4 B 20.859 0.007 R  19.308 0.004                4610  42 1.53 0.06 1.78 -1.29 0.21
For     51082      02 39 44.11 -34 34 32.3 B 20.282 0.011 R  18.018 0.004                4007  18 0.63 0.05 1.99 -0.76 0.11
For     51254      02 39 44.30 -34 25 22.9 B 21.550 0.017 R  20.358 0.008                5007  29 2.10 0.06 1.64 -1.17 0.15
For     51457      02 39 44.44 -34 39 50.8 B 20.574 0.005 R  18.766 0.004                4367  31 1.19 0.05 1.86 -1.21 0.12
For     51509      02 39 44.49 -34 39 08.9 B 20.685 0.007 R  18.750 0.003                4243  29 1.11 0.05 1.88 -0.96 0.12
For     51485      02 39 44.49 -34 30 10.9 B 20.689 0.010 R  18.847 0.005                4359  21 1.20 0.05 1.86 -1.18 0.11
For     51748      02 39 44.68 -34 37 54.9 B 21.375 0.013 R  19.863 0.006                4651  40 1.78 0.06 1.72 -1.47 0.20
For     51907      02 39 44.83 -34 39 55.1 B 20.988 0.009 R  19.640 0.004                4819  42 1.75 0.06 1.73 -1.16 0.28
For     51990      02 39 44.92 -34 32 02.6 B 21.411 0.013 R  19.900 0.007                4650  32 1.80 0.06 1.72 -1.22 0.12
For     52117      02 39 45.04 -34 24 47.5 B 21.357 0.011 R  20.244 0.009                5062  28 2.07 0.05 1.65 -1.56 0.22
For     52146      02 39 45.05 -34 31 19.5 B 20.849 0.016 R  19.802 0.009                5091  34 1.89 0.06 1.69 -0.99 0.11
For     52381      02 39 45.25 -34 30 38.8 B 20.592 0.007 R  19.305 0.007                4874  24 1.62 0.05 1.76 -1.27 0.11
For     52449      02 39 45.29 -34 32 18.2 B 20.360 0.010 R  18.557 0.007                4399  21 1.11 0.06 1.88 -0.97 0.11
For     52572      02 39 45.44 -34 21 19.6 B 21.410 0.010 R  19.993 0.009                4770  35 1.87 0.06 1.70 -0.75 0.11
For     52752      02 39 45.59 -34 23 02.2 B 21.626 0.011 R  20.367 0.009                4942  30 2.09 0.06 1.65 -0.96 0.13
For     52819      02 39 45.61 -34 38 44.7 B 21.674 0.009 R  20.370 0.006                4892  46 2.08 0.06 1.65 -1.49 0.35
For     52950      02 39 45.77 -34 24 35.7 B 21.624 0.010 R  20.097 0.009                4639  31 1.87 0.06 1.70 -0.89 0.11
For     53055      02 39 45.86 -34 21 23.1 B 21.558 0.013 R  20.247 0.005                4881  36 2.02 0.06 1.66 -1.31 0.15
For     53128      02 39 45.90 -34 33 57.6 B 21.406 0.015 R  20.113 0.009                4890  35 1.97 0.06 1.68 -0.80 0.14
For     53252      02 39 46.00 -34 32 47.3 B 20.589 0.009 R  18.983 0.007                4577  24 1.37 0.05 1.82 -1.20 0.11
For     53302      02 39 46.02 -34 40 22.4 B 21.430 0.011 R  19.923 0.006                4654  43 1.81 0.06 1.72 -1.18 0.26
For     53303      02 39 46.04 -34 32 19.8 B 21.690 0.016 R  20.497 0.014                5015  29 2.16 0.06 1.63 -0.60 0.11
For     53392      02 39 46.10 -34 34 12.7 B 20.573 0.009 R  18.556 0.004                4225  19 0.97 0.06 1.91 -0.89 0.11
For     53384      02 39 46.11 -34 29 01.2 B 21.236 0.014 R  19.675 0.010                4620  27 1.68 0.06 1.75 -0.98 0.11
For     53561      02 39 46.23 -34 32 55.9 B 21.425 0.013 R  20.344 0.011                5097  30 2.12 0.05 1.64 -1.40 0.26
For     53817      02 39 46.43 -34 36 37.8 B 20.078 0.005 R  18.049 0.003                4212  21 0.80 0.06 1.95 -1.21 0.11
For     53860      02 39 46.48 -34 27 35.4 B 20.610 0.007 R  18.774 0.006                4341  17 1.17 0.05 1.87 -1.15 0.11
For     53915      02 39 46.51 -34 38 23.4 B 20.885 0.010 R  19.425 0.005                4692  37 1.62 0.06 1.76 -1.12 0.13
For     54108      02 39 46.72 -34 21 33.8 B 21.226 0.008 R  19.865 0.007                4809  32 1.84 0.06 1.71 -1.55 0.15
For     54189      02 39 46.79 -34 22 01.4 B 21.059 0.010 R  19.711 0.005                4817  32 1.78 0.06 1.72 -1.42 0.12
For     54243      02 39 46.80 -34 34 46.9 B 20.562 0.009 R  19.419 0.005                5007  40 1.71 0.05 1.74 -1.04 0.12
For     54346      02 39 46.93 -34 21 37.3 B 21.897 0.014 R  20.434 0.008                4719  36 2.04 0.06 1.66 -0.42 0.12
For     54523      02 39 47.07 -34 28 20.7 B 20.555 0.009 R  18.412 0.006                4208  17 0.84 0.07 1.94 -1.12 0.11
For     54557      02 39 47.09 -34 31 49.8 B 20.269 0.084 R  17.746 0.005                4023  11 0.55 0.07 2.01 -1.13 0.11
For     54805      02 39 47.28 -34 32 02.6 B 21.379 0.017 R  19.970 0.009                4769  32 1.87 0.06 1.70 -1.09 0.11
For     54921      02 39 47.37 -34 33 10.7 B 21.078 0.009 R  19.593 0.009                4661  30 1.68 0.06 1.75 -0.87 0.11
For     55075      02 39 47.51 -34 33 24.7 B 21.773 0.016 R  20.416 0.010                4842  39 2.08 0.06 1.65 -1.29 0.24
For     55238      02 39 47.61 -34 40 15.5 B 19.833 0.007 R  17.769 0.004                4198  23 0.67 0.06 1.98 -1.15 0.11
For     55262      02 39 47.65 -34 27 05.8 B 19.932 0.006 R  17.623 0.004                4019  19 0.45 0.06 2.04 -0.89 0.11
For     55588      02 39 47.89 -34 24 28.3 B 20.972 0.012 R  19.458 0.013                4642  26 1.61 0.06 1.76 -0.87 0.11
For     55609      02 39 47.91 -34 27 46.7 B 20.260 0.007 R  17.928 0.005                3914  11 0.55 0.06 2.01 -0.82 0.11
For     55778      02 39 48.03 -34 31 24.5 B 20.240 0.010 R  18.278 0.006                4300  17 0.92 0.06 1.92 -1.32 0.11
For     56106      02 39 48.28 -34 22 09.2 B 21.683 0.010 R  20.466 0.006                4980  29 2.14 0.06 1.64 -0.69 0.12
For     56166      02 39 48.29 -34 39 02.8 B 20.453 0.006 R  18.481 0.004                4207  33 0.98 0.05 1.91 -1.05 0.11
For     56190      02 39 48.33 -34 28 16.4 B 21.104 0.024 R  19.347 0.008                4409  20 1.45 0.06 1.80 -0.90 0.11
For     56215      02 39 48.34 -34 28 29.7 B 21.111 0.009 R  19.662 0.007                4728  26 1.72 0.06 1.74 -1.10 0.11
For     56285      02 39 48.38 -34 37 42.5 B 21.685 0.009 R  20.433 0.006                4949  38 2.12 0.06 1.64 -1.05 0.21
For     56270      02 39 48.38 -34 31 46.5 B 21.746 0.015 R  20.448 0.012                4898  34 2.11 0.06 1.64 -2.06 0.21
For     56299      02 39 48.40 -34 33 41.3 B 21.153 0.013 R  20.021 0.006                5038  29 1.97 0.05 1.68 -0.89 0.12
For     56314      02 39 48.43 -34 28 01.9 B 21.681 0.013 R  20.434 0.011                4955  33 2.12 0.06 1.64 -0.96 0.15
For     56607      02 39 48.67 -34 25 43.9 B 21.554 0.009 R  20.458 0.007                5095  26 2.17 0.05 1.63 -1.21 0.16
For     56884      02 39 48.90 -34 22 09.5 B 21.611 0.010 R  20.256 0.005                4830  31 2.01 0.06 1.67 -1.15 0.13
For     57052      02 39 49.02 -34 28 41.6 B 21.567 0.012 R  20.448 0.012                5067  24 2.16 0.05 1.63 -1.09 0.13
For     57079      02 39 49.03 -34 32 44.0 B 20.190 0.009 R  17.890 0.004                4010  13 0.56 0.06 2.01 -0.83 0.11
For     57226      02 39 49.17 -34 31 58.1 B 20.962 0.017 R  19.407 0.009                4625  26 1.57 0.06 1.77 -0.83 0.11
For     57300      02 39 49.23 -34 32 51.6 B 21.072 0.009 R  19.879 0.007                4973  29 1.89 0.05 1.69 -1.27 0.16
For     57304      02 39 49.23 -34 34 04.6 B 20.718 0.007 R  18.910 0.005                4393  22 1.24 0.05 1.85 -1.02 0.11
For     57320      02 39 49.26 -34 26 03.9 B 20.467 0.006 R  18.779 0.003                4496  23 1.25 0.06 1.85 -1.22 0.11
For     57415      02 39 49.33 -34 33 52.4 B 21.196 0.012 R  19.720 0.005                4707  33 1.73 0.06 1.73 -1.09 0.11
For     57576      02 39 49.48 -34 33 01.5 B 20.428 0.012 R  18.380 0.004                4169  22 0.89 0.05 1.93 -1.06 0.11
For     57717      02 39 49.59 -34 33 55.7 B 21.455 0.014 R  19.767 0.012                4486  36 1.66 0.05 1.75 -0.81 0.11
For     57729      02 39 49.60 -34 33 03.1 B 20.174 0.006 R  18.106 0.006                4179  14 0.79 0.05 1.95 -0.86 0.11
For     57730      02 39 49.61 -34 27 26.5 B 20.884 0.007 R  19.136 0.006                4429  26 1.37 0.06 1.82 -0.58 0.11
For     57800      02 39 49.68 -34 28 50.6 B 20.188 0.009 R  17.813 0.009                3840   9 0.46 0.06 2.03 -0.70 0.11
For     57928      02 39 49.77 -34 33 09.3 B 20.252 0.009 R  18.393 0.006                4363  16 1.02 0.06 1.90 -0.80 0.11
For     57983      02 39 49.80 -34 34 25.2 B 21.473 0.010 R  20.166 0.008                4879  39 1.99 0.06 1.67 -1.34 0.23
For     58135      02 39 49.90 -34 39 06.3 B 21.661 0.014 R  20.151 0.007                4662  50 1.90 0.06 1.69 -0.37 0.13
For     58416      02 39 50.15 -34 34 45.5 B 21.316 0.020 R  19.808 0.006                4659  36 1.76 0.06 1.73 -0.79 0.11
For     58456      02 39 50.19 -34 35 59.3 B 19.914 0.007 R  17.614 0.004                4003  17 0.46 0.06 2.03 -1.01 0.11
For     58636      02 39 50.36 -34 23 01.4 B 20.842 0.007 R  19.286 0.004                4612  29 1.52 0.06 1.78 -1.60 0.11
For     58913      02 39 50.59 -34 25 33.2 B 21.307 0.008 R  19.718 0.006                4575  29 1.68 0.06 1.74 -1.18 0.11
For     58973      02 39 50.64 -34 26 47.4 B 20.088 0.007 R  17.658 0.004                3869  10 0.36 0.07 2.06 -1.12 0.11
For     59119      02 39 50.74 -34 34 51.8 B 20.541 0.007 R  18.850 0.004                4483  24 1.28 0.05 1.84 -1.33 0.11
For     59268      02 39 50.87 -34 33 42.4 B 20.706 0.008 R  19.229 0.004                4697  29 1.53 0.06 1.78 -1.01 0.11
For     59311      02 39 50.91 -34 38 12.2 B 20.479 0.005 R  18.850 0.004                4548  33 1.31 0.05 1.83 -1.21 0.11
For     59489      02 39 51.09 -34 25 17.2 B 20.889 0.006 R  19.142 0.006                4439  22 1.37 0.06 1.82 -0.79 0.11
For     59793      02 39 51.36 -34 32 06.3 B 21.602 0.017 R  20.311 0.011                4925  31 2.05 0.06 1.66 -0.84 0.11
For     60092      02 39 51.60 -34 38 40.1 B 21.565 0.013 R  20.247 0.008                4871  44 2.02 0.06 1.66 -1.24 0.27
For     60072      02 39 51.61 -34 22 43.9 B 21.724 0.015 R  20.396 0.012                4875  40 2.08 0.06 1.65 -1.19 0.13
For     60521      02 39 51.98 -34 36 30.6 B 19.895 0.005 R  17.826 0.003                4216  17 0.69 0.06 1.98 -0.98 0.11
For     60506      02 39 51.99 -34 23 21.3 B 21.113 0.010 R  19.450 0.005                4513  25 1.54 0.06 1.78 -1.21 0.11
For     60577      02 39 52.04 -34 33 15.2 B 20.481 0.008 R  18.474 0.007                4280  20 0.95 0.06 1.92 -0.93 0.11
For     60731      02 39 52.19 -34 23 14.7 B 21.053 0.014 R  20.019 0.008                5112  34 1.99 0.06 1.67 -0.75 0.12
For     60808      02 39 52.26 -34 20 32.0 B 21.180 0.008 R  20.223 0.010                5195  35 2.09 0.06 1.65 -1.57 0.22
For     61105      02 39 52.53 -34 27 32.3 B 21.639 0.016 R  20.405 0.011                4975  32 2.11 0.06 1.64 -0.79 0.13
For     61117      02 39 52.54 -34 23 52.6 B 20.777 0.007 R  19.085 0.005                4485  24 1.37 0.05 1.82 -1.26 0.11
For     61139      02 39 52.55 -34 34 09.3 B 20.947 0.009 R  19.443 0.006                4654  32 1.61 0.06 1.76 -1.51 0.11
For     61191      02 39 52.60 -34 36 52.9 B 21.200 0.011 R  19.962 0.006                4936  32 1.92 0.06 1.69 -1.28 0.13
For     61287      02 39 52.70 -34 24 23.2 B 21.666 0.014 R  20.150 0.006                4656  30 1.90 0.06 1.69 -0.94 0.11
For     61318      02 39 52.73 -34 23 52.0 B 21.789 0.032 R  20.484 0.014                4896  35 2.12 0.06 1.64 -1.50 0.16
For     61359      02 39 52.76 -34 28 27.1 B 21.664 0.015 R  20.211 0.010                4741  37 1.95 0.06 1.68 -0.96 0.12
For     61372      02 39 52.77 -34 26 48.0 B 21.891 0.021 R  20.480 0.012                4774  37 2.08 0.06 1.65 -1.07 0.14
For     61505      02 39 52.89 -34 28 36.9 B 20.315 0.007 R  17.969 0.004                3874  15 0.55 0.06 2.01 -0.77 0.11
For     61692      02 39 53.06 -34 35 58.8 B 21.521 0.012 R  20.273 0.008                4945  43 2.05 0.06 1.66 -0.33 0.14
For     61796      02 39 53.18 -34 26 11.9 B 21.688 0.014 R  20.473 0.015                4989  30 2.15 0.06 1.63 -1.31 0.16
For     61858      02 39 53.22 -34 31 29.3 B 20.311 0.013 R  17.971 0.004                3920  12 0.56 0.06 2.01 -0.85 0.11
For     61876      02 39 53.25 -34 34 35.7 B 20.394 0.007 R  18.484 0.006                4289  25 1.02 0.05 1.90 -1.06 0.11
For     61948      02 39 53.30 -34 36 26.8 B 21.297 0.012 R  20.147 0.006                5039  30 2.02 0.05 1.66 -1.28 0.15
For     62080      02 39 53.46 -34 21 25.2 B 20.272 0.005 R  18.300 0.004                4271  16 0.92 0.06 1.92 -1.10 0.11
For     62156      02 39 53.54 -34 19 44.7 B 21.006 0.007 R  19.798 0.008                4955  31 1.86 0.05 1.70 -2.23 0.28
For     62258      02 39 53.64 -34 28 25.1 B 21.347 0.013 R  20.023 0.015                4856  33 1.92 0.06 1.69 -0.60 0.11
For     62429      02 39 53.80 -34 30 40.4 B 21.358 0.017 R  19.653 0.008                4483  22 1.61 0.05 1.76 -0.82 0.11
For     62437      02 39 53.81 -34 28 57.9 B 21.811 0.016 R  20.447 0.010                4822  35 2.09 0.06 1.65 -1.18 0.13
For     62533      02 39 53.89 -34 27 57.2 B 21.383 0.010 R  20.250 0.014                5046  27 2.07 0.05 1.65 -0.78 0.12
For     62542      02 39 53.90 -34 27 38.1 B 21.374 0.014 R  19.812 0.007                4599  37 1.74 0.06 1.73 -1.23 0.11
For     62597      02 39 53.95 -34 28 03.3 B 21.278 0.016 R  19.802 0.005                4703  32 1.77 0.06 1.72 -0.65 0.11
For     62684      02 39 54.02 -34 32 07.8 B 21.389 0.014 R  19.923 0.008                4708  29 1.82 0.06 1.71 -1.18 0.11
For     62826      02 39 54.18 -34 25 45.3 B 21.690 0.021 R  20.371 0.012                4881  34 2.07 0.06 1.65 -0.90 0.13
For     62943      02 39 54.29 -34 20 56.3 B 21.091 0.008 R  19.742 0.006                4832  29 1.79 0.06 1.72 -1.25 0.12
For     63072      02 39 54.42 -34 24 01.1 B 21.259 0.012 R  19.855 0.007                4775  28 1.82 0.06 1.71 -1.00 0.11
For     63099      02 39 54.43 -34 38 55.8 B 20.218 0.004 R  18.080 0.004                4085  24 0.74 0.05 1.97 -1.18 0.11
For     63155      02 39 54.50 -34 36 01.7 B 20.985 0.015 R  19.191 0.005                4367  28 1.37 0.06 1.82 -1.21 0.11
For     63301      02 39 54.64 -34 39 02.2 B 21.273 0.009 R  20.010 0.006                4906  46 1.93 0.06 1.68 -1.32 0.24
For     63465      02 39 54.81 -34 32 12.0 B 20.800 0.010 R  19.057 0.005                4422  22 1.34 0.06 1.83 -1.06 0.11
For     63837      02 39 55.18 -34 28 52.4 B 20.949 0.015 R  19.359 0.008                4567  28 1.53 0.06 1.78 -1.03 0.11
For     63881      02 39 55.21 -34 29 43.9 B 20.694 0.025 R  19.454 0.009                4907  29 1.70 0.05 1.74 -2.21 0.16
For     63961      02 39 55.27 -34 37 27.1 B 20.390 0.007 R  18.439 0.003                4257  24 0.98 0.05 1.91 -1.07 0.11
For     63959      02 39 55.28 -34 30 10.9 B 20.166 0.029 R  17.933 0.005                4115  13 0.62 0.05 2.00 -1.06 0.11
For     64059      02 39 55.38 -34 29 54.8 B 20.214 0.018 R  17.719 0.005                3799  12 0.32 0.08 2.07 -1.03 0.11
For     64078      02 39 55.39 -34 35 20.5 B 20.870 0.009 R  19.407 0.006                4716  40 1.61 0.06 1.76 -0.89 0.11
For     64117      02 39 55.42 -34 37 41.3 B 21.441 0.014 R  19.864 0.005                4576  39 1.75 0.06 1.73 -0.88 0.12
For     64224      02 39 55.52 -34 34 26.2 B 21.699 0.019 R  20.223 0.009                4695  41 1.95 0.06 1.68 -1.00 0.12
For     64280      02 39 55.58 -34 36 59.6 B 21.326 0.011 R  19.854 0.007                4692  34 1.79 0.06 1.72 -0.95 0.14
For     64377      02 39 55.68 -34 38 21.7 B 20.504 0.006 R  18.523 0.004                4232  31 0.98 0.06 1.91 -0.84 0.11
For     64630      02 39 55.93 -34 35 38.8 B 20.499 0.009 R  18.754 0.006                4464  23 1.22 0.05 1.86 -0.85 0.11
For     64770      02 39 56.05 -34 25 12.1 B 21.808 0.014 R  20.282 0.009                4665  28 1.95 0.06 1.68 -0.88 0.12
For     64815      02 39 56.10 -34 35 43.1 B 20.395 0.006 R  18.544 0.005                4355  19 1.08 0.06 1.89 -1.14 0.11
For     65020      02 39 56.30 -34 20 21.6 B 21.214 0.011 R  19.743 0.006                4701  29 1.75 0.06 1.73 -0.83 0.11
For     65050      02 39 56.33 -34 31 35.4 B 20.400 0.011 R  18.139 0.005                4035  12 0.68 0.05 1.98 -0.81 0.11
For     65211      02 39 56.50 -34 26 21.1 B 21.475 0.017 R  20.389 0.008                5090  26 2.14 0.05 1.64 -0.79 0.14
For     65247      02 39 56.54 -34 19 47.5 B 21.155 0.006 R  19.681 0.006                4687  36 1.72 0.06 1.74 -1.26 0.12
For     65275      02 39 56.56 -34 28 11.5 B 20.434 0.008 R  18.537 0.006                4313  19 1.05 0.05 1.89 -1.17 0.11
For     65593      02 39 56.86 -34 34 51.1 B 21.260 0.012 R  19.727 0.010                4632  32 1.71 0.06 1.74 -1.29 0.12
For     65663      02 39 56.92 -34 21 48.7 B 20.889 0.009 R  19.441 0.004                4745  26 1.63 0.06 1.76 -0.97 0.11
For     65752      02 39 57.00 -34 22 10.4 B 21.435 0.012 R  19.964 0.007                4691  29 1.84 0.06 1.71 -0.79 0.11
For     66005      02 39 57.22 -34 34 47.9 B 20.211 0.011 R  17.901 0.004                3977  18 0.55 0.06 2.01 -1.01 0.11
For     66069      02 39 57.28 -34 19 32.8 B 21.476 0.012 R  20.298 0.008                5021  29 2.08 0.06 1.65 -0.80 0.12
For     66101      02 39 57.30 -34 31 21.0 B 20.153 0.008 R  17.674 0.004                3800   9 0.31 0.08 2.07 -0.74 0.11
For     66167      02 39 57.36 -34 22 36.7 B 20.823 0.007 R  19.359 0.006                4714  30 1.59 0.06 1.77 -1.65 0.12
For     66188      02 39 57.37 -34 25 23.8 B 21.363 0.015 R  19.972 0.006                4782  31 1.87 0.06 1.70 -1.04 0.11
For     66239      02 39 57.42 -34 29 58.5 B 20.282 0.018 R  18.234 0.018                4217  17 0.85 0.05 1.94 -0.76 0.11
For     66438      02 39 57.60 -34 35 26.6 B 20.674 0.009 R  18.714 0.006                4248  26 1.06 0.06 1.89 -0.62 0.11
For     66876      02 39 58.02 -34 35 52.2 B 21.392 0.013 R  20.269 0.013                5061  29 2.08 0.05 1.65 -1.01 0.14
For     66918      02 39 58.06 -34 34 34.8 B 20.423 0.006 R  19.087 0.006                4819  28 1.52 0.05 1.78 -2.25 0.13
For     67094      02 39 58.21 -34 32 05.3 B 20.109 0.010 R  17.616 0.005                3791   9 0.28 0.09 2.08 -1.06 0.11
For     67102      02 39 58.22 -34 25 49.2 B 20.837 0.008 R  19.478 0.005                4777  27 1.68 0.06 1.75 -0.97 0.11
For     67217      02 39 58.33 -34 24 33.6 B 21.403 0.012 R  19.955 0.007                4727  28 1.85 0.06 1.71 -0.97 0.12
For     67289      02 39 58.41 -34 21 09.8 B 21.237 0.011 R  20.129 0.005                5066  29 2.02 0.05 1.66 -1.15 0.13
For     67376      02 39 58.50 -34 35 06.2 B 20.980 0.008 R  19.547 0.010                4736  37 1.68 0.06 1.75 -1.14 0.12
For     67472      02 39 58.61 -34 22 02.1 B 20.928 0.007 R  19.312 0.003                4544  24 1.50 0.06 1.79 -1.18 0.11
For     67503      02 39 58.63 -34 22 37.8 B 20.405 0.006 R  18.354 0.005                4203  16 0.88 0.05 1.93 -0.84 0.11
For     67616      02 39 58.73 -34 34 40.5 B 20.181 0.009 R  17.978 0.005                4110  15 0.66 0.05 1.99 -0.91 0.11
For     67627      02 39 58.74 -34 24 24.5 B 20.434 0.012 R  18.608 0.003                4375  23 1.12 0.05 1.88 -1.08 0.11
For     67669      02 39 58.78 -34 36 19.2 B 20.789 0.011 R  19.219 0.005                4586  29 1.48 0.06 1.79 -1.45 0.11
For     68004      02 39 59.11 -34 20 22.0 B 21.216 0.008 R  19.653 0.005                4599  28 1.67 0.06 1.75 -1.09 0.11
For     68075      02 39 59.18 -34 20 02.1 B 21.459 0.009 R  19.894 0.005                4603  30 1.77 0.06 1.72 -0.96 0.11
For     68217      02 39 59.31 -34 25 46.0 B 20.906 0.006 R  19.354 0.004                4628  26 1.55 0.06 1.78 -0.78 0.11
For     68228      02 39 59.32 -34 21 10.0 B 20.846 0.010 R  19.194 0.003                4522  24 1.44 0.06 1.80 -0.91 0.11
For     68357      02 39 59.44 -34 32 12.6 B 20.271 0.010 R  18.410 0.004                4371  20 1.03 0.06 1.90 -1.14 0.11
For     68432      02 39 59.51 -34 22 58.8 B 20.613 0.008 R  18.708 0.004                4303  22 1.10 0.05 1.88 -1.22 0.11
For     68704      02 39 59.76 -34 27 19.6 B 21.091 0.008 R  19.413 0.006                4482  26 1.52 0.06 1.78 -1.08 0.11
For     68781      02 39 59.83 -34 25 03.5 B 21.092 0.009 R  19.850 0.007                4934  27 1.87 0.06 1.70 -1.49 0.14
For     68827      02 39 59.89 -34 32 15.1 B 21.447 0.013 R  20.344 0.011                5086  33 2.12 0.05 1.64 -0.67 0.13
For     69081      02 40 00.13 -34 19 34.9 B 21.596 0.013 R  20.441 0.007                5046  31 2.15 0.05 1.63 -0.86 0.13
For     69102      02 40 00.14 -34 19 41.8 B 20.729 0.006 R  19.025 0.005                4449  24 1.34 0.05 1.83 -1.34 0.11
For     69160      02 40 00.20 -34 36 32.7 B 21.353 0.010 R  19.851 0.006                4665  37 1.78 0.06 1.72 -0.70 0.12
For     69279      02 40 00.32 -34 28 21.3 B 20.427 0.009 R  18.488 0.005                4292  19 1.00 0.05 1.91 -1.07 0.11
For     69315      02 40 00.36 -34 31 43.7 B 20.369 0.007 R  18.269 0.004                4146  17 0.83 0.05 1.95 -0.82 0.11
For     69335      02 40 00.37 -34 32 43.6 B 21.232 0.016 R  19.916 0.008                4867  28 1.88 0.06 1.70 -1.14 0.11
For     69375      02 40 00.40 -34 33 07.7 B 20.803 0.012 R  18.988 0.010                4398  21 1.27 0.05 1.84 -1.10 0.11
For     69465      02 40 00.50 -34 33 34.6 B 20.586 0.008 R  18.951 0.004                4546  24 1.35 0.05 1.82 -1.50 0.11
For     69470      02 40 00.51 -34 37 03.3 B 20.417 0.010 R  18.538 0.004                4333  21 1.06 0.05 1.89 -1.22 0.11
For     69557      02 40 00.57 -34 32 21.5 B 20.585 0.013 R  18.626 0.005                4228  23 1.03 0.06 1.90 -1.09 0.11
For     69754      02 40 00.75 -34 26 02.6 B 20.969 0.008 R  19.719 0.006                4936  26 1.81 0.05 1.71 -0.81 0.11
For     70683      02 40 01.62 -34 36 23.9 B 21.114 0.010 R  19.783 0.007                4841  33 1.81 0.06 1.71 -1.03 0.11
For     70783      02 40 01.71 -34 30 02.7 B 20.871 0.016 R  18.942 0.009                4291  20 1.19 0.05 1.86 -0.70 0.11
For     70876      02 40 01.79 -34 26 01.0 B 21.475 0.016 R  20.035 0.012                4735  32 1.88 0.06 1.70 -1.18 0.12
For     70980      02 40 01.89 -34 26 22.6 B 21.597 0.014 R  20.496 0.008                5090  25 2.18 0.05 1.63 -1.50 0.18
For     70995      02 40 01.91 -34 33 01.0 B 21.466 0.015 R  20.297 0.013                5018  41 2.08 0.05 1.65 -0.95 0.14
For     71106      02 40 02.00 -34 36 58.2 B 20.095 0.012 R  18.230 0.004                4348  27 0.96 0.06 1.92 -1.65 0.11
For     71138      02 40 02.03 -34 34 28.5 B 21.547 0.019 R  20.053 0.018                4667  35 1.87 0.06 1.70 -1.10 0.11
For     71210      02 40 02.09 -34 36 32.7 B 20.160 0.008 R  17.718 0.004                3772  10 0.37 0.07 2.06 -0.77 0.11
For     71275      02 40 02.14 -34 38 02.7 B 20.462 0.005 R  18.326 0.004                4120  30 0.82 0.06 1.95 -0.97 0.11
For     71527      02 40 02.38 -34 19 10.1 B 20.580 0.008 R  18.748 0.005                4345  21 1.16 0.05 1.87 -1.11 0.11
For     71555      02 40 02.41 -34 30 37.6 B 20.326 0.010 R  18.244 0.005                4207  18 0.83 0.05 1.95 -1.09 0.11
For     71696      02 40 02.54 -34 30 56.7 B 21.112 0.013 R  19.850 0.009                4911  31 1.86 0.06 1.70 -1.04 0.12
For     71826      02 40 02.66 -34 33 49.9 B 20.549 0.008 R  18.828 0.006                4456  26 1.26 0.05 1.85 -1.42 0.11
For     71877      02 40 02.70 -34 33 02.9 B 20.849 0.013 R  19.382 0.005                4702  29 1.60 0.06 1.76 -1.72 0.11
For     72014      02 40 02.83 -34 35 17.2 B 20.927 0.020 R  19.541 0.008                4757  29 1.69 0.06 1.74 -0.62 0.11
For     72041      02 40 02.85 -34 36 34.9 B 20.222 0.011 R  17.582 0.003                3673  10 0.13 0.12 2.11 -0.71 0.11
For     72068      02 40 02.86 -34 26 08.7 B 21.078 0.025 R  19.507 0.007                4591  30 1.60 0.06 1.76 -1.10 0.11
For     72229      02 40 03.01 -34 26 31.5 B 21.468 0.016 R  20.413 0.011                5126  26 2.15 0.05 1.63 -0.53 0.12
For     72262      02 40 03.05 -34 37 04.2 B 20.344 0.015 R  19.083 0.004                4891  34 1.54 0.05 1.78 -1.34 0.12
For     72699      02 40 03.45 -34 28 59.7 B 21.221 0.009 R  19.697 0.011                4641  30 1.70 0.06 1.74 -1.16 0.11
For     72720      02 40 03.47 -34 19 31.2 B 21.716 0.015 R  20.422 0.008                4918  32 2.10 0.06 1.64 -0.59 0.11
For     72968      02 40 03.71 -34 34 19.5 B 20.680 0.007 R  19.061 0.006                4532  24 1.40 0.05 1.81 -1.06 0.11
For     73059      02 40 03.79 -34 26 17.9 B 20.545 0.009 R  18.697 0.004                4342  19 1.13 0.05 1.87 -1.10 0.11
For     73311      02 40 03.99 -34 20 42.1 B 21.304 0.008 R  20.207 0.005                5082  24 2.06 0.05 1.66 -1.06 0.13
For     73455      02 40 04.15 -34 37 15.4 B 20.451 0.006 R  18.540 0.005                4312  22 1.04 0.05 1.90 -1.05 0.11
For     73463      02 40 04.15 -34 33 59.3 B 21.644 0.022 R  20.454 0.012                5012  42 2.14 0.06 1.63 -1.40 0.19
For     73523      02 40 04.21 -34 37 54.1 B 21.322 0.011 R  19.862 0.007                4718  44 1.80 0.06 1.72 -0.65 0.13
For     73592      02 40 04.27 -34 33 47.6 B 21.283 0.013 R  19.758 0.008                4639  40 1.73 0.06 1.73 -1.08 0.12
For     73729      02 40 04.39 -34 27 11.6 B 19.946 0.004 R  17.414 0.004                3819   8 0.35 0.09 2.06 -0.62 0.11
For     73749      02 40 04.40 -34 23 16.2 B 21.489 0.020 R  20.402 0.011                5095  24 2.14 0.05 1.63 -0.66 0.12
For     73790      02 40 04.46 -34 23 46.4 B 21.034 0.012 R  19.394 0.007                4537  23 1.53 0.06 1.78 -0.99 0.11
For     73882      02 40 04.54 -34 31 59.9 B 21.383 0.013 R  19.957 0.006                4754  43 1.85 0.06 1.70 -1.56 0.14
For     74097      02 40 04.69 -34 19 53.6 B 21.561 0.015 R  20.362 0.006                4997  26 2.10 0.06 1.64 -1.35 0.15
For     74100      02 40 04.70 -34 24 32.7 B 21.557 0.022 R  20.107 0.008                4717  30 1.91 0.06 1.69 -1.03 0.11
For     74338      02 40 04.93 -34 24 01.4 B 21.525 0.013 R  20.109 0.013                4765  31 1.92 0.06 1.69 -1.24 0.12
For     74388      02 40 04.99 -34 36 32.9 B 19.982 0.013 R  17.604 0.004                3831  11 0.39 0.07 2.05 -1.30 0.11
For     74435      02 40 05.01 -34 21 37.2 B 20.962 0.008 R  19.830 0.009                5029  25 1.89 0.05 1.70 -1.11 0.12
For     74501      02 40 05.07 -34 23 54.0 B 20.932 0.010 R  19.270 0.010                4510  23 1.46 0.06 1.80 -1.04 0.11
For     74612      02 40 05.19 -34 32 50.7 B 21.720 0.027 R  20.158 0.009                4599  39 1.88 0.06 1.70 -1.21 0.13
For     74618      02 40 05.19 -34 33 58.7 B 20.379 0.009 R  18.045 0.006                3899  13 0.59 0.05 2.00 -0.90 0.11
For     74705      02 40 05.28 -34 35 35.6 B 21.029 0.009 R  19.405 0.007                4545  26 1.54 0.06 1.78 -0.83 0.11
For     74829      02 40 05.38 -34 27 31.0 B 21.720 0.015 R  20.497 0.011                4977  30 2.15 0.06 1.63 -1.15 0.15
For     74830      02 40 05.39 -34 33 51.5 B 20.568 0.007 R  19.475 0.007                5065  39 1.74 0.05 1.73 -0.87 0.12
For     74926      02 40 05.48 -34 32 42.7 B 20.155 0.008 R  17.595 0.004                3748  10 0.21 0.10 2.09 -1.01 0.11
For     74995      02 40 05.54 -34 29 16.5 B 21.015 0.011 R  19.499 0.005                4688  28 1.62 0.06 1.76 -0.77 0.11
For     75078      02 40 05.62 -34 34 56.8 B 21.202 0.016 R  19.914 0.008                4909  36 1.88 0.06 1.70 -0.71 0.12
For     75177      02 40 05.68 -34 19 31.4 B 21.651 0.017 R  20.245 0.007                4783  30 1.98 0.06 1.67 -1.07 0.12
For     75262      02 40 05.76 -34 28 18.4 B 21.295 0.014 R  19.848 0.007                4718  29 1.80 0.06 1.72 -1.20 0.12
For     75425      02 40 05.94 -34 32 00.8 B 19.902 0.007 R  17.688 0.005                4074  13 0.55 0.06 2.01 -1.40 0.11
For     75562      02 40 06.07 -34 35 34.9 B 20.382 0.009 R  18.502 0.006                4317  18 1.05 0.06 1.89 -1.28 0.11
For     75577      02 40 06.08 -34 37 05.5 B 21.574 0.016 R  20.454 0.010                5063  37 2.16 0.05 1.63 -0.89 0.14
For     75661      02 40 06.15 -34 28 52.2 B 20.114 0.009 R  17.526 0.004                3901  11 0.16 0.11 2.10 -1.09 0.11
For     75833      02 40 06.30 -34 28 29.1 B 21.787 0.023 R  20.387 0.015                4790  34 2.05 0.06 1.66 -0.99 0.12
For     75863      02 40 06.33 -34 34 59.9 B 21.246 0.015 R  20.239 0.011                5158  31 2.09 0.05 1.65 -1.21 0.14
For     75966      02 40 06.40 -34 23 55.0 B 20.927 0.010 R  19.902 0.008                5110  30 1.94 0.06 1.68 -1.21 0.13
For     75985      02 40 06.41 -34 25 13.8 B 21.380 0.015 R  20.179 0.016                4979  28 2.02 0.06 1.66 -0.68 0.12
For     76021      02 40 06.44 -34 25 18.9 B 21.315 0.013 R  19.713 0.006                4567  27 1.68 0.06 1.75 -0.88 0.11
For     76129      02 40 06.54 -34 34 26.7 B 20.518 0.011 R  18.868 0.005                4537  26 1.31 0.05 1.83 -1.26 0.11
For     76407      02 40 06.78 -34 19 42.5 B 21.355 0.015 R  20.014 0.005                4835  27 1.91 0.06 1.69 -1.12 0.12
For     76382      02 40 06.78 -34 29 27.4 B 20.109 0.011 R  17.957 0.004                4112  13 0.69 0.05 1.98 -1.13 0.11
For     76727      02 40 07.09 -34 37 02.9 B 20.291 0.023 R  18.703 0.005                4563  33 1.27 0.05 1.84 -2.16 0.12
For     76775      02 40 07.11 -34 25 20.8 B 20.450 0.010 R  18.482 0.004                4273  16 0.98 0.05 1.91 -0.86 0.11
For     76912      02 40 07.24 -34 26 05.8 B 20.351 0.012 R  18.949 0.005                4769  24 1.44 0.05 1.80 -1.19 0.11
For     76989      02 40 07.32 -34 33 53.8 B 20.459 0.007 R  18.479 0.004                4232  18 0.97 0.05 1.91 -0.83 0.11
For     77188      02 40 07.47 -34 29 36.0 B 21.502 0.019 R  20.172 0.014                4849  32 1.98 0.06 1.67 -0.74 0.12
For     77243      02 40 07.50 -34 21 58.5 B 21.150 0.010 R  19.455 0.006                4493  23 1.53 0.06 1.78 -0.82 0.11
For     77323      02 40 07.57 -34 20 05.0 B 21.740 0.019 R  20.337 0.008                4784  33 2.02 0.06 1.66 -1.14 0.13
For     77603      02 40 07.82 -34 22 13.5 B 20.759 0.010 R  18.919 0.003                4343  19 1.23 0.05 1.85 -1.09 0.11
For     77695      02 40 07.91 -34 37 16.0 B 20.046 0.009 R  17.508 0.005                3702  11 0.21 0.10 2.09 -0.87 0.11
For     77726      02 40 07.94 -34 35 35.2 B 20.389 0.009 R  18.905 0.007                4669  27 1.39 0.06 1.81 -2.13 0.12
For     78139      02 40 08.30 -34 33 18.4 B 21.454 0.018 R  19.961 0.014                4686  38 1.83 0.06 1.71 -1.10 0.12
For     78199      02 40 08.34 -34 28 41.0 B 20.600 0.006 R  18.961 0.005                4517  23 1.35 0.05 1.82 -1.18 0.11
For     78260      02 40 08.40 -34 28 58.3 B 21.303 0.020 R  20.162 0.010                5049  28 2.03 0.05 1.66 -0.71 0.12
For     78418      02 40 08.52 -34 26 00.4 B 21.285 0.014 R  19.772 0.006                4649  31 1.74 0.06 1.73 -0.90 0.11
For     78486      02 40 08.57 -34 23 17.9 B 21.693 0.018 R  20.416 0.008                4926  28 2.10 0.06 1.64 -1.26 0.14
For     78478      02 40 08.59 -34 36 56.7 B 20.625 0.015 R  19.327 0.006                4860  44 1.63 0.05 1.76 -2.12 0.16
For     78501      02 40 08.61 -34 35 11.0 B 20.383 0.007 R  19.279 0.007                5065  39 1.66 0.06 1.75 -0.86 0.11
For     78849      02 40 08.90 -34 26 29.2 B 21.417 0.015 R  20.318 0.010                5079  26 2.10 0.05 1.64 -0.77 0.13
For     78829      02 40 08.90 -34 34 09.8 B 20.534 0.010 R  18.534 0.007                4229  20 0.97 0.06 1.91 -0.88 0.11
For     78946      02 40 09.01 -34 37 14.2 B 20.297 0.011 R  18.351 0.006                4321  24 0.96 0.06 1.92 -1.21 0.11
For     79128      02 40 09.16 -34 32 59.8 B 20.745 0.008 R  19.059 0.004                4466  32 1.36 0.05 1.82 -1.17 0.11
For     79473      02 40 09.48 -34 29 47.9 B 20.191 0.007 R  18.065 0.004                4125  14 0.74 0.05 1.97 -1.14 0.11
For     79544      02 40 09.54 -34 22 39.1 B 20.859 0.007 R  19.476 0.005                4793  25 1.67 0.06 1.75 -1.25 0.11
For     79539      02 40 09.56 -34 36 01.8 B 21.134 0.011 R  19.536 0.006                4561  34 1.60 0.06 1.76 -1.07 0.11
For     79841      02 40 09.82 -34 21 17.7 B 21.181 0.013 R  19.682 0.004                4670  25 1.71 0.06 1.74 -0.94 0.11
For     79866      02 40 09.87 -34 29 08.4 B 20.187 0.010 R  18.036 0.004                4136  13 0.72 0.05 1.97 -1.05 0.11
For     79905      02 40 09.91 -34 30 09.4 B 21.497 0.019 R  19.943 0.007                4607  31 1.79 0.06 1.72 -1.12 0.11
For     1          02 40 09.97 -34 29 59.1                R  18.060 0.068                4065  13 0.52 0.08 2.02 -1.71 0.11
For     80198      02 40 10.17 -34 26 43.9 B 20.181 0.007 R  18.741 0.006                4728  23 1.34 0.05 1.83 -0.96 0.11
For     80425      02 40 10.39 -34 25 50.5 B 21.724 0.017 R  20.288 0.010                4759  33 1.99 0.06 1.67 -0.92 0.12
For     80560      02 40 10.50 -34 21 00.6 B 21.522 0.012 R  20.090 0.008                4741  30 1.91 0.06 1.69 -1.06 0.12
For     80692      02 40 10.61 -34 29 32.8 B 21.641 0.019 R  20.385 0.019                4948  32 2.10 0.06 1.65 -0.84 0.12
For     80899      02 40 10.80 -34 24 23.6 B 20.161 0.007 R  18.700 0.004                4699  26 1.31 0.05 1.83 -2.36 0.12
For     80931      02 40 10.83 -34 21 03.3 B 20.630 0.006 R  18.789 0.004                4346  18 1.17 0.05 1.86 -1.11 0.11
For     81261      02 40 11.16 -34 26 41.6 B 21.725 0.017 R  20.397 0.010                4874  31 2.08 0.06 1.65 -0.75 0.13
For     81270      02 40 11.17 -34 31 46.7 B 20.774 0.008 R  19.097 0.006                4499  27 1.38 0.05 1.81 -1.07 0.11
For     81355      02 40 11.26 -34 34 24.3 B 21.187 0.014 R  19.996 0.009                4993  40 1.94 0.05 1.68 -0.84 0.12
For     81604      02 40 11.46 -34 29 13.2 B 20.027 0.009 R  18.200 0.004                4382  17 0.96 0.06 1.92 -1.65 0.11
For     81652      02 40 11.51 -34 29 06.5 B 20.781 0.011 R  19.085 0.005                4502  22 1.37 0.05 1.82 -0.81 0.11
For     81681      02 40 11.53 -34 25 16.0 B 21.250 0.011 R  19.958 0.008                4867  38 1.90 0.06 1.69 -0.75 0.11
For     81839      02 40 11.68 -34 31 18.8 B 20.169 0.007 R  17.719 0.004                3820  10 0.36 0.07 2.06 -0.69 0.11
For     81876      02 40 11.72 -34 29 59.5 B 20.285 0.008 R  17.862 0.005                3855  12 0.44 0.06 2.04 -0.88 0.11
For     82225      02 40 12.07 -34 31 00.2 B 20.498 0.008 R  18.455 0.004                4212  19 0.92 0.06 1.93 -0.81 0.11
For     82274      02 40 12.12 -34 30 47.6 B 20.370 0.008 R  18.182 0.004                4112  15 0.74 0.05 1.97 -1.12 0.11
For     82858      02 40 12.66 -34 23 06.9 B 20.730 0.009 R  18.716 0.004                4213  17 1.03 0.07 1.90 -0.83 0.11
For     83114      02 40 12.93 -34 34 52.6 B 20.672 0.010 R  18.812 0.007                4317  25 1.17 0.05 1.87 -1.11 0.11
For     83294      02 40 13.06 -34 24 48.5 B 20.898 0.008 R  19.323 0.006                4595  27 1.52 0.06 1.78 -1.04 0.11
For     83650      02 40 13.43 -34 30 23.5 B 21.002 0.011 R  19.354 0.006                4515  26 1.50 0.06 1.79 -0.79 0.11
For     83692      02 40 13.44 -34 21 52.4 B 21.709 0.022 R  20.441 0.012                4939  33 2.12 0.06 1.64 -0.94 0.12
For     83690      02 40 13.47 -34 31 09.8 B 21.763 0.016 R  20.418 0.011                4856  42 2.08 0.06 1.65 -0.91 0.13
For     83709      02 40 13.49 -34 30 02.1 B 19.880 0.011 R  17.646 0.003                4022  10 0.52 0.06 2.02 -0.70 0.11
For     83806      02 40 13.57 -34 29 55.6 B 20.772 0.010 R  18.936 0.005                4354  21 1.24 0.05 1.85 -1.04 0.11
For     84038      02 40 13.81 -34 36 44.3 B 20.303 0.012 R  18.151 0.005                4220  22 0.75 0.05 1.96 -0.59 0.11
For     84268      02 40 14.00 -34 24 34.8 B 20.842 0.008 R  19.296 0.007                4620  23 1.53 0.06 1.78 -1.18 0.11
For     84915      02 40 14.60 -34 26 54.1 B 21.617 0.019 R  20.082 0.009                4619  31 1.86 0.06 1.70 -1.23 0.11
For     84939      02 40 14.64 -34 35 06.2 B 20.373 0.009 R  18.476 0.005                4308  23 1.03 0.05 1.90 -1.19 0.11
For     85253      02 40 14.94 -34 27 17.1 B 21.639 0.016 R  20.232 0.009                4780  29 1.98 0.06 1.67 -0.40 0.11
For     86130      02 40 15.81 -34 23 27.0 B 21.623 0.013 R  20.431 0.010                5011  26 2.13 0.06 1.64 -2.67 0.33
For     86365      02 40 16.02 -34 23 19.0 B 20.059 0.008 R  17.444 0.004                3760  11 0.11 0.11 2.12 -1.07 0.11
For     86716      02 40 16.37 -34 29 31.4 B 20.043 0.009 R  17.690 0.004                3914  13 0.44 0.06 2.04 -1.13 0.11
For     86931      02 40 16.62 -34 30 47.9 B 21.158 0.015 R  19.733 0.007                4759  37 1.76 0.06 1.73 -0.69 0.11
For     86952      02 40 16.65 -34 33 27.0 B 20.845 0.010 R  19.110 0.005                4437  24 1.36 0.06 1.82 -1.03 0.11
For     87114      02 40 16.76 -34 29 34.5 B 20.082 0.008 R  17.547 0.004                3777  10 0.22 0.10 2.09 -1.07 0.11
For     87309      02 40 16.93 -34 23 04.9 B 20.777 0.008 R  19.197 0.005                4587  20 1.47 0.06 1.79 -1.14 0.11
For     87534      02 40 17.16 -34 22 57.0 B 21.441 0.025 R  20.184 0.014                4952  27 2.01 0.06 1.67 -0.73 0.12
For     87573      02 40 17.23 -34 32 35.6 B 21.159 0.010 R  20.012 0.010                5018  30 1.96 0.05 1.68 -1.19 0.13
For     88200      02 40 17.81 -34 26 39.1 B 21.881 0.040 R  20.400 0.010                4694  35 2.02 0.06 1.66 -1.13 0.12
For     88227      02 40 17.86 -34 33 39.2 B 21.265 0.009 R  19.949 0.008                4865  34 1.89 0.06 1.69 -1.20 0.14
For     88229      02 40 17.87 -34 34 19.4 B 20.950 0.010 R  19.156 0.006                4397  25 1.35 0.06 1.82 -0.82 0.11
For     88374      02 40 18.01 -34 33 32.4 B 21.036 0.011 R  19.756 0.006                4886  33 1.82 0.06 1.71 -1.26 0.12
For     88599      02 40 18.22 -34 28 43.9 B 21.695 0.015 R  20.374 0.010                4882  33 2.07 0.06 1.65 -0.89 0.12
For     88665      02 40 18.27 -34 28 49.8 B 21.851 0.020 R  20.382 0.011                4697  34 2.02 0.06 1.66 -0.78 0.12
For     89332      02 40 18.94 -34 34 54.6 B 20.721 0.009 R  19.636 0.005                5051  48 1.81 0.05 1.71 -1.28 0.14
For     89454      02 40 19.03 -34 25 08.1 B 21.009 0.013 R  19.495 0.007                4614  27 1.62 0.06 1.76 -1.20 0.11
For     89714      02 40 19.27 -34 24 02.4 B 20.328 0.019 R  17.995 0.004                3980  12 0.57 0.06 2.01 -1.16 0.11
For     89706      02 40 19.29 -34 30 14.1 B 21.336 0.012 R  20.235 0.010                5074  33 2.07 0.05 1.65 -1.23 0.16
For     89716      02 40 19.29 -34 28 14.3 B 20.451 0.006 R  18.380 0.004                4145  15 0.88 0.06 1.94 -0.97 0.11
For     89756      02 40 19.33 -34 27 23.5 B 20.797 0.010 R  19.123 0.005                4502  23 1.40 0.05 1.81 -1.06 0.11
For     90067      02 40 19.65 -34 33 41.7 B 20.506 0.008 R  17.971 0.004                3746  11 0.40 0.07 2.05 -0.77 0.11
For     90218      02 40 19.81 -34 34 08.0 B 21.281 0.014 R  19.705 0.007                4570  34 1.68 0.06 1.74 -0.94 0.11
For     90531      02 40 20.07 -34 29 28.2 B 20.248 0.007 R  18.131 0.004                4187  16 0.77 0.05 1.96 -1.01 0.11
For     90784      02 40 20.33 -34 28 11.7 B 20.433 0.008 R  18.453 0.005                4276  17 0.96 0.05 1.91 -0.93 0.11
For     90923      02 40 20.47 -34 26 46.4 B 21.669 0.018 R  20.406 0.009                4939  28 2.10 0.06 1.64 -0.94 0.13
For     91138      02 40 20.68 -34 25 07.6 B 20.474 0.006 R  18.845 0.006                4588  20 1.31 0.05 1.83 -1.11 0.11
For     91122      02 40 20.69 -34 29 56.5 B 20.504 0.010 R  18.509 0.003                4213  21 0.97 0.06 1.91 -1.12 0.11
For     91289      02 40 20.83 -34 24 34.4 B 20.779 0.010 R  18.914 0.004                4327  18 1.21 0.05 1.86 -0.94 0.11
For     91375      02 40 20.91 -34 24 26.6 B 20.811 0.008 R  19.008 0.004                4382  19 1.29 0.05 1.84 -1.13 0.11
For     91425      02 40 21.00 -34 32 08.7 B 20.380 0.008 R  18.557 0.004                4374  23 1.10 0.06 1.88 -1.10 0.11
For     91497      02 40 21.03 -34 26 29.9 B 20.603 0.012 R  18.536 0.004                4181  16 0.92 0.07 1.92 -0.85 0.11
For     91645      02 40 21.17 -34 26 53.6 B 21.196 0.011 R  19.658 0.006                4648  25 1.68 0.06 1.74 -1.14 0.11
For     91792      02 40 21.35 -34 29 31.1 B 20.768 0.009 R  19.351 0.004                4773  28 1.60 0.06 1.76 -0.80 0.11
For     91907      02 40 21.49 -34 35 20.9 B 20.168 0.010 R  17.952 0.005                4029  17 0.64 0.05 1.99 -1.06 0.11
For     92187      02 40 21.75 -34 34 17.3 B 21.012 0.012 R  19.056 0.010                4233  22 1.23 0.05 1.85 -0.97 0.11
For     92332      02 40 21.87 -34 28 59.4 B 20.843 0.005 R  19.394 0.004                4717  27 1.61 0.06 1.76 -1.72 0.12
For     92405      02 40 21.94 -34 26 54.5 B 21.727 0.013 R  20.448 0.008                4920  30 2.12 0.06 1.64 -1.32 0.14
For     92873      02 40 22.38 -34 30 02.5 B 21.677 0.018 R  20.352 0.011                4873  35 2.06 0.06 1.65 -0.61 0.11
For     92874      02 40 22.40 -34 34 30.9 B 20.790 0.009 R  19.132 0.006                4520  35 1.41 0.05 1.81 -0.92 0.11
For     93080      02 40 22.59 -34 28 00.5 B 21.623 0.017 R  20.269 0.007                4841  31 2.01 0.06 1.67 -0.95 0.12
For     93254      02 40 22.76 -34 32 26.0 B 21.260 0.018 R  19.985 0.007                4892  35 1.92 0.06 1.69 -0.95 0.13
For     93262      02 40 22.77 -34 32 39.4 B 21.437 0.013 R  20.225 0.008                4977  55 2.04 0.06 1.66 -2.22 0.31
For     93286      02 40 22.78 -34 30 14.7 B 20.373 0.006 R  18.537 0.003                4350  21 1.09 0.06 1.89 -1.27 0.11
For     93532      02 40 23.04 -34 31 17.0 B 20.362 0.006 R  18.701 0.003                4503  23 1.24 0.06 1.85 -0.94 0.11
For     93971      02 40 23.44 -34 24 36.2 B 21.400 0.009 R  19.871 0.006                4665  25 1.78 0.06 1.72 -0.66 0.11
For     93987      02 40 23.47 -34 27 00.3 B 20.488 0.006 R  18.530 0.003                4254  16 1.00 0.05 1.91 -0.80 0.11
For     94288      02 40 23.79 -34 32 44.1 B 20.294 0.007 R  18.314 0.004                4253  25 0.92 0.05 1.92 -1.05 0.11
For     94789      02 40 24.23 -34 26 20.3 B 19.872 0.004 R  17.709 0.003                4110  12 0.59 0.06 2.00 -1.19 0.11
For     95068      02 40 24.49 -34 25 47.7 B 20.045 0.006 R  17.575 0.004                3817   9 0.29 0.08 2.07 -1.15 0.11
For     95176      02 40 24.60 -34 26 43.3 B 20.828 0.012 R  18.991 0.004                4356  19 1.26 0.05 1.84 -1.08 0.11
For     95284      02 40 24.73 -34 29 32.6 B 20.166 0.006 R  18.859 0.004                4845  24 1.43 0.05 1.80 -0.93 0.11
For     95545      02 40 25.00 -34 30 53.7 B 20.804 0.006 R  19.044 0.004                4432  24 1.32 0.06 1.83 -1.10 0.11
For     95661      02 40 25.13 -34 33 00.2 B 19.964 0.027 R  17.563 0.003                3965  15 0.36 0.07 2.06 -1.50 0.11
For     95705      02 40 25.16 -34 27 56.2 B 20.723 0.007 R  19.515 0.004                4962  23 1.73 0.05 1.73 -0.72 0.11
For     95852      02 40 25.33 -34 25 58.7 B 21.102 0.013 R  19.592 0.005                4670  27 1.67 0.06 1.75 -1.10 0.11
For     95938      02 40 25.47 -34 34 59.3 B 20.415 0.005 R  18.452 0.004                4240  25 0.98 0.05 1.91 -1.11 0.11
For     96157      02 40 25.69 -34 32 34.2 B 20.197 0.011 R  17.726 0.003                3819  11 0.34 0.08 2.06 -0.80 0.11
For     96181      02 40 25.71 -34 31 12.0 B 20.694 0.007 R  18.958 0.003                4437  24 1.30 0.05 1.84 -0.99 0.11
For     96380      02 40 25.92 -34 25 22.0 B 21.067 0.014 R  19.858 0.006                4956  26 1.88 0.05 1.70 -2.12 0.16
For     96687      02 40 26.27 -34 32 47.3 B 20.097 0.005 R  17.934 0.003                4048  16 0.67 0.05 1.98 -1.06 0.11
For     96853      02 40 26.46 -34 32 35.3 B 20.602 0.007 R  18.845 0.004                4435  23 1.24 0.05 1.85 -1.04 0.11
For     97081      02 40 26.72 -34 26 57.1 B 20.097 0.005 R  17.573 0.002                3801   9 0.24 0.09 2.09 -0.79 0.11
For     97369      02 40 27.10 -34 33 11.5 B 21.188 0.010 R  19.790 0.005                4786  38 1.79 0.06 1.72 -0.58 0.11
For     97478      02 40 27.25 -34 34 08.6 B 20.669 0.008 R  18.804 0.004                4333  27 1.16 0.05 1.87 -1.08 0.11
For     97816      02 40 27.68 -34 31 17.6 B 20.850 0.008 R  19.242 0.003                4565  28 1.48 0.06 1.79 -0.88 0.11
For     98783      02 40 28.92 -34 30 04.8 B 21.036 0.006 R  19.374 0.004                4493  25 1.51 0.06 1.79 -0.87 0.11
For     98811      02 40 28.93 -34 26 18.4 B 20.211 0.008 R  18.443 0.004                4489  16 1.09 0.06 1.89 -0.66 0.11
For     99998      02 40 30.48 -34 31 26.2 B 20.557 0.006 R  18.704 0.003                4340  20 1.13 0.05 1.87 -1.13 0.11
For     100554     02 40 31.21 -34 31 27.5 B 20.959 0.009 R  19.298 0.003                4506  25 1.48 0.06 1.79 -0.83 0.11
For     100618     02 40 31.29 -34 27 43.9 B 20.413 0.012 R  18.836 0.005                4603  22 1.33 0.05 1.83 -1.41 0.11
For     100650     02 40 31.33 -34 28 51.9 B 20.444 0.007 R  18.681 0.004                4418  19 1.18 0.06 1.86 -1.05 0.11
For     100804     02 40 31.57 -34 32 28.1 B 20.595 0.006 R  19.023 0.003                4618  27 1.40 0.06 1.81 -0.86 0.11
For     101263     02 40 32.26 -34 32 48.4 B 20.354 0.009 R  19.125 0.004                4894  31 1.56 0.05 1.77 -2.14 0.15
For     101408     02 40 32.45 -34 27 47.2 B 21.060 0.018 R  19.619 0.006                4728  27 1.71 0.06 1.74 -1.07 0.11
For     101748     02 40 32.95 -34 32 33.7 B 20.764 0.010 R  18.909 0.004                4345  24 1.21 0.05 1.86 -0.92 0.11
For     101800     02 40 33.03 -34 32 47.2 B 20.005 0.006 R  17.624 0.004                3863  12 0.39 0.07 2.05 -1.08 0.11
For     102014     02 40 33.31 -34 30 23.3 B 21.459 0.033 R  19.875 0.006                4574  33 1.75 0.06 1.73 -0.83 0.11
For     102192     02 40 33.61 -34 31 56.8 B 20.895 0.010 R  19.012 0.004                4306  21 1.25 0.05 1.85 -0.86 0.11
For     102376     02 40 33.86 -34 27 54.6 B 20.477 0.009 R  18.510 0.003                4243  19 0.99 0.05 1.91 -1.07 0.11
For     102525     02 40 34.09 -34 27 46.7 B 21.802 0.014 R  20.447 0.008                4848  30 2.09 0.06 1.65 -1.03 0.13
For     103384     02 40 35.43 -34 31 35.1 B 21.735 0.015 R  20.272 0.009                4701  35 1.97 0.06 1.68 -0.60 0.11
For     103950     02 40 36.29 -34 29 08.6 B 21.722 0.014 R  20.240 0.007                4693  32 1.95 0.06 1.68 -0.87 0.11
For     104258     02 40 36.79 -34 33 06.0 B 21.464 0.011 R  19.908 0.007                4605  40 1.78 0.06 1.72 -1.11 0.12
For     104312     02 40 36.86 -34 31 49.0 B 20.572 0.007 R  18.709 0.003                4362  23 1.13 0.05 1.88 -0.78 0.11
For     104419     02 40 37.00 -34 30 16.8 B 21.880 0.014 R  20.403 0.009                4695  44 2.02 0.06 1.66 -0.63 0.12
For     104440     02 40 37.03 -34 29 27.0 B 21.341 0.013 R  20.032 0.007                4876  33 1.93 0.06 1.69 -2.29 0.20
For     105140     02 40 38.19 -34 30 00.5 B 20.928 0.013 R  19.168 0.005                4394  22 1.37 0.06 1.82 -0.78 0.11
For     105212     02 40 38.33 -34 32 29.6 B 20.684 0.006 R  18.881 0.004                4406  28 1.23 0.05 1.85 -0.98 0.11
For     105464     02 40 38.76 -34 31 18.4 B 20.775 0.010 R  19.561 0.005                4936  26 1.75 0.05 1.73 -1.44 0.13
For     105648     02 40 39.07 -34 32 56.2 B 20.713 0.007 R  18.885 0.004                4330  26 1.22 0.05 1.85 -1.17 0.11
For     105967     02 40 39.57 -34 32 11.0 B 20.360 0.007 R  18.225 0.003                4148  21 0.79 0.05 1.96 -0.84 0.11
For     106830     02 40 41.05 -34 30 08.9 B 21.319 0.013 R  20.158 0.007                5019  27 2.02 0.05 1.66 -1.21 0.15
For     109139     02 40 45.39 -34 31 15.1 B 20.242 0.006 R  18.192 0.003                4226  18 0.84 0.05 1.94 -0.97 0.11
UMaII   200_158a   08 49 47.64 +63 08 30.1 g 18.494 0.021 r  18.211 0.020 i 18.120 0.021 6373  22 2.62 0.09 1.52 -1.86 0.13
UMaII   200_180a   08 49 50.97 +63 10 39.4 g 20.451 0.033 r  20.029 0.031 i 19.889 0.032 5544  48 3.33 0.10 1.35 -1.00 0.13
UMaII   176_156    08 49 52.29 +63 16 51.6 g 19.188 0.023 r  18.679 0.019 i 18.480 0.023 5281  46 2.70 0.08 1.50 -2.74 0.18
UMaII   200_10     08 49 53.46 +63 08 21.9 g 18.126 0.020 r  17.561 0.020 i 17.301 0.020 5071  93 2.16 0.08 1.63 -3.08 0.15
UMaII   200_254    08 50 12.86 +63 05 59.1 g 20.667 0.037 r  20.238 0.033 i 20.069 0.035 5512  47 3.40 0.04 1.34 -2.32 0.36
UMaII   200_232    08 51 29.49 +63 08 23.1 g 19.937 0.026 r  19.424 0.024 i 19.251 0.025 5314  54 3.03 0.10 1.42 -3.34 0.59
UMaII   176_188    08 52 12.28 +63 05 35.5 g 19.322 0.022 r  18.853 0.016 i 18.626 0.021 5269  49 2.76 0.06 1.49 -2.40 0.17
UMaII   176_69     08 52 33.50 +63 05 01.3 g 17.770 0.020 r  17.159 0.013 i 16.891 0.018 4944  58 1.97 0.11 1.68 -2.86 0.13
UMaII   176_228    08 52 41.09 +63 09 18.2 g 19.605 0.024 r  19.108 0.018 i 18.918 0.022 5279  56 2.89 0.13 1.46 -2.17 0.20
UMaII   176_103    08 52 59.03 +63 05 54.8 g 17.005 0.019 r  16.226 0.012 i 15.879 0.017 4665  47 1.44 0.10 1.80 -2.30 0.11
UMaII   176_317    08 53 03.51 +63 05 00.4 g 20.695 0.036 r  20.390 0.036 i 20.241 0.046 5810  65 3.53 0.11 1.31 -1.11 0.20
UMaII   201_219    08 53 52.64 +63 06 34.3 g 20.366 0.029 r  19.847 0.029 i 19.704 0.026 5365  54 3.23 0.06 1.38 -2.14 0.27
LeoI    61790      10 07 30.46 +12 21 32.6 M 20.648 0.013 T2 19.117 0.011                4394  24 1.06 0.05 1.89 -1.41 0.13
LeoI    61783      10 07 32.87 +12 21 02.0 M 21.422 0.027 T2 20.077 0.022                4632  55 1.54 0.06 1.78 -1.63 0.16
LeoI    72493      10 07 34.86 +12 12 43.9 M 20.566 0.012 T2 19.054 0.009                4410  29 1.05 0.05 1.89 -1.61 0.11
LeoI    61757      10 07 37.01 +12 22 42.9 M 20.774 0.016 T2 19.291 0.011                4445  31 1.16 0.05 1.87 -1.66 0.12
LeoI    61755      10 07 37.37 +12 22 27.3 M 21.411 0.026 T2 20.089 0.019                4671  53 1.56 0.06 1.77 -1.77 0.21
LeoI    61753      10 07 37.44 +12 19 18.2 M 21.490 0.000 T2 19.900 0.000                4296  17 1.35 0.05 1.82 -2.35 0.15
LeoI    72464      10 07 38.53 +12 13 11.0 M 21.560 0.000 T2 20.350 0.000                4937  35 1.75 0.05 1.73 -1.61 0.20
LeoI    72463      10 07 38.60 +12 11 28.7 M 20.546 0.013 T2 19.079 0.008                4503  37 1.09 0.05 1.89 -1.50 0.11
LeoI    61738      10 07 40.14 +12 21 32.2 M 21.068 0.020 T2 19.652 0.015                4527  44 1.33 0.05 1.83 -1.93 0.20
LeoI    61733      10 07 40.43 +12 20 23.4 M 20.194 0.010 T2 18.694 0.007                4468  33 0.93 0.05 1.92 -1.86 0.11
LeoI    72449      10 07 40.94 +12 13 03.6 M 20.114 0.010 T2 18.298 0.006                4100  25 0.58 0.07 2.00 -1.59 0.11
LeoI    72437      10 07 42.15 +12 14 09.9 V 21.322 0.033 I  20.362 0.042                4891  80 1.75 0.07 1.73 -1.65 0.19
LeoI    72394      10 07 46.46 +12 16 20.7 V 21.204 0.032 I  20.191 0.032                4741  68 1.64 0.07 1.75 -1.53 0.15
LeoI    61680      10 07 46.58 +12 20 55.8 V 19.693 0.016 I  18.157 0.007                4007  16 0.47 0.08 2.03 -1.70 0.11
LeoI    61666      10 07 48.93 +12 23 25.4 M 20.582 0.016 T2 18.983 0.011                4313  22 0.97 0.06 1.91 -1.63 0.11
LeoI    61647      10 07 51.73 +12 22 26.4 M 20.497 0.016 T2 18.828 0.011                4252  17 0.87 0.06 1.94 -1.43 0.11
LeoI    61645      10 07 51.84 +12 21 14.1 M 21.441 0.033 T2 20.090 0.036                4614  55 1.54 0.07 1.78 -1.97 0.20
LeoI    61640      10 07 52.32 +12 19 27.0 V 20.536 0.022 I  19.218 0.013                4235  22 1.03 0.06 1.90 -2.70 0.12
LeoI    61636      10 07 52.93 +12 20 20.5 M 20.567 0.017 T2 18.994 0.012                4353  25 0.99 0.06 1.91 -1.68 0.11
LeoI    72332      10 07 53.70 +12 16 36.0 M 20.919 0.023 T2 19.470 0.019                4480  43 1.24 0.05 1.85 -1.48 0.11
LeoI    72295      10 07 55.82 +12 17 54.2 M 20.741 0.016 T2 19.309 0.013                4515  40 1.19 0.05 1.86 -1.70 0.11
LeoI    72240      10 07 58.41 +12 15 15.1 V 21.219 0.032 I  20.310 0.032                5053  74 1.77 0.07 1.72 -1.33 0.15
LeoI    61563      10 07 59.25 +12 20 35.9 M 20.182 0.011 T2 18.433 0.009                4196  18 0.68 0.07 1.98 -1.55 0.11
LeoI    72204      10 07 59.79 +12 16 52.8 M 20.616 0.021 T2 19.186 0.014                4540  35 1.15 0.05 1.87 -1.41 0.11
LeoI    61551      10 08 00.00 +12 21 08.9 M 20.204 0.011 T2 18.611 0.011                4359  26 0.84 0.06 1.94 -2.36 0.11
LeoI    61550      10 08 00.01 +12 18 48.1 M 20.802 0.018 T2 19.319 0.017                4458  28 1.17 0.05 1.87 -1.77 0.11
LeoI    61536      10 08 00.83 +12 20 40.8 M 20.431 0.015 T2 18.871 0.013                4409  31 0.95 0.05 1.92 -1.22 0.11
LeoI    61529      10 08 01.01 +12 18 43.6 M 20.956 0.023 T2 19.508 0.017                4486  32 1.26 0.05 1.84 -1.54 0.11
LeoI    61531      10 08 01.01 +12 20 21.6 M 20.794 0.017 T2 19.537 0.024                4831  42 1.40 0.06 1.81 -1.28 0.11
LeoI    72166      10 08 01.16 +12 18 07.8 M 21.054 0.024 T2 19.586 0.019                4474  32 1.28 0.05 1.84 -1.46 0.11
LeoI    61524      10 08 01.24 +12 21 19.6 M 20.620 0.020 T2 19.218 0.019                4566  41 1.18 0.05 1.86 -1.65 0.12
LeoI    61517      10 08 01.78 +12 20 55.3 M 20.874 0.023 T2 19.405 0.019                4479  32 1.21 0.05 1.86 -1.20 0.11
LeoI    72134      10 08 01.88 +12 17 55.5 M 20.146 0.012 T2 18.416 0.011                4230  22 0.68 0.07 1.98 -1.59 0.11
LeoI    72130      10 08 01.96 +12 16 12.3 M 20.852 0.020 T2 19.283 0.020                4349  28 1.10 0.06 1.88 -1.28 0.11
LeoI    72123      10 08 02.14 +12 17 35.4 M 20.581 0.014 T2 18.988 0.015                4332  20 0.98 0.06 1.91 -1.88 0.11
LeoI    72115      10 08 02.35 +12 15 36.6 V 21.166 0.029 I  20.231 0.033                5025  73 1.72 0.07 1.74 -1.58 0.19
LeoI    72107      10 08 02.60 +12 16 52.0 M 21.367 0.030 T2 19.962 0.023                4527  40 1.46 0.06 1.80 -1.65 0.12
LeoI    72095      10 08 02.93 +12 17 56.8 M 20.625 0.014 T2 19.116 0.018                4428  28 1.07 0.05 1.89 -1.65 0.11
LeoI    61492      10 08 03.25 +12 20 17.7 M 19.898 0.009 T2 18.144 0.008                4240  21 0.57 0.08 2.01 -1.29 0.11
LeoI    72080      10 08 03.56 +12 14 59.8 M 21.414 0.033 T2 20.129 0.033                4740  64 1.61 0.07 1.76 -1.82 0.19
LeoI    61483      10 08 03.60 +12 19 24.9 M 21.229 0.024 T2 19.796 0.024                4508  37 1.38 0.06 1.82 -1.63 0.11
LeoI    61476      10 08 03.85 +12 18 43.2 V 20.581 0.022 I  19.370 0.017                4416  24 1.16 0.05 1.87 -1.42 0.11
LeoI    72061      10 08 04.06 +12 13 46.7 M 21.324 0.025 T2 19.958 0.026                4587  46 1.48 0.06 1.79 -1.43 0.13
LeoI    72058      10 08 04.22 +12 18 20.5 V 21.314 0.029 I  20.275 0.035                4699  59 1.65 0.07 1.75 -1.37 0.12
LeoI    61462      10 08 04.41 +12 19 10.3 V 20.775 0.024 I  19.657 0.024                4550  49 1.34 0.06 1.82 -1.58 0.12
LeoI    61463      10 08 04.47 +12 21 52.6 M 21.101 0.029 T2 19.736 0.025                4599  54 1.40 0.06 1.81 -1.54 0.12
LeoI    72044      10 08 04.57 +12 17 55.6 M 20.143 0.012 T2 18.580 0.010                4409  23 0.85 0.05 1.94 -1.78 0.11
LeoI    61454      10 08 04.94 +12 20 36.0 M 20.716 0.019 T2 19.314 0.015                4577  37 1.22 0.05 1.85 -1.20 0.11
LeoI    61444      10 08 05.18 +12 19 26.3 M 20.538 0.014 T2 19.075 0.015                4486  39 1.09 0.05 1.89 -1.75 0.11
LeoI    61441      10 08 05.23 +12 18 59.4 M 20.534 0.016 T2 19.155 0.011                4664  43 1.17 0.05 1.87 -1.43 0.11
LeoI    72013      10 08 05.25 +12 14 54.4 V 21.143 0.028 I  20.079 0.025                4607  58 1.55 0.06 1.78 -1.20 0.12
LeoI    61431      10 08 05.47 +12 21 46.4 M 20.242 0.016 T2 18.526 0.010                4208  25 0.73 0.06 1.97 -1.56 0.11
LeoI    61423      10 08 05.75 +12 21 12.0 V 21.032 0.032 I  20.139 0.029                5161  86 1.72 0.07 1.74 -1.03 0.16
LeoI    61417      10 08 05.77 +12 18 44.8 V 20.656 0.024 I  19.626 0.023                4724  44 1.41 0.06 1.81 -1.48 0.11
LeoI    61416      10 08 05.81 +12 19 56.5 M 20.421 0.016 T2 18.805 0.009                4306  20 0.90 0.06 1.93 -1.44 0.11
LeoI    61411      10 08 06.01 +12 19 51.2 M 20.593 0.015 T2 19.146 0.015                4524  32 1.12 0.05 1.88 -1.58 0.11
LeoI    71963      10 08 06.41 +12 16 26.9 M 19.838 0.010 T2 17.973 0.007                4093  29 0.44 0.09 2.04 -1.62 0.11
LeoI    61398      10 08 06.46 +12 21 21.9 M 21.454 0.032 T2 20.200 0.032                4837  67 1.66 0.07 1.75 -1.65 0.19
LeoI    61395      10 08 06.47 +12 19 36.0 V 20.611 0.023 I  19.526 0.017                4625  42 1.32 0.06 1.83 -1.86 0.14
LeoI    71955      10 08 06.59 +12 17 58.8 V 20.720 0.027 I  19.771 0.033                4949  59 1.53 0.07 1.78 -1.13 0.12
LeoI    71950      10 08 06.65 +12 17 25.6 M 21.212 0.029 T2 19.775 0.021                4504  37 1.37 0.06 1.82 -1.57 0.11
LeoI    71948      10 08 06.68 +12 17 48.7 M 19.930 0.011 T2 18.093 0.009                4062  16 0.50 0.08 2.02 -1.40 0.11
LeoI    71936      10 08 06.84 +12 15 20.0 M 20.884 0.022 T2 19.438 0.015                4501  35 1.23 0.05 1.85 -1.63 0.12
LeoI    61387      10 08 06.90 +12 21 26.4 M 20.510 0.016 T2 19.010 0.015                4451  33 1.04 0.05 1.90 -1.67 0.11
LeoI    71932      10 08 06.93 +12 15 13.1 M 20.446 0.014 T2 18.869 0.012                4367  24 0.94 0.05 1.92 -1.20 0.11
LeoI    61378      10 08 07.16 +12 20 13.2 M 20.649 0.016 T2 19.332 0.015                4741  35 1.28 0.05 1.84 -1.09 0.11
LeoI    71912      10 08 07.35 +12 17 54.4 V 21.217 0.030 I  20.209 0.033                4785  59 1.65 0.07 1.75 -1.39 0.13
LeoI    71906      10 08 07.45 +12 16 08.6 M 19.873 0.009 T2 18.128 0.008                4236  17 0.58 0.08 2.01 -1.59 0.11
LeoI    71904      10 08 07.49 +12 17 34.3 M 20.399 0.016 T2 18.827 0.015                4396  23 0.93 0.05 1.92 -1.54 0.11
LeoI    71893      10 08 07.58 +12 13 13.7 V 21.065 0.030 I  20.060 0.027                4788  58 1.59 0.06 1.77 -1.46 0.16
LeoI    71889      10 08 07.64 +12 15 00.0 V 21.372 0.029 I  20.392 0.033                4834  71 1.75 0.07 1.73 -1.81 0.18
LeoI    71890      10 08 07.64 +12 16 14.6 M 20.329 0.012 T2 18.655 0.011                4261  24 0.81 0.06 1.95 -1.41 0.11
LeoI    61351      10 08 07.76 +12 18 44.8 V 21.170 0.029 I  20.226 0.037                4908  63 1.71 0.07 1.74 -1.12 0.11
LeoI    61347      10 08 07.85 +12 21 00.3 M 20.113 0.012 T2 18.532 0.011                4374  29 0.82 0.06 1.95 -1.99 0.11
LeoI    61336      10 08 08.00 +12 19 24.3 M 20.383 0.016 T2 18.738 0.011                4304  31 0.85 0.06 1.94 -1.14 0.11
LeoI    61331      10 08 08.06 +12 19 53.6 M 20.131 0.013 T2 18.459 0.008                4261  19 0.74 0.06 1.97 -1.38 0.11
LeoI    71870      10 08 08.06 +12 15 30.4 M 20.511 0.014 T2 19.000 0.012                4416  32 1.03 0.05 1.90 -1.22 0.11
LeoI    61329      10 08 08.13 +12 20 22.2 V 20.410 0.021 I  19.247 0.016                4453  36 1.15 0.05 1.87 -1.57 0.11
LeoI    71860      10 08 08.17 +12 17 39.5 M 21.036 0.021 T2 19.402 0.025                4257  23 1.12 0.06 1.88 -1.94 0.11
LeoI    71859      10 08 08.17 +12 15 33.6 M 21.392 0.031 T2 20.088 0.037                4677  58 1.58 0.07 1.77 -1.41 0.12
LeoI    71861      10 08 08.17 +12 17 28.8 M 21.217 0.022 T2 19.733 0.030                4406  39 1.32 0.06 1.83 -1.43 0.11
LeoI    71856      10 08 08.24 +12 15 23.4 M 21.467 0.029 T2 20.136 0.034                4658  59 1.58 0.07 1.77 -1.58 0.12
LeoI    71834      10 08 08.61 +12 16 27.5 M 19.484 0.009 T2 17.866 0.009                4419  18 0.56 0.07 2.01 -1.51 0.11
LeoI    71829      10 08 08.69 +12 18 15.1 M 21.402 0.027 T2 20.037 0.034                4598  57 1.51 0.07 1.78 -1.19 0.12
LeoI    71821      10 08 08.80 +12 17 52.4 M 20.626 0.017 T2 19.255 0.015                4643  36 1.21 0.05 1.86 -1.31 0.11
LeoI    71809      10 08 08.92 +12 15 39.3 M 20.003 0.012 T2 18.270 0.007                4238  18 0.63 0.07 1.99 -1.23 0.11
LeoI    61288      10 08 09.18 +12 19 56.3 M 20.348 0.014 T2 18.811 0.013                4395  28 0.95 0.05 1.92 -1.33 0.11
LeoI    61282      10 08 09.33 +12 21 53.9 M 20.826 0.020 T2 19.509 0.021                4698  49 1.35 0.06 1.82 -1.23 0.11
LeoI    61270      10 08 09.60 +12 21 52.2 V 21.352 0.036 I  20.423 0.037                5014  78 1.80 0.07 1.72 -2.08 0.41
LeoI    61264      10 08 09.73 +12 18 53.2 M 20.896 0.021 T2 19.532 0.021                4620  42 1.32 0.06 1.83 -1.44 0.11
LeoI    61256      10 08 09.91 +12 19 14.3 M 21.472 0.035 T2 20.186 0.031                4707  52 1.63 0.07 1.76 -1.13 0.11
LeoI    61260      10 08 09.91 +12 21 24.1 M 20.179 0.014 T2 18.544 0.010                4302  23 0.79 0.06 1.96 -1.66 0.11
LeoI    61257      10 08 09.95 +12 20 46.0 M 21.008 0.022 T2 19.643 0.024                4602  42 1.36 0.06 1.82 -1.05 0.11
LeoI    61252      10 08 09.98 +12 19 27.8 M 21.136 0.026 T2 19.805 0.022                4670  42 1.45 0.06 1.80 -1.39 0.11
LeoI    61247      10 08 10.11 +12 22 07.2 M 20.891 0.018 T2 19.483 0.016                4545  41 1.28 0.05 1.84 -1.80 0.12
LeoI    71736      10 08 10.15 +12 16 03.3 M 20.034 0.012 T2 18.326 0.009                4241  18 0.67 0.07 1.98 -1.36 0.11
LeoI    71733      10 08 10.20 +12 17 31.5 M 20.777 0.017 T2 19.249 0.015                4386  25 1.11 0.05 1.88 -1.60 0.11
LeoI    61231      10 08 10.58 +12 20 30.0 M 20.668 0.017 T2 19.233 0.018                4515  37 1.17 0.05 1.87 -1.46 0.11
LeoI    61226      10 08 10.66 +12 21 04.4 M 21.241 0.029 T2 19.895 0.025                4622  48 1.47 0.06 1.79 -1.41 0.13
LeoI    71692      10 08 10.72 +12 16 57.6 M 21.306 0.026 T2 20.033 0.026                4774  55 1.58 0.06 1.77 -1.93 0.19
LeoI    61221      10 08 10.73 +12 20 06.5 M 21.489 0.033 T2 20.180 0.031                4674  59 1.61 0.07 1.76 -1.43 0.17
LeoI    71688      10 08 10.75 +12 17 24.1 M 19.554 0.010 T2 17.624 0.007                3990  13 0.30 0.10 2.07 -1.38 0.11
LeoI    71687      10 08 10.75 +12 16 54.4 M 20.859 0.021 T2 19.581 0.020                4764  42 1.40 0.06 1.81 -1.38 0.11
LeoI    61219      10 08 10.79 +12 20 55.6 M 19.841 0.011 T2 17.953 0.010                4080  20 0.42 0.09 2.04 -1.62 0.11
LeoI    71676      10 08 10.86 +12 15 34.0 M 21.187 0.025 T2 19.814 0.027                4601  44 1.42 0.06 1.81 -1.81 0.12
LeoI    71670      10 08 10.93 +12 17 15.6 M 20.683 0.015 T2 19.156 0.015                4415  25 1.08 0.05 1.89 -1.19 0.11
LeoI    61214      10 08 10.95 +12 21 56.6 M 19.822 0.013 T2 18.013 0.007                4142  22 0.49 0.08 2.03 -1.70 0.11
LeoI    71660      10 08 11.03 +12 15 45.5 M 21.460 0.029 T2 20.132 0.029                4660  53 1.58 0.06 1.77 -1.96 0.14
LeoI    61206      10 08 11.06 +12 19 46.4 M 20.632 0.018 T2 19.185 0.015                4506  34 1.14 0.05 1.87 -1.81 0.11
LeoI    71659      10 08 11.10 +12 18 15.6 M 20.848 0.019 T2 19.332 0.014                4401  24 1.15 0.05 1.87 -2.07 0.11
LeoI    71641      10 08 11.37 +12 16 53.7 M 21.190 0.029 T2 19.802 0.023                4556  48 1.41 0.06 1.81 -1.71 0.12
LeoI    61189      10 08 11.38 +12 20 36.2 V 21.409 0.035 I  20.429 0.044                4866  77 1.76 0.07 1.73 -1.41 0.20
LeoI    71632      10 08 11.41 +12 15 00.3 V 21.360 0.033 I  20.374 0.042                4824  70 1.73 0.07 1.73 -1.15 0.12
LeoI    71612      10 08 11.72 +12 16 51.8 M 20.832 0.020 T2 19.273 0.014                4354  21 1.11 0.05 1.88 -1.42 0.11
LeoI    61170      10 08 11.73 +12 18 47.7 M 21.091 0.028 T2 19.664 0.027                4507  43 1.33 0.06 1.83 -1.24 0.11
LeoI    61168      10 08 11.78 +12 19 07.0 M 20.543 0.017 T2 18.970 0.014                4359  24 0.98 0.05 1.91 -1.66 0.11
LeoI    61159      10 08 11.95 +12 18 38.8 M 21.263 0.033 T2 19.797 0.029                4433  39 1.36 0.06 1.82 -1.92 0.12
LeoI    61151      10 08 12.26 +12 23 19.5 M 19.638 0.010 T2 17.670 0.007                4093  22 0.30 0.10 2.07 -1.91 0.11
LeoI    61142      10 08 12.30 +12 19 12.3 M 21.320 0.030 T2 19.906 0.024                4524  39 1.43 0.06 1.80 -1.37 0.11
LeoI    71559      10 08 12.34 +12 15 50.5 M 21.442 0.025 T2 20.054 0.026                4559  44 1.51 0.06 1.79 -2.80 0.19
LeoI    71561      10 08 12.35 +12 17 57.5 M 20.113 0.017 T2 18.447 0.007                4296  19 0.74 0.06 1.97 -1.38 0.11
LeoI    61137      10 08 12.36 +12 18 59.5 M 21.165 0.030 T2 19.836 0.025                4640  44 1.46 0.06 1.80 -1.59 0.11
LeoI    61127      10 08 12.54 +12 19 46.1 M 21.177 0.030 T2 19.851 0.025                4671  56 1.47 0.06 1.79 -1.34 0.14
LeoI    61128      10 08 12.59 +12 22 39.8 M 20.930 0.023 T2 19.437 0.019                4426  28 1.21 0.05 1.86 -1.80 0.12
LeoI    61115      10 08 12.72 +12 19 06.4 M 21.405 0.030 T2 19.985 0.030                4482  44 1.46 0.06 1.80 -1.58 0.13
LeoI    71520      10 08 12.91 +12 18 01.1 M 20.948 0.020 T2 19.439 0.021                4419  26 1.20 0.05 1.86 -1.68 0.11
LeoI    71502      10 08 13.15 +12 17 45.1 M 21.163 0.024 T2 19.718 0.027                4466  38 1.34 0.06 1.83 -1.31 0.11
LeoI    71492      10 08 13.23 +12 16 31.0 M 21.157 0.023 T2 19.671 0.028                4437  33 1.30 0.06 1.84 -1.45 0.11
LeoI    71478      10 08 13.41 +12 15 40.5 M 21.129 0.023 T2 19.745 0.024                4563  40 1.39 0.06 1.81 -1.28 0.11
LeoI    61067      10 08 13.41 +12 21 49.4 M 21.164 0.025 T2 19.837 0.025                4674  50 1.46 0.06 1.80 -1.37 0.14
LeoI    71467      10 08 13.54 +12 16 35.6 M 21.357 0.026 T2 20.026 0.025                4654  47 1.53 0.06 1.78 -1.21 0.12
LeoI    71452      10 08 13.69 +12 16 03.1 M 21.297 0.024 T2 19.828 0.026                4447  35 1.37 0.06 1.82 -1.55 0.12
LeoI    61046      10 08 13.71 +12 20 58.9 M 20.247 0.013 T2 18.498 0.011                4180  19 0.70 0.07 1.98 -1.23 0.11
LeoI    61043      10 08 13.75 +12 19 07.8 M 20.706 0.021 T2 19.326 0.016                4657  35 1.24 0.05 1.85 -1.24 0.11
LeoI    61041      10 08 13.78 +12 20 14.6 M 21.066 0.026 T2 19.697 0.023                4613  51 1.38 0.06 1.82 -1.34 0.13
LeoI    61035      10 08 13.85 +12 18 55.9 M 21.352 0.032 T2 20.124 0.035                4872  55 1.64 0.07 1.75 -0.82 0.11
LeoI    71399      10 08 14.19 +12 15 17.2 M 21.350 0.037 T2 20.098 0.035                4761  81 1.62 0.07 1.76 -1.74 0.14
LeoI    61015      10 08 14.26 +12 21 16.4 V 20.491 0.022 I  19.495 0.019                4857  42 1.38 0.06 1.82 -1.49 0.13
LeoI    71390      10 08 14.34 +12 17 24.8 M 20.674 0.016 T2 19.113 0.018                4368  28 1.04 0.06 1.90 -1.29 0.11
LeoI    71349      10 08 14.61 +12 15 25.0 M 21.180 0.027 T2 19.731 0.021                4464  34 1.34 0.06 1.82 -1.68 0.12
LeoI    71345      10 08 14.65 +12 14 46.6 M 20.980 0.021 T2 19.571 0.023                4569  38 1.31 0.06 1.83 -1.69 0.12
LeoI    60983      10 08 14.70 +12 19 28.9 M 21.321 0.030 T2 19.991 0.031                4679  54 1.52 0.06 1.78 -1.70 0.12
LeoI    71342      10 08 14.70 +12 15 12.7 V 21.256 0.035 I  20.206 0.038                4665  70 1.61 0.07 1.76 -3.02 0.30
LeoI    60970      10 08 14.93 +12 20 43.6 M 19.837 0.011 T2 18.022 0.008                4130  21 0.49 0.08 2.03 -1.47 0.11
LeoI    71302      10 08 15.05 +12 15 17.0 M 21.371 0.032 T2 19.986 0.025                4564  48 1.48 0.06 1.79 -1.54 0.12
LeoI    60961      10 08 15.11 +12 22 06.6 M 21.035 0.025 T2 19.666 0.022                4616  45 1.37 0.06 1.82 -1.38 0.12
LeoI    60944      10 08 15.32 +12 19 46.8 M 20.910 0.023 T2 19.580 0.018                4697  45 1.37 0.06 1.82 -1.14 0.11
LeoI    71256      10 08 15.34 +12 11 24.0 M 21.000 0.026 T2 19.601 0.018                4552  41 1.33 0.06 1.83 -1.27 0.12
LeoI    71262      10 08 15.36 +12 14 12.4 M 19.837 0.010 T2 18.134 0.009                4268  16 0.61 0.07 2.00 -1.39 0.11
LeoI    60939      10 08 15.42 +12 18 44.4 M 20.239 0.014 T2 18.680 0.013                4383  29 0.89 0.05 1.93 -1.23 0.11
LeoI    60938      10 08 15.44 +12 19 31.9 M 20.601 0.021 T2 19.262 0.016                4731  36 1.24 0.06 1.85 -1.05 0.11
LeoI    71250      10 08 15.47 +12 18 01.5 M 20.850 0.020 T2 19.385 0.017                4467  30 1.20 0.05 1.86 -1.68 0.11
LeoI    71244      10 08 15.49 +12 17 16.0 M 20.675 0.018 T2 19.215 0.014                4537  28 1.14 0.05 1.87 -1.29 0.11
LeoI    71228      10 08 15.58 +12 13 15.0 M 20.612 0.016 T2 19.096 0.011                4412  25 1.06 0.05 1.89 -1.35 0.11
LeoI    60929      10 08 15.63 +12 21 24.2 M 20.820 0.024 T2 19.391 0.025                4506  39 1.23 0.06 1.85 -1.20 0.11
LeoI    60926      10 08 15.69 +12 18 51.8 M 21.415 0.034 T2 20.117 0.027                4720  55 1.59 0.06 1.77 -1.39 0.12
LeoI    60914      10 08 15.85 +12 20 32.4 M 19.608 0.008 T2 17.510 0.007                3972  16 0.20 0.11 2.10 -1.33 0.11
LeoI    71204      10 08 15.88 +12 16 07.5 V 21.520 0.039 I  20.401 0.042                4503  54 1.64 0.07 1.75 -1.70 0.15
LeoI    71195      10 08 15.94 +12 14 49.6 M 20.755 0.021 T2 19.238 0.014                4417  25 1.12 0.05 1.88 -1.53 0.11
LeoI    71187      10 08 16.05 +12 15 17.2 M 21.084 0.019 T2 19.662 0.021                4527  35 1.33 0.05 1.83 -1.52 0.11
LeoI    60898      10 08 16.06 +12 19 22.6 M 20.471 0.018 T2 18.931 0.013                4400  48 0.99 0.05 1.91 -1.95 0.12
LeoI    60904      10 08 16.07 +12 24 04.0 M 20.451 0.018 T2 19.046 0.017                4590  41 1.11 0.05 1.88 -1.47 0.12
LeoI    71186      10 08 16.08 +12 15 37.2 V 21.151 0.027 I  20.143 0.030                4746  59 1.62 0.06 1.76 -1.80 0.13
LeoI    60907      10 08 16.09 +12 25 34.5 M 20.713 0.018 T2 19.236 0.018                4475  36 1.14 0.05 1.87 -1.23 0.11
LeoI    71151      10 08 16.46 +12 15 59.5 M 19.866 0.018 T2 18.116 0.008                4230  16 0.57 0.08 2.01 -1.34 0.11
LeoI    60865      10 08 16.50 +12 18 40.8 M 20.725 0.024 T2 19.306 0.018                4512  34 1.20 0.06 1.86 -1.36 0.11
LeoI    60856      10 08 16.56 +12 18 39.2 M 20.742 0.018 T2 19.266 0.017                4439  31 1.15 0.05 1.87 -1.67 0.11
LeoI    60840      10 08 16.81 +12 19 05.8 M 20.446 0.017 T2 18.823 0.011                4311  20 0.90 0.06 1.93 -1.21 0.11
LeoI    60841      10 08 16.88 +12 23 05.0 M 20.005 0.012 T2 18.150 0.009                4067  20 0.51 0.08 2.02 -1.62 0.11
LeoI    71095      10 08 16.98 +12 13 57.4 M 20.531 0.016 T2 18.981 0.012                4381  25 1.00 0.05 1.91 -1.65 0.11
LeoI    71093      10 08 17.04 +12 16 26.7 M 20.679 0.023 T2 19.245 0.015                4517  37 1.17 0.05 1.87 -1.53 0.11
LeoI    71094      10 08 17.07 +12 18 14.9 M 19.767 0.012 T2 17.702 0.007                3916  12 0.26 0.10 2.08 -1.51 0.11
LeoI    60820      10 08 17.07 +12 20 13.3 M 20.282 0.013 T2 18.781 0.012                4448  30 0.96 0.05 1.92 -1.27 0.11
LeoI    60810      10 08 17.11 +12 19 28.5 M 20.497 0.018 T2 19.013 0.014                4463  37 1.05 0.05 1.89 -1.77 0.12
LeoI    71077      10 08 17.12 +12 12 38.9 M 21.027 0.025 T2 19.580 0.022                4481  36 1.29 0.05 1.84 -1.55 0.12
LeoI    60806      10 08 17.14 +12 18 52.1 M 19.428 0.009 T2 17.535 0.006                4062  14 0.30 0.10 2.07 -1.24 0.11
LeoI    60803      10 08 17.15 +12 18 45.0 M 19.746 0.012 T2 18.004 0.006                4245  14 0.54 0.08 2.02 -1.25 0.11
LeoI    60796      10 08 17.23 +12 19 29.5 M 20.680 0.017 T2 19.154 0.016                4416  25 1.08 0.06 1.89 -1.45 0.11
LeoI    71068      10 08 17.25 +12 17 03.2 V 20.839 0.023 I  19.678 0.023                4455  37 1.32 0.06 1.83 -1.85 0.12
LeoI    71065      10 08 17.31 +12 17 00.5 V 21.161 0.031 I  20.031 0.026                4516  40 1.48 0.06 1.79 -1.67 0.12
LeoI    71064      10 08 17.33 +12 17 25.3 V 20.310 0.021 I  19.332 0.013                4885  35 1.34 0.06 1.83 -1.02 0.11
LeoI    60775      10 08 17.50 +12 21 57.5 M 21.429 0.033 T2 20.140 0.028                4727  59 1.61 0.06 1.76 -1.51 0.16
LeoI    60770      10 08 17.54 +12 21 26.1 M 20.381 0.016 T2 18.859 0.009                4426  29 0.97 0.05 1.91 -1.64 0.11
LeoI    71030      10 08 17.56 +12 16 15.7 M 19.819 0.010 T2 17.855 0.007                3973  17 0.35 0.09 2.06 -1.44 0.11
LeoI    71032      10 08 17.57 +12 18 18.5 M 20.290 0.014 T2 18.726 0.012                4417  24 0.90 0.05 1.93 -1.32 0.11
LeoI    60760      10 08 17.58 +12 18 42.9 M 21.153 0.029 T2 19.919 0.026                4870  56 1.56 0.06 1.77 -1.42 0.12
LeoI    60763      10 08 17.58 +12 21 01.0 M 20.311 0.015 T2 18.628 0.010                4234  19 0.79 0.06 1.96 -1.17 0.11
LeoI    60756      10 08 17.62 +12 19 10.7 M 21.363 0.028 T2 20.055 0.031                4707  55 1.56 0.06 1.77 -1.94 0.18
LeoI    71017      10 08 17.68 +12 17 48.9 M 20.718 0.019 T2 19.198 0.017                4402  26 1.10 0.05 1.88 -1.71 0.11
LeoI    70996      10 08 17.86 +12 17 39.9 M 20.079 0.013 T2 18.258 0.007                4140  16 0.57 0.07 2.01 -1.64 0.11
LeoI    60728      10 08 17.99 +12 18 49.3 V 21.036 0.030 I  19.902 0.027                4497  43 1.42 0.06 1.81 -1.89 0.13
LeoI    60727      10 08 18.05 +12 20 58.8 M 20.296 0.013 T2 18.553 0.012                4179  18 0.72 0.07 1.97 -1.45 0.11
LeoI    70942      10 08 18.18 +12 16 52.7 M 19.812 0.014 T2 18.176 0.008                4369  18 0.66 0.06 1.99 -1.12 0.11
LeoI    60713      10 08 18.20 +12 20 54.2 M 20.246 0.013 T2 18.670 0.011                4345  26 0.87 0.05 1.94 -1.22 0.11
LeoI    70939      10 08 18.21 +12 16 58.2 M 21.347 0.033 T2 20.082 0.030                4763  62 1.60 0.06 1.76 -1.27 0.12
LeoI    70919      10 08 18.33 +12 15 26.3 M 21.265 0.032 T2 19.996 0.025                4775  52 1.57 0.06 1.77 -1.40 0.12
LeoI    60703      10 08 18.35 +12 19 55.4 M 21.066 0.026 T2 19.631 0.018                4486  38 1.31 0.05 1.83 -1.16 0.11
LeoI    70914      10 08 18.42 +12 17 24.8 M 20.591 0.021 T2 18.984 0.015                4312  25 0.97 0.06 1.91 -1.47 0.11
LeoI    60680      10 08 18.54 +12 19 49.9 M 19.895 0.011 T2 18.154 0.010                4212  18 0.59 0.07 2.00 -1.32 0.11
LeoI    70886      10 08 18.65 +12 16 53.9 M 20.353 0.014 T2 18.981 0.012                4655  29 1.11 0.05 1.88 -1.22 0.11
LeoI    60677      10 08 18.67 +12 22 57.1 V 21.045 0.030 I  20.014 0.021                4724  54 1.55 0.06 1.77 -1.25 0.14
LeoI    70875      10 08 18.82 +12 18 12.5 M 21.075 0.026 T2 19.634 0.018                4507  34 1.31 0.06 1.83 -1.52 0.11
LeoI    70871      10 08 18.84 +12 17 38.6 M 20.659 0.019 T2 19.070 0.014                4320  23 1.01 0.06 1.90 -1.37 0.11
LeoI    60651      10 08 18.84 +12 19 38.0 M 20.577 0.021 T2 19.167 0.016                4573  44 1.16 0.05 1.87 -1.52 0.12
LeoI    60645      10 08 18.86 +12 18 49.5 M 21.120 0.030 T2 19.833 0.027                4751  54 1.49 0.06 1.79 -1.31 0.12
LeoI    60649      10 08 18.87 +12 19 53.3 M 21.492 0.037 T2 20.160 0.034                4661  57 1.58 0.07 1.77 -1.57 0.15
LeoI    60646      10 08 18.92 +12 21 35.9 M 20.394 0.016 T2 18.818 0.010                4341  23 0.92 0.05 1.92 -1.19 0.11
LeoI    60634      10 08 18.97 +12 20 29.3 M 21.346 0.031 T2 19.966 0.027                4567  45 1.48 0.06 1.79 -1.29 0.14
LeoI    70844      10 08 19.02 +12 12 37.2 M 21.273 0.029 T2 19.776 0.024                4396  34 1.33 0.06 1.83 -1.80 0.12
LeoI    60623      10 08 19.14 +12 20 48.6 M 20.118 0.011 T2 18.410 0.011                4222  22 0.70 0.07 1.98 -1.36 0.11
LeoI    70823      10 08 19.25 +12 16 54.1 M 20.813 0.019 T2 19.155 0.015                4255  18 1.01 0.06 1.90 -1.47 0.11
LeoI    70814      10 08 19.28 +12 13 55.7 M 20.586 0.018 T2 19.119 0.014                4468  31 1.10 0.05 1.88 -1.59 0.11
LeoI    60603      10 08 19.33 +12 24 51.4 V 21.121 0.032 I  20.104 0.033                4753  65 1.60 0.07 1.76 -1.81 0.29
LeoI    70789      10 08 19.52 +12 15 54.0 M 20.970 0.029 T2 19.634 0.019                4677  43 1.38 0.06 1.82 -1.31 0.11
LeoI    60560      10 08 19.64 +12 20 53.8 V 21.230 0.032 I  20.272 0.032                4913  71 1.72 0.07 1.74 -1.24 0.17
LeoI    70775      10 08 19.66 +12 18 09.8 M 21.188 0.027 T2 19.578 0.022                4306  23 1.20 0.06 1.86 -1.58 0.11
LeoI    60548      10 08 19.69 +12 19 38.4 M 21.397 0.037 T2 19.912 0.027                4433  39 1.39 0.06 1.81 -1.25 0.11
LeoI    70755      10 08 19.74 +12 16 55.0 M 20.052 0.015 T2 18.349 0.007                4260  18 0.68 0.07 1.98 -1.41 0.11
LeoI    60529      10 08 19.87 +12 19 34.1 M 20.862 0.021 T2 19.403 0.016                4471  37 1.21 0.05 1.86 -1.57 0.13
LeoI    70728      10 08 19.92 +12 14 48.9 M 19.794 0.009 T2 18.086 0.008                4266  14 0.59 0.07 2.00 -1.11 0.11
LeoI    60517      10 08 19.99 +12 20 46.2 M 20.980 0.022 T2 19.645 0.023                4628  54 1.39 0.06 1.81 -1.78 0.15
LeoI    70719      10 08 20.04 +12 18 03.0 M 21.290 0.031 T2 19.828 0.028                4435  38 1.37 0.06 1.82 -1.52 0.11
LeoI    70701      10 08 20.11 +12 16 46.9 M 21.058 0.022 T2 19.501 0.024                4367  25 1.20 0.06 1.86 -1.48 0.11
LeoI    60503      10 08 20.13 +12 21 24.4 V 21.375 0.034 I  20.394 0.031                4838  79 1.75 0.07 1.73 -1.15 0.17
LeoI    70699      10 08 20.14 +12 17 47.0 M 20.425 0.016 T2 19.017 0.016                4583  33 1.10 0.05 1.88 -1.14 0.11
LeoI    70680      10 08 20.24 +12 16 47.3 M 20.020 0.011 T2 18.166 0.009                4114  15 0.51 0.08 2.02 -1.35 0.11
LeoI    70666      10 08 20.30 +12 14 19.3 M 20.314 0.013 T2 18.629 0.010                4252  17 0.79 0.06 1.96 -1.28 0.11
LeoI    60462      10 08 20.45 +12 21 03.8 M 19.698 0.009 T2 17.834 0.007                4160  24 0.40 0.09 2.05 -1.84 0.11
LeoI    60461      10 08 20.48 +12 22 25.7 M 20.273 0.016 T2 18.765 0.012                4437  32 0.95 0.05 1.92 -2.15 0.12
LeoI    70649      10 08 20.49 +12 17 45.0 V 19.529 0.026 I  18.006 0.008                3981  14 0.42 0.09 2.04 -1.18 0.11
LeoI    60443      10 08 20.61 +12 19 20.9 M 20.532 0.020 T2 18.985 0.015                4379  29 1.00 0.05 1.91 -1.51 0.11
LeoI    60414      10 08 20.91 +12 18 53.7 M 21.139 0.030 T2 19.783 0.026                4617  51 1.42 0.06 1.81 -1.73 0.13
LeoI    70571      10 08 21.00 +12 16 58.2 M 20.456 0.020 T2 18.964 0.015                4445  27 1.03 0.05 1.90 -1.25 0.11
LeoI    60396      10 08 21.12 +12 19 43.2 M 20.021 0.013 T2 18.174 0.007                4073  16 0.52 0.08 2.02 -1.18 0.11
LeoI    70546      10 08 21.19 +12 18 18.4 M 21.449 0.036 T2 20.014 0.034                4484  52 1.46 0.06 1.80 -1.55 0.12
LeoI    70531      10 08 21.20 +12 16 12.2 M 21.024 0.020 T2 19.535 0.021                4430  30 1.24 0.05 1.85 -1.56 0.11
LeoI    70535      10 08 21.22 +12 17 41.4 M 20.290 0.012 T2 18.513 0.011                4134  16 0.69 0.07 1.98 -1.60 0.11
LeoI    60391      10 08 21.23 +12 21 43.3 V 21.245 0.030 I  20.379 0.039                5208  84 1.83 0.07 1.71 -1.90 0.41
LeoI    70513      10 08 21.32 +12 17 10.2 M 21.304 0.030 T2 20.047 0.029                4785  56 1.59 0.06 1.77 -1.78 0.13
LeoI    60371      10 08 21.36 +12 19 11.5 M 20.871 0.023 T2 19.434 0.020                4511  43 1.24 0.05 1.85 -1.64 0.13
LeoI    70502      10 08 21.39 +12 16 06.1 M 20.835 0.017 T2 19.312 0.016                4395  24 1.14 0.05 1.87 -1.76 0.11
LeoI    70500      10 08 21.43 +12 17 39.0 M 20.793 0.020 T2 19.398 0.020                4596  36 1.25 0.05 1.85 -1.52 0.11
LeoI    60356      10 08 21.53 +12 19 59.6 M 20.998 0.022 T2 19.628 0.024                4589  44 1.36 0.06 1.82 -1.25 0.13
LeoI    70458      10 08 21.61 +12 12 51.2 M 20.054 0.011 T2 18.315 0.009                4205  20 0.64 0.07 1.99 -1.43 0.11
LeoI    70434      10 08 21.78 +12 15 12.6 M 21.128 0.027 T2 19.831 0.029                4718  50 1.48 0.06 1.79 -1.19 0.11
LeoI    60310      10 08 21.89 +12 19 33.4 M 20.247 0.018 T2 18.621 0.009                4274  29 0.82 0.06 1.95 -1.39 0.11
LeoI    70408      10 08 21.93 +12 16 14.1 M 19.878 0.015 T2 18.053 0.008                4118  15 0.49 0.08 2.03 -1.13 0.11
LeoI    60291      10 08 22.01 +12 19 37.4 V 19.226 0.024 I  17.636 0.051                3892  19 0.28 0.10 2.08 -1.28 0.11
LeoI    60286      10 08 22.05 +12 20 20.8 M 19.433 0.011 T2 17.685 0.008                4255  17 0.42 0.08 2.04 -1.40 0.11
LeoI    70391      10 08 22.07 +12 17 53.4 M 20.863 0.024 T2 19.467 0.017                4572  37 1.28 0.05 1.84 -1.23 0.11
LeoI    60275      10 08 22.14 +12 21 07.8 V 20.621 0.023 I  19.607 0.022                4806  53 1.41 0.06 1.81 -1.21 0.12
LeoI    60268      10 08 22.20 +12 21 39.2 M 20.162 0.014 T2 18.572 0.011                4369  24 0.83 0.06 1.95 -1.18 0.11
LeoI    60261      10 08 22.21 +12 19 13.1 M 21.256 0.030 T2 19.938 0.031                4669  54 1.51 0.06 1.79 -1.16 0.12
LeoI    70356      10 08 22.31 +12 15 23.6 M 21.065 0.025 T2 19.588 0.019                4449  33 1.27 0.06 1.84 -1.45 0.11
LeoI    60248      10 08 22.36 +12 19 35.1 V 20.908 0.028 I  19.701 0.023                4405  31 1.29 0.06 1.84 -1.42 0.12
LeoI    60239      10 08 22.47 +12 22 39.9 M 20.272 0.013 T2 18.751 0.014                4430  29 0.93 0.05 1.92 -1.36 0.11
LeoI    70302      10 08 22.53 +12 13 54.4 M 20.782 0.022 T2 19.273 0.017                4433  29 1.13 0.05 1.87 -1.58 0.11
LeoI    60230      10 08 22.53 +12 20 24.6 M 20.721 0.031 T2 19.211 0.015                4411  30 1.11 0.06 1.88 -1.39 0.11
LeoI    60223      10 08 22.53 +12 19 21.9 M 19.887 0.011 T2 18.063 0.009                4108  20 0.50 0.08 2.03 -1.38 0.11
LeoI    70301      10 08 22.55 +12 14 23.5 M 21.459 0.036 T2 20.127 0.030                4637  50 1.57 0.06 1.77 -2.14 0.16
LeoI    60225      10 08 22.55 +12 20 45.4 M 20.141 0.014 T2 18.605 0.010                4435  27 0.87 0.05 1.94 -1.13 0.11
LeoI    60220      10 08 22.56 +12 19 24.8 V 21.484 0.042 I  20.399 0.043                4595  71 1.66 0.07 1.75 -1.74 0.27
LeoI    60226      10 08 22.57 +12 22 09.9 M 20.675 0.021 T2 19.263 0.018                4550  41 1.19 0.06 1.86 -1.40 0.11
LeoI    70288      10 08 22.64 +12 16 54.9 M 21.256 0.024 T2 19.905 0.020                4638  40 1.47 0.06 1.79 -1.56 0.12
LeoI    70295      10 08 22.64 +12 17 21.6 M 20.213 0.011 T2 18.467 0.012                4186  19 0.69 0.07 1.98 -1.41 0.11
LeoI    70264      10 08 22.74 +12 14 30.7 M 19.900 0.011 T2 18.172 0.009                4225  17 0.60 0.07 2.00 -1.43 0.11
LeoI    70258      10 08 22.83 +12 17 38.7 M 21.022 0.024 T2 19.577 0.017                4506  33 1.29 0.05 1.84 -1.51 0.11
LeoI    60148      10 08 23.11 +12 21 59.5 M 20.313 0.013 T2 18.728 0.013                4351  24 0.89 0.06 1.93 -1.37 0.11
LeoI    60143      10 08 23.12 +12 18 55.3 M 20.423 0.019 T2 18.969 0.015                4508  46 1.06 0.05 1.89 -1.60 0.13
LeoI    70211      10 08 23.13 +12 17 45.6 M 20.702 0.023 T2 19.218 0.016                4480  31 1.13 0.05 1.88 -1.33 0.11
LeoI    60141      10 08 23.13 +12 20 06.1 M 20.998 0.024 T2 19.615 0.018                4581  40 1.34 0.05 1.82 -1.88 0.13
LeoI    60132      10 08 23.24 +12 18 38.1 V 19.078 0.020 I  17.534 0.011                3876  12 0.27 0.10 2.08 -1.19 0.11
LeoI    70181      10 08 23.26 +12 15 09.1 M 20.265 0.016 T2 18.795 0.011                4475  28 0.98 0.05 1.91 -1.32 0.11
LeoI    70182      10 08 23.27 +12 15 53.9 M 21.281 0.025 T2 19.917 0.025                4616  44 1.47 0.06 1.79 -1.22 0.11
LeoI    70184      10 08 23.29 +12 17 11.6 M 20.173 0.009 T2 18.458 0.012                4229  18 0.71 0.07 1.98 -1.36 0.11
LeoI    60123      10 08 23.29 +12 19 46.2 V 21.055 0.030 I  20.152 0.032                5126  73 1.71 0.07 1.74 -2.36 0.49
LeoI    60119      10 08 23.34 +12 20 45.6 M 20.726 0.019 T2 19.243 0.016                4448  31 1.14 0.05 1.87 -1.36 0.11
LeoI    70168      10 08 23.38 +12 17 21.2 M 20.892 0.022 T2 19.483 0.017                4590  38 1.28 0.05 1.84 -1.37 0.11
LeoI    60091      10 08 23.59 +12 20 08.8 V 21.096 0.035 I  20.165 0.025                5031  70 1.70 0.06 1.74 -1.15 0.14
LeoI    70126      10 08 23.64 +12 17 20.6 M 20.815 0.023 T2 19.369 0.019                4434  33 1.21 0.05 1.86 -1.58 0.11
LeoI    70106      10 08 23.69 +12 13 18.3 V 21.007 0.028 I  19.958 0.026                4673  51 1.52 0.06 1.78 -1.91 0.14
LeoI    70095      10 08 23.79 +12 15 19.4 M 21.085 0.022 T2 19.715 0.025                4601  41 1.39 0.06 1.81 -1.32 0.11
LeoI    70097      10 08 23.82 +12 17 10.9 M 19.934 0.012 T2 18.280 0.008                4315  16 0.69 0.06 1.98 -1.54 0.11
LeoI    60064      10 08 23.84 +12 21 14.2 M 21.071 0.026 T2 19.696 0.022                4589  46 1.38 0.06 1.82 -1.18 0.12
LeoI    70079      10 08 23.87 +12 16 16.5 M 20.551 0.019 T2 19.069 0.014                4438  30 1.07 0.05 1.89 -1.42 0.11
LeoI    70074      10 08 23.93 +12 17 08.6 M 19.570 0.009 T2 17.485 0.006                3932  12 0.20 0.11 2.10 -1.55 0.11
LeoI    60047      10 08 23.93 +12 18 40.5 M 21.345 0.034 T2 20.047 0.037                4694  70 1.57 0.07 1.77 -1.20 0.13
LeoI    70053      10 08 24.07 +12 15 40.5 M 20.578 0.017 T2 19.172 0.016                4589  35 1.16 0.05 1.87 -1.35 0.11
LeoI    60019      10 08 24.25 +12 18 53.5 M 20.197 0.013 T2 18.551 0.008                4274  31 0.79 0.06 1.96 -1.12 0.11
LeoI    60025      10 08 24.25 +12 24 12.1 V 21.048 0.029 I  20.058 0.030                4818  69 1.61 0.07 1.76 -2.01 0.31
LeoI    70023      10 08 24.26 +12 14 00.6 M 20.593 0.014 T2 19.161 0.014                4489  34 1.14 0.05 1.87 -1.19 0.11
LeoI    70009      10 08 24.36 +12 15 35.9 V 21.236 0.030 I  20.239 0.042                4788  62 1.67 0.07 1.75 -1.01 0.11
LeoI    70001      10 08 24.46 +12 17 53.6 V 19.545 0.021 I  18.225 0.042                4307  22 0.67 0.07 1.98 -1.12 0.11
LeoI    23429      10 08 25.13 +12 20 07.4 M 19.845 0.013 T2 18.071 0.009                4093  19 0.53 0.08 2.02 -1.22 0.11
LeoI    33045      10 08 25.22 +12 17 48.1 M 20.929 0.024 T2 19.832 0.027                5128  76 1.61 0.07 1.76 -1.85 0.17
LeoI    23405      10 08 25.30 +12 19 22.1 M 20.933 0.022 T2 19.573 0.024                4617  49 1.34 0.06 1.82 -1.37 0.13
LeoI    33030      10 08 25.34 +12 15 52.1 M 20.749 0.019 T2 19.416 0.018                4666  38 1.30 0.06 1.83 -1.42 0.11
LeoI    33024      10 08 25.37 +12 16 53.2 M 20.355 0.012 T2 18.658 0.011                4223  17 0.79 0.06 1.96 -1.47 0.11
LeoI    23399      10 08 25.37 +12 20 12.5 M 20.491 0.017 T2 19.066 0.015                4542  38 1.11 0.05 1.88 -1.27 0.11
LeoI    33020      10 08 25.38 +12 15 26.6 M 20.612 0.016 T2 19.204 0.013                4563  38 1.17 0.05 1.87 -1.45 0.11
LeoI    23387      10 08 25.44 +12 20 34.6 V 20.664 0.023 I  19.641 0.023                4750  49 1.42 0.06 1.81 -1.26 0.13
LeoI    23382      10 08 25.46 +12 20 00.8 M 20.635 0.015 T2 19.148 0.014                4458  31 1.10 0.05 1.88 -1.29 0.11
LeoI    23385      10 08 25.48 +12 25 15.3 M 21.388 0.032 T2 19.998 0.024                4562  56 1.48 0.06 1.79 -1.99 0.17
LeoI    32990      10 08 25.53 +12 17 58.3 M 20.003 0.013 T2 18.243 0.009                4169  22 0.60 0.07 2.00 -1.77 0.11
LeoI    23370      10 08 25.54 +12 19 44.8 M 20.961 0.020 T2 19.897 0.022                5269  72 1.66 0.07 1.75 -1.29 0.17
LeoI    23364      10 08 25.55 +12 18 46.6 M 20.362 0.018 T2 18.920 0.012                4540  40 1.04 0.05 1.90 -1.56 0.11
LeoI    23365      10 08 25.56 +12 21 42.3 V 21.321 0.034 I  20.309 0.038                4775  67 1.69 0.07 1.74 -2.91 0.41
LeoI    32980      10 08 25.58 +12 16 40.9 M 21.431 0.037 T2 20.262 0.031                5040  65 1.74 0.07 1.73 -1.24 0.13
LeoI    32978      10 08 25.59 +12 15 53.6 M 21.146 0.025 T2 19.867 0.028                4787  51 1.51 0.06 1.79 -1.26 0.11
LeoI    23349      10 08 25.63 +12 20 29.1 M 20.995 0.021 T2 19.669 0.019                4640  50 1.40 0.06 1.81 -1.04 0.11
LeoI    23342      10 08 25.66 +12 18 44.0 M 21.080 0.024 T2 19.789 0.026                4750  50 1.47 0.06 1.79 -1.31 0.12
LeoI    32964      10 08 25.68 +12 18 07.7 M 21.030 0.026 T2 19.755 0.020                4780  55 1.47 0.06 1.79 -1.31 0.14
LeoI    23326      10 08 25.74 +12 19 24.2 M 21.003 0.030 T2 19.648 0.020                4626  52 1.37 0.06 1.82 -1.21 0.12
LeoI    32942      10 08 25.81 +12 15 40.1 M 21.216 0.026 T2 19.977 0.023                4854  52 1.58 0.06 1.77 -1.89 0.13
LeoI    32941      10 08 25.83 +12 17 32.9 M 20.618 0.020 T2 19.104 0.017                4418  27 1.07 0.05 1.89 -1.34 0.11
LeoI    32933      10 08 25.88 +12 16 02.7 M 21.172 0.027 T2 19.899 0.027                4764  50 1.53 0.06 1.78 -1.25 0.11
LeoI    32930      10 08 25.88 +12 17 01.5 M 21.130 0.028 T2 19.805 0.026                4722  49 1.45 0.06 1.80 -0.88 0.11
LeoI    23305      10 08 25.92 +12 20 57.8 M 20.327 0.014 T2 18.915 0.011                4571  39 1.06 0.05 1.89 -1.22 0.11
LeoI    23301      10 08 25.93 +12 21 33.8 M 21.091 0.020 T2 19.783 0.020                4704  47 1.46 0.06 1.80 -1.37 0.12
LeoI    32903      10 08 26.07 +12 14 51.6 M 21.205 0.030 T2 19.883 0.023                4709  49 1.49 0.06 1.79 -1.28 0.11
LeoI    32893      10 08 26.14 +12 17 05.2 M 21.457 0.039 T2 20.056 0.036                4559  48 1.50 0.07 1.79 -1.50 0.12
LeoI    23259      10 08 26.25 +12 20 17.2 V 21.343 0.029 I  20.344 0.042                4783  73 1.71 0.07 1.74 -1.24 0.14
LeoI    32861      10 08 26.31 +12 17 59.8 M 21.229 0.033 T2 20.024 0.028                4948  59 1.62 0.06 1.76 -1.03 0.12
LeoI    23242      10 08 26.39 +12 21 03.9 M 21.117 0.021 T2 19.571 0.015                4350  24 1.23 0.05 1.85 -1.25 0.12
LeoI    32848      10 08 26.42 +12 18 00.7 M 20.898 0.020 T2 19.316 0.017                4317  22 1.11 0.06 1.88 -1.63 0.11
LeoI    23234      10 08 26.48 +12 19 11.1 M 20.045 0.012 T2 18.366 0.009                4289  29 0.70 0.07 1.98 -1.08 0.11
LeoI    23231      10 08 26.53 +12 24 31.4 M 21.019 0.021 T2 19.626 0.023                4568  46 1.34 0.06 1.83 -1.36 0.13
LeoI    32805      10 08 26.65 +12 14 05.8 M 20.343 0.013 T2 18.746 0.010                4326  21 0.89 0.06 1.93 -1.26 0.11
LeoI    23195      10 08 26.66 +12 19 40.0 V 18.982 0.015 I  17.707 0.008                4432  15 0.51 0.07 2.02 -1.13 0.11
LeoI    23192      10 08 26.70 +12 19 34.6 M 19.942 0.010 T2 18.094 0.010                4089  22 0.49 0.08 2.03 -1.66 0.11
LeoI    23188      10 08 26.73 +12 18 55.6 M 20.967 0.025 T2 19.593 0.025                4575  50 1.34 0.06 1.83 -1.35 0.12
LeoI    32745      10 08 27.07 +12 16 59.8 M 20.711 0.022 T2 19.393 0.022                4706  45 1.30 0.06 1.83 -1.16 0.11
LeoI    32732      10 08 27.08 +12 14 06.5 M 20.105 0.011 T2 18.392 0.010                4224  19 0.69 0.07 1.98 -1.61 0.11
LeoI    32729      10 08 27.11 +12 15 01.7 M 20.792 0.017 T2 19.429 0.019                4601  38 1.29 0.05 1.84 -1.42 0.11
LeoI    23131      10 08 27.14 +12 20 06.3 M 20.085 0.012 T2 18.456 0.011                4304  27 0.76 0.06 1.96 -1.22 0.11
LeoI    23134      10 08 27.15 +12 24 00.5 V 21.264 0.032 I  20.414 0.042                5155 103 1.86 0.08 1.70 -1.16 0.17
LeoI    32711      10 08 27.28 +12 17 31.0 M 19.827 0.009 T2 18.126 0.008                4271  15 0.60 0.07 2.00 -1.04 0.11
LeoI    32695      10 08 27.34 +12 14 55.3 M 20.393 0.016 T2 18.922 0.015                4434  29 1.03 0.05 1.90 -1.57 0.11
LeoI    23094      10 08 27.34 +12 22 18.0 M 21.352 0.031 T2 20.095 0.029                4781  59 1.61 0.06 1.76 -1.39 0.13
LeoI    32697      10 08 27.35 +12 16 17.4 M 20.013 0.011 T2 18.415 0.009                4373  20 0.77 0.06 1.96 -1.19 0.11
LeoI    32681      10 08 27.48 +12 15 24.5 M 21.023 0.025 T2 19.755 0.032                4747  45 1.47 0.06 1.79 -1.07 0.11
LeoI    32667      10 08 27.55 +12 16 48.6 M 21.155 0.022 T2 19.736 0.022                4518  43 1.36 0.06 1.82 -1.90 0.12
LeoI    32653      10 08 27.58 +12 13 35.6 M 20.360 0.012 T2 18.765 0.012                4306  21 0.89 0.05 1.93 -1.07 0.11
LeoI    23048      10 08 27.62 +12 21 50.1 M 21.380 0.026 T2 20.029 0.026                4619  46 1.52 0.06 1.78 -1.26 0.13
LeoI    23044      10 08 27.67 +12 19 57.3 M 19.906 0.011 T2 18.263 0.010                4344  18 0.69 0.06 1.98 -0.99 0.11
LeoI    23045      10 08 27.67 +12 20 00.9 M 20.023 0.011 T2 18.379 0.009                4332  16 0.73 0.06 1.97 -2.05 0.11
LeoI    32642      10 08 27.71 +12 16 40.2 M 20.268 0.013 T2 18.708 0.011                4395  22 0.90 0.05 1.93 -1.26 0.11
LeoI    23031      10 08 27.73 +12 21 17.2 M 19.760 0.010 T2 18.058 0.009                4270  17 0.58 0.07 2.01 -1.28 0.11
LeoI    32621      10 08 27.83 +12 18 10.4 M 20.939 0.026 T2 19.627 0.025                4711  47 1.39 0.06 1.81 -1.11 0.11
LeoI    32614      10 08 27.88 +12 17 54.8 M 19.775 0.010 T2 17.690 0.008                3872  14 0.25 0.10 2.08 -1.41 0.11
LeoI    22996      10 08 27.91 +12 19 19.4 M 19.759 0.009 T2 18.142 0.010                4345  22 0.66 0.06 1.99 -1.22 0.11
LeoI    32606      10 08 27.91 +12 18 08.0 M 20.380 0.016 T2 18.962 0.014                4577  42 1.08 0.05 1.89 -1.15 0.11
LeoI    32615      10 08 27.92 +12 17 44.7 M 20.227 0.016 T2 18.775 0.012                4501  37 0.99 0.05 1.91 -1.10 0.11
LeoI    22988      10 08 27.99 +12 21 19.1 M 20.277 0.013 T2 18.556 0.011                4207  19 0.74 0.06 1.97 -1.31 0.11
LeoI    32560      10 08 28.18 +12 16 28.6 M 21.498 0.035 T2 20.280 0.038                4895  71 1.71 0.07 1.74 -1.85 0.14
LeoI    22950      10 08 28.22 +12 20 39.3 M 21.391 0.035 T2 20.170 0.030                4883  68 1.67 0.07 1.75 -1.27 0.15
LeoI    22939      10 08 28.28 +12 20 17.2 M 20.796 0.018 T2 19.331 0.015                4465  36 1.18 0.05 1.86 -1.45 0.12
LeoI    32537      10 08 28.34 +12 16 04.4 M 20.558 0.017 T2 18.932 0.012                4311  20 0.94 0.06 1.92 -1.22 0.11
LeoI    32535      10 08 28.36 +12 17 24.5 M 20.586 0.023 T2 19.266 0.018                4693  35 1.25 0.06 1.85 -1.03 0.11
LeoI    22916      10 08 28.42 +12 22 01.6 M 20.971 0.022 T2 19.655 0.022                4688  53 1.40 0.06 1.81 -1.41 0.12
LeoI    22911      10 08 28.44 +12 18 49.1 M 19.454 0.010 T2 17.698 0.007                4243  16 0.42 0.08 2.04 -1.22 0.11
LeoI    22910      10 08 28.46 +12 20 26.1 M 20.031 0.012 T2 18.488 0.011                4444  26 0.83 0.05 1.95 -1.35 0.11
LeoI    32519      10 08 28.47 +12 16 35.1 M 21.269 0.029 T2 19.906 0.023                4603  47 1.46 0.06 1.80 -2.66 0.16
LeoI    32515      10 08 28.49 +12 17 39.6 M 21.042 0.021 T2 19.730 0.022                4727  48 1.43 0.06 1.80 -1.09 0.11
LeoI    22889      10 08 28.54 +12 19 08.0 M 20.057 0.014 T2 18.569 0.011                4473  31 0.89 0.05 1.93 -1.30 0.11
LeoI    22893      10 08 28.55 +12 22 54.3 M 20.913 0.021 T2 19.448 0.020                4469  33 1.23 0.05 1.85 -1.20 0.11
LeoI    22883      10 08 28.60 +12 20 42.3 M 20.836 0.019 T2 19.519 0.018                4714  46 1.35 0.05 1.82 -1.21 0.12
LeoI    22878      10 08 28.60 +12 18 38.0 M 20.558 0.019 T2 19.147 0.024                4547  42 1.15 0.06 1.87 -1.46 0.12
LeoI    22875      10 08 28.66 +12 22 33.4 M 21.134 0.025 T2 19.763 0.022                4602  49 1.40 0.06 1.81 -1.44 0.12
LeoI    32487      10 08 28.69 +12 17 39.1 M 20.376 0.013 T2 18.975 0.013                4557  34 1.09 0.05 1.88 -1.27 0.11
LeoI    32484      10 08 28.71 +12 16 25.5 M 19.749 0.008 T2 17.638 0.006                3836  11 0.23 0.11 2.09 -1.44 0.11
LeoI    32483      10 08 28.73 +12 17 55.1 M 19.913 0.011 T2 18.396 0.008                4493  33 0.81 0.05 1.95 -1.33 0.11
LeoI    22863      10 08 28.74 +12 21 13.7 M 21.234 0.028 T2 19.890 0.027                4626  49 1.47 0.06 1.79 -1.59 0.13
LeoI    22835      10 08 28.86 +12 18 40.2 M 20.116 0.014 T2 18.445 0.009                4262  21 0.73 0.06 1.97 -1.24 0.11
LeoI    22832      10 08 28.87 +12 19 27.8 M 20.103 0.012 T2 18.601 0.010                4411  30 0.89 0.05 1.93 -1.07 0.11
LeoI    22831      10 08 28.88 +12 19 51.0 M 21.163 0.025 T2 19.905 0.028                4815  55 1.54 0.06 1.78 -1.63 0.19
LeoI    32452      10 08 28.89 +12 17 25.1 M 20.440 0.016 T2 18.970 0.016                4486  33 1.05 0.05 1.90 -1.41 0.11
LeoI    22830      10 08 28.89 +12 20 21.8 M 20.018 0.012 T2 18.484 0.011                4426  30 0.83 0.05 1.95 -1.19 0.11
LeoI    22820      10 08 28.98 +12 22 28.2 M 20.796 0.023 T2 19.381 0.015                4531  39 1.23 0.05 1.85 -1.27 0.11
LeoI    22812      10 08 29.02 +12 21 15.1 V 21.289 0.031 I  20.209 0.026                4590  53 1.59 0.06 1.77 -1.62 0.22
LeoI    32417      10 08 29.09 +12 12 32.5 M 20.791 0.016 T2 19.261 0.014                4403  24 1.12 0.05 1.88 -1.60 0.11
LeoI    22802      10 08 29.10 +12 19 23.8 M 20.757 0.022 T2 19.331 0.015                4533  43 1.21 0.05 1.86 -1.56 0.12
LeoI    32409      10 08 29.17 +12 17 57.9 M 21.258 0.024 T2 19.918 0.026                4634  46 1.49 0.06 1.79 -1.23 0.11
LeoI    22794      10 08 29.17 +12 22 13.2 V 20.448 0.019 I  19.448 0.023                4845  43 1.36 0.06 1.82 -1.58 0.12
LeoI    32402      10 08 29.20 +12 16 24.0 M 20.707 0.019 T2 19.325 0.016                4553  31 1.23 0.05 1.85 -1.02 0.11
LeoI    22780      10 08 29.24 +12 19 00.9 M 21.142 0.030 T2 19.691 0.020                4488  40 1.33 0.06 1.83 -1.91 0.12
LeoI    32394      10 08 29.24 +12 17 29.2 M 21.123 0.028 T2 19.864 0.020                4781  53 1.52 0.06 1.78 -1.29 0.12
LeoI    22756      10 08 29.37 +12 18 38.8 M 20.720 0.017 T2 19.233 0.021                4438  31 1.13 0.05 1.87 -1.29 0.11
LeoI    32365      10 08 29.37 +12 12 05.4 M 21.315 0.028 T2 19.960 0.029                4587  49 1.49 0.06 1.79 -1.10 0.11
LeoI    22763      10 08 29.37 +12 22 06.0 V 21.093 0.026 I  20.133 0.023                4914  57 1.66 0.06 1.75 -1.04 0.15
LeoI    32355      10 08 29.42 +12 12 13.6 M 21.041 0.021 T2 19.604 0.016                4500  35 1.30 0.05 1.83 -1.66 0.11
LeoI    32358      10 08 29.44 +12 14 05.6 M 20.919 0.020 T2 19.457 0.013                4442  28 1.23 0.05 1.85 -1.30 0.11
LeoI    22736      10 08 29.48 +12 19 14.4 M 21.391 0.038 T2 20.140 0.029                4806  62 1.63 0.06 1.76 -1.35 0.18
LeoI    22730      10 08 29.53 +12 21 49.6 M 21.108 0.024 T2 19.720 0.025                4556  43 1.38 0.06 1.82 -1.26 0.12
LeoI    22719      10 08 29.59 +12 19 42.1 M 19.969 0.011 T2 18.199 0.008                4160  20 0.58 0.08 2.01 -1.47 0.11
LeoI    22715      10 08 29.65 +12 20 50.9 M 20.942 0.018 T2 19.598 0.020                4646  46 1.36 0.06 1.82 -1.19 0.12
LeoI    22708      10 08 29.69 +12 19 08.9 M 21.442 0.036 T2 20.274 0.025                5032  66 1.74 0.06 1.73 -1.28 0.22
LeoI    32303      10 08 29.84 +12 17 31.6 M 19.877 0.013 T2 18.287 0.010                4356  20 0.73 0.06 1.97 -1.22 0.11
LeoI    22692      10 08 29.86 +12 19 14.6 M 20.554 0.017 T2 19.153 0.015                4527  42 1.16 0.05 1.87 -1.32 0.12
LeoI    32296      10 08 29.86 +12 13 44.7 M 20.666 0.018 T2 19.150 0.015                4423  25 1.08 0.05 1.89 -1.38 0.11
LeoI    22679      10 08 29.93 +12 21 55.1 M 20.899 0.017 T2 19.534 0.019                4637  46 1.32 0.05 1.83 -1.86 0.13
LeoI    22664      10 08 30.00 +12 20 05.6 M 20.673 0.016 T2 19.276 0.015                4545  41 1.21 0.05 1.86 -1.22 0.11
LeoI    32268      10 08 30.04 +12 15 08.6 V 19.053 0.015 I  17.795 0.007                4437  14 0.55 0.07 2.01 -1.68 0.11
LeoI    32266      10 08 30.06 +12 17 00.9 M 20.451 0.018 T2 19.093 0.015                4685  33 1.16 0.05 1.87 -1.35 0.11
LeoI    22640      10 08 30.22 +12 20 03.0 M 20.464 0.016 T2 19.046 0.013                4535  39 1.11 0.05 1.88 -1.53 0.11
LeoI    22621      10 08 30.31 +12 20 25.2 M 20.024 0.013 T2 18.655 0.008                4691  28 0.99 0.05 1.91 -1.20 0.11
LeoI    22615      10 08 30.37 +12 22 16.2 V 21.048 0.029 I  20.083 0.036                4872  71 1.64 0.07 1.75 -1.03 0.12
LeoI    22595      10 08 30.50 +12 19 42.7 M 20.296 0.013 T2 18.746 0.014                4424  28 0.91 0.05 1.93 -1.13 0.11
LeoI    22567      10 08 30.66 +12 19 29.9 M 20.614 0.018 T2 19.103 0.016                4413  35 1.07 0.05 1.89 -2.70 0.16
LeoI    32186      10 08 30.66 +12 17 55.9 M 20.482 0.014 T2 19.048 0.015                4529  50 1.10 0.05 1.88 -1.32 0.12
LeoI    32181      10 08 30.71 +12 17 25.7 M 21.288 0.034 T2 19.892 0.025                4558  45 1.44 0.06 1.80 -1.62 0.12
LeoI    32142      10 08 30.90 +12 13 56.7 M 21.346 0.029 T2 19.990 0.029                4597  47 1.50 0.06 1.79 -1.65 0.13
LeoI    22531      10 08 30.96 +12 19 58.4 M 19.735 0.009 T2 17.974 0.007                4193  17 0.51 0.08 2.02 -1.19 0.11
LeoI    22529      10 08 30.97 +12 19 53.9 M 19.883 0.010 T2 18.311 0.009                4399  28 0.75 0.06 1.97 -1.79 0.11
LeoI    22528      10 08 30.99 +12 21 50.4 M 20.411 0.012 T2 18.927 0.012                4463  30 1.02 0.05 1.90 -1.25 0.11
LeoI    32122      10 08 31.01 +12 13 06.3 M 20.666 0.017 T2 19.016 0.013                4256  18 0.96 0.06 1.92 -1.35 0.11
LeoI    22516      10 08 31.05 +12 19 46.4 M 21.139 0.025 T2 19.793 0.021                4635  52 1.43 0.06 1.80 -1.90 0.16
LeoI    22508      10 08 31.10 +12 20 05.3 M 20.496 0.016 T2 19.178 0.018                4759  39 1.22 0.05 1.85 -1.23 0.12
LeoI    32106      10 08 31.12 +12 15 48.9 M 20.429 0.015 T2 18.910 0.013                4448  37 0.99 0.05 1.91 -1.42 0.11
LeoI    32102      10 08 31.15 +12 14 32.6 M 21.124 0.021 T2 19.728 0.022                4532  48 1.38 0.06 1.82 -1.45 0.11
LeoI    32097      10 08 31.18 +12 16 12.5 M 20.039 0.011 T2 18.384 0.010                4312  16 0.72 0.06 1.97 -1.49 0.11
LeoI    22491      10 08 31.20 +12 18 41.1 M 20.672 0.022 T2 19.177 0.018                4432  33 1.11 0.05 1.88 -1.49 0.11
LeoI    22490      10 08 31.23 +12 21 22.3 M 20.784 0.018 T2 19.315 0.018                4460  32 1.17 0.05 1.86 -1.58 0.11
LeoI    22480      10 08 31.30 +12 20 21.9 M 20.273 0.013 T2 18.747 0.015                4403  31 0.93 0.05 1.92 -1.24 0.11
LeoI    22479      10 08 31.31 +12 21 37.1 V 21.239 0.029 I  20.277 0.032                4900  69 1.72 0.07 1.74 -1.56 0.27
LeoI    32075      10 08 31.33 +12 17 14.8 M 21.239 0.029 T2 19.871 0.023                4584  51 1.45 0.06 1.80 -1.73 0.12
LeoI    32065      10 08 31.38 +12 15 55.7 M 20.175 0.012 T2 18.434 0.008                4185  17 0.68 0.07 1.98 -1.24 0.11
LeoI    22464      10 08 31.40 +12 21 53.0 M 21.016 0.021 T2 19.716 0.024                4735  50 1.44 0.06 1.80 -1.44 0.12
LeoI    22451      10 08 31.48 +12 21 49.1 M 20.588 0.018 T2 19.127 0.013                4497  35 1.11 0.05 1.88 -1.20 0.11
LeoI    22440      10 08 31.53 +12 20 17.3 M 20.285 0.015 T2 18.779 0.013                4427  35 0.95 0.05 1.92 -1.64 0.11
LeoI    22431      10 08 31.57 +12 18 54.4 M 19.446 0.008 T2 17.656 0.007                4176  20 0.39 0.09 2.05 -1.06 0.11
LeoI    32019      10 08 31.61 +12 15 42.0 M 20.657 0.015 T2 19.233 0.014                4547  33 1.17 0.05 1.87 -1.29 0.11
LeoI    22396      10 08 31.79 +12 19 56.0 M 19.998 0.010 T2 18.422 0.011                4356  25 0.79 0.06 1.96 -1.04 0.11
LeoI    22390      10 08 31.81 +12 20 05.5 M 20.022 0.010 T2 18.152 0.010                4075  19 0.50 0.08 2.03 -1.40 0.11
LeoI    31984      10 08 31.84 +12 14 08.1 M 20.946 0.021 T2 19.553 0.021                4571  47 1.31 0.06 1.83 -1.68 0.11
LeoI    22385      10 08 31.86 +12 22 30.9 M 20.309 0.013 T2 18.742 0.011                4360  26 0.90 0.05 1.93 -1.59 0.11
LeoI    22354      10 08 32.02 +12 19 00.7 M 20.891 0.019 T2 19.471 0.017                4532  41 1.26 0.05 1.84 -1.32 0.12
LeoI    22352      10 08 32.04 +12 18 45.3 V 20.834 0.036 I  19.980 0.036                5252  91 1.69 0.07 1.74 -0.69 0.13
LeoI    31961      10 08 32.06 +12 16 27.6 M 20.471 0.013 T2 19.027 0.011                4534  33 1.08 0.05 1.89 -1.90 0.11
LeoI    22337      10 08 32.14 +12 18 55.0 M 20.266 0.015 T2 18.720 0.013                4364  28 0.91 0.05 1.93 -1.25 0.11
LeoI    31953      10 08 32.18 +12 18 19.0 M 21.472 0.029 T2 20.103 0.026                4590  54 1.54 0.06 1.78 -1.85 0.19
LeoI    31942      10 08 32.22 +12 17 54.5 M 20.871 0.028 T2 19.544 0.020                4670  48 1.35 0.06 1.82 -1.19 0.11
LeoI    31907      10 08 32.43 +12 14 16.3 M 20.759 0.016 T2 19.343 0.015                4542  31 1.22 0.05 1.85 -1.54 0.11
LeoI    31893      10 08 32.59 +12 18 06.0 M 19.450 0.010 T2 17.633 0.009                4189  19 0.36 0.09 2.06 -1.09 0.11
LeoI    22260      10 08 32.62 +12 19 58.2 M 20.645 0.017 T2 19.204 0.016                4498  33 1.15 0.05 1.87 -1.33 0.11
LeoI    22254      10 08 32.68 +12 20 11.4 M 19.820 0.010 T2 18.020 0.007                4151  28 0.50 0.08 2.02 -1.41 0.11
LeoI    31867      10 08 32.77 +12 15 38.2 M 20.365 0.014 T2 18.966 0.013                4606  31 1.09 0.05 1.88 -1.35 0.11
LeoI    31856      10 08 32.85 +12 17 35.2 M 20.321 0.016 T2 18.832 0.011                4447  29 0.98 0.05 1.91 -1.25 0.11
LeoI    22232      10 08 32.89 +12 20 47.3 M 21.131 0.019 T2 19.762 0.023                4613  39 1.41 0.06 1.81 -1.18 0.11
LeoI    31849      10 08 32.91 +12 16 57.0 M 20.839 0.019 T2 19.357 0.015                4443  29 1.18 0.05 1.86 -1.81 0.11
LeoI    31834      10 08 33.02 +12 15 48.1 M 21.437 0.034 T2 20.203 0.034                4820  66 1.67 0.07 1.75 -0.98 0.11
LeoI    22210      10 08 33.02 +12 20 52.6 M 21.393 0.029 T2 19.999 0.022                4540  43 1.48 0.06 1.79 -0.98 0.12
LeoI    22211      10 08 33.04 +12 20 41.7 M 20.979 0.024 T2 19.584 0.016                4562  46 1.32 0.06 1.83 -1.58 0.12
LeoI    31835      10 08 33.04 +12 18 11.9 M 21.187 0.028 T2 19.728 0.022                4461  46 1.34 0.06 1.83 -1.86 0.22
LeoI    31816      10 08 33.08 +12 11 14.7 V 21.278 0.030 I  20.178 0.027                4549  48 1.56 0.06 1.77 -1.98 0.15
LeoI    22202      10 08 33.09 +12 23 57.4 M 20.857 0.021 T2 19.488 0.017                4611  43 1.30 0.05 1.83 -1.56 0.11
LeoI    31801      10 08 33.23 +12 15 21.1 M 20.334 0.011 T2 18.793 0.018                4375  30 0.94 0.05 1.92 -1.42 0.11
LeoI    31799      10 08 33.24 +12 14 23.3 M 20.122 0.010 T2 18.427 0.010                4242  23 0.71 0.07 1.97 -1.67 0.11
LeoI    31789      10 08 33.35 +12 18 09.5 M 20.610 0.017 T2 19.168 0.016                4520  39 1.14 0.05 1.87 -1.27 0.12
LeoI    22143      10 08 33.48 +12 20 34.5 M 20.532 0.013 T2 19.039 0.015                4464  35 1.06 0.05 1.89 -1.29 0.11
LeoI    31771      10 08 33.53 +12 17 21.9 M 20.151 0.011 T2 18.513 0.012                4268  19 0.78 0.06 1.96 -1.12 0.11
LeoI    31752      10 08 33.63 +12 14 21.6 M 20.694 0.016 T2 19.119 0.016                4342  25 1.04 0.05 1.90 -1.43 0.11
LeoI    31750      10 08 33.65 +12 16 07.1 M 21.100 0.024 T2 19.617 0.020                4470  31 1.28 0.06 1.84 -1.51 0.11
LeoI    31748      10 08 33.66 +12 15 40.9 M 19.651 0.008 T2 17.580 0.006                3823  10 0.23 0.11 2.09 -1.27 0.11
LeoI    31719      10 08 33.89 +12 16 25.0 M 20.976 0.026 T2 19.623 0.023                4629  46 1.37 0.06 1.82 -1.57 0.11
LeoI    31717      10 08 33.94 +12 15 14.4 M 19.882 0.010 T2 18.083 0.005                4148  17 0.52 0.08 2.02 -1.46 0.11
LeoI    22059      10 08 33.97 +12 19 23.0 M 21.040 0.023 T2 19.712 0.023                4683  58 1.42 0.06 1.81 -1.64 0.15
LeoI    31707      10 08 34.03 +12 17 21.5 M 20.483 0.015 T2 18.882 0.010                4317  22 0.93 0.06 1.92 -1.43 0.11
LeoI    22037      10 08 34.09 +12 18 37.8 M 19.882 0.011 T2 18.133 0.011                4208  20 0.57 0.08 2.01 -1.43 0.11
LeoI    22040      10 08 34.09 +12 20 04.0 V 20.928 0.032 I  20.035 0.028                5095  73 1.68 0.07 1.75 -0.64 0.13
LeoI    22023      10 08 34.21 +12 20 27.1 M 20.456 0.014 T2 18.900 0.012                4360  27 0.97 0.05 1.91 -1.31 0.11
LeoI    22009      10 08 34.27 +12 18 59.5 M 21.113 0.025 T2 19.762 0.024                4634  48 1.42 0.06 1.81 -1.32 0.12
LeoI    22001      10 08 34.33 +12 19 15.1 M 21.180 0.025 T2 19.929 0.025                4826  63 1.55 0.06 1.78 -1.75 0.23
LeoI    21999      10 08 34.34 +12 19 18.6 M 20.824 0.018 T2 19.507 0.024                4717  48 1.35 0.06 1.82 -1.57 0.14
LeoI    31663      10 08 34.37 +12 14 41.0 M 20.727 0.017 T2 19.219 0.013                4424  26 1.11 0.05 1.88 -1.74 0.11
LeoI    31669      10 08 34.37 +12 17 53.9 M 20.299 0.011 T2 18.766 0.012                4431  37 0.93 0.05 1.92 -1.82 0.12
LeoI    21993      10 08 34.43 +12 21 23.0 M 20.443 0.013 T2 18.899 0.011                4375  23 0.97 0.05 1.91 -1.53 0.11
LeoI    21987      10 08 34.44 +12 18 56.6 M 19.937 0.010 T2 18.152 0.008                4158  25 0.55 0.08 2.01 -1.41 0.11
LeoI    21989      10 08 34.44 +12 20 06.5 M 20.757 0.019 T2 19.207 0.016                4369  27 1.09 0.05 1.89 -1.26 0.11
LeoI    31655      10 08 34.53 +12 16 47.8 M 20.885 0.025 T2 19.714 0.024                4963  67 1.52 0.06 1.78 -1.36 0.14
LeoI    31636      10 08 34.64 +12 17 16.6 M 20.519 0.018 T2 19.077 0.013                4503  32 1.10 0.05 1.88 -1.20 0.11
LeoI    21961      10 08 34.68 +12 19 11.4 M 20.272 0.014 T2 18.717 0.010                4395  27 0.90 0.05 1.93 -1.33 0.11
LeoI    21958      10 08 34.69 +12 18 54.2 M 20.331 0.016 T2 18.723 0.010                4323  26 0.87 0.06 1.94 -1.56 0.11
LeoI    31621      10 08 34.72 +12 15 38.3 M 20.511 0.015 T2 18.988 0.013                4414  30 1.02 0.05 1.90 -1.51 0.11
LeoI    31618      10 08 34.75 +12 17 16.4 M 20.140 0.010 T2 18.323 0.011                4100  19 0.59 0.07 2.00 -1.18 0.11
LeoI    21942      10 08 34.78 +12 18 44.9 M 20.492 0.016 T2 19.009 0.014                4486  31 1.05 0.05 1.89 -1.20 0.11
LeoI    31610      10 08 34.82 +12 17 48.4 M 20.301 0.012 T2 18.715 0.011                4370  29 0.88 0.05 1.93 -1.11 0.11
LeoI    31598      10 08 34.83 +12 10 59.6 M 21.179 0.026 T2 19.813 0.020                4624  42 1.43 0.06 1.80 -1.47 0.11
LeoI    31608      10 08 34.84 +12 16 50.1 M 20.653 0.019 T2 19.294 0.015                4657  50 1.24 0.05 1.85 -1.45 0.11
LeoI    21936      10 08 34.87 +12 23 11.7 M 20.946 0.019 T2 19.657 0.019                4754  48 1.42 0.06 1.81 -1.54 0.12
LeoI    31595      10 08 34.93 +12 16 52.0 M 21.239 0.029 T2 19.949 0.021                4745  49 1.53 0.06 1.78 -1.75 0.15
LeoI    21926      10 08 34.93 +12 19 39.0 M 19.662 0.009 T2 17.682 0.006                4049  19 0.29 0.10 2.07 -1.28 0.11
LeoI    31576      10 08 35.12 +12 18 01.6 M 20.632 0.016 T2 19.140 0.017                4444  35 1.09 0.05 1.88 -1.62 0.11
LeoI    31551      10 08 35.31 +12 17 05.0 M 21.172 0.025 T2 19.833 0.028                4643  57 1.45 0.06 1.80 -1.35 0.13
LeoI    21858      10 08 35.45 +12 19 40.7 V 20.962 0.025 I  20.001 0.026                4929  55 1.61 0.06 1.76 -1.39 0.14
LeoI    31530      10 08 35.46 +12 16 30.4 M 21.406 0.030 T2 20.151 0.035                4824  76 1.64 0.07 1.76 -2.14 0.19
LeoI    21854      10 08 35.51 +12 23 21.8 M 21.140 0.019 T2 19.859 0.026                4765  51 1.50 0.06 1.79 -3.30 0.44
LeoI    31528      10 08 35.53 +12 16 59.1 M 20.639 0.014 T2 19.102 0.012                4385  22 1.05 0.05 1.89 -1.29 0.11
LeoI    31526      10 08 35.54 +12 18 15.3 M 20.998 0.022 T2 19.463 0.014                4368  29 1.19 0.05 1.86 -1.57 0.13
LeoI    31529      10 08 35.57 +12 17 47.9 M 21.090 0.021 T2 19.729 0.023                4591  50 1.40 0.06 1.81 -1.56 0.13
LeoI    31514      10 08 35.59 +12 15 27.5 M 20.191 0.011 T2 18.574 0.008                4325  25 0.81 0.06 1.95 -1.29 0.11
LeoI    31513      10 08 35.61 +12 17 08.2 M 20.759 0.028 T2 19.405 0.018                4628  47 1.28 0.06 1.84 -1.71 0.12
LeoI    21843      10 08 35.63 +12 20 38.6 M 21.378 0.027 T2 20.020 0.034                4600  55 1.51 0.06 1.78 -1.16 0.12
LeoI    21833      10 08 35.70 +12 21 52.2 M 20.119 0.011 T2 18.740 0.009                4687  24 1.02 0.05 1.90 -1.09 0.11
LeoI    31501      10 08 35.71 +12 16 42.6 M 20.108 0.012 T2 18.549 0.011                4370  22 0.84 0.05 1.94 -1.18 0.11
LeoI    31498      10 08 35.76 +12 17 35.5 M 20.767 0.016 T2 19.520 0.027                4862  60 1.40 0.06 1.81 -1.36 0.14
LeoI    21820      10 08 35.79 +12 22 51.4 M 21.064 0.023 T2 19.774 0.018                4763  46 1.47 0.06 1.80 -1.48 0.12
LeoI    31482      10 08 35.89 +12 15 51.1 M 19.977 0.011 T2 18.280 0.008                4239  14 0.66 0.07 1.99 -1.35 0.11
LeoI    21785      10 08 36.04 +12 19 28.3 M 21.454 0.027 T2 20.173 0.029                4770  66 1.63 0.06 1.76 -1.55 0.18
LeoI    21779      10 08 36.06 +12 20 00.7 M 20.977 0.021 T2 19.595 0.025                4590  53 1.33 0.06 1.83 -1.49 0.12
LeoI    31462      10 08 36.10 +12 17 40.5 M 21.007 0.025 T2 19.543 0.020                4448  36 1.26 0.06 1.84 -1.63 0.12
LeoI    31452      10 08 36.22 +12 17 17.2 M 20.441 0.017 T2 18.870 0.014                4324  22 0.95 0.05 1.92 -1.46 0.11
LeoI    31441      10 08 36.27 +12 13 43.0 V 20.853 0.025 I  19.841 0.022                4758  50 1.50 0.06 1.79 -1.92 0.12
LeoI    21755      10 08 36.27 +12 20 04.8 M 20.761 0.017 T2 19.275 0.012                4436  27 1.15 0.05 1.87 -1.38 0.11
LeoI    21722      10 08 36.57 +12 19 02.4 M 21.438 0.029 T2 20.104 0.032                4646  64 1.56 0.07 1.77 -1.47 0.15
LeoI    21715      10 08 36.64 +12 22 55.1 M 20.143 0.010 T2 18.415 0.008                4200  19 0.68 0.07 1.98 -1.43 0.11
LeoI    21712      10 08 36.67 +12 18 38.1 M 20.127 0.013 T2 18.551 0.016                4384  34 0.83 0.06 1.95 -1.75 0.11
LeoI    31400      10 08 36.73 +12 17 15.3 M 20.881 0.018 T2 19.493 0.015                4579  39 1.29 0.05 1.84 -1.61 0.13
LeoI    31391      10 08 36.82 +12 17 42.3 M 19.859 0.009 T2 18.223 0.008                4312  20 0.68 0.06 1.98 -1.66 0.11
LeoI    31386      10 08 36.85 +12 18 01.3 M 20.641 0.015 T2 19.158 0.015                4446  38 1.11 0.05 1.88 -1.88 0.13
LeoI    21673      10 08 36.91 +12 20 11.4 M 19.465 0.008 T2 17.479 0.006                4022  14 0.24 0.11 2.09 -1.18 0.11
LeoI    31376      10 08 36.93 +12 16 00.2 M 20.260 0.014 T2 18.640 0.011                4303  27 0.83 0.06 1.95 -1.55 0.11
LeoI    31374      10 08 36.95 +12 15 57.4 M 20.064 0.011 T2 18.473 0.013                4364  22 0.79 0.06 1.95 -1.60 0.11
LeoI    31366      10 08 37.04 +12 16 56.2 M 20.330 0.015 T2 18.762 0.010                4349  24 0.91 0.05 1.93 -1.49 0.11
LeoI    31364      10 08 37.09 +12 18 00.2 M 20.931 0.023 T2 19.589 0.024                4661  43 1.36 0.06 1.82 -1.41 0.11
LeoI    31360      10 08 37.11 +12 18 13.3 M 20.090 0.015 T2 18.379 0.009                4199  22 0.68 0.07 1.98 -1.24 0.11
LeoI    21647      10 08 37.11 +12 19 42.5 M 20.729 0.014 T2 19.297 0.018                4526  36 1.19 0.05 1.86 -1.23 0.11
LeoI    31357      10 08 37.15 +12 16 27.7 M 20.361 0.015 T2 18.813 0.012                4388  30 0.94 0.05 1.92 -1.49 0.11
LeoI    21634      10 08 37.19 +12 22 23.7 M 21.458 0.032 T2 20.220 0.037                4836  67 1.67 0.07 1.75 -1.81 0.17
LeoI    31348      10 08 37.22 +12 18 11.7 M 20.776 0.021 T2 19.322 0.017                4483  35 1.19 0.05 1.86 -0.86 0.11
LeoI    31336      10 08 37.28 +12 17 09.2 M 20.613 0.018 T2 19.189 0.014                4550  41 1.16 0.05 1.87 -1.45 0.11
LeoI    21617      10 08 37.29 +12 20 12.0 M 20.198 0.011 T2 18.516 0.010                4250  20 0.75 0.06 1.97 -1.17 0.11
LeoI    31324      10 08 37.32 +12 12 37.7 M 20.624 0.016 T2 19.044 0.012                4330  21 1.01 0.05 1.90 -1.41 0.11
LeoI    21604      10 08 37.39 +12 22 28.8 M 20.278 0.014 T2 18.794 0.016                4464  39 0.97 0.05 1.91 -2.02 0.12
LeoI    31321      10 08 37.40 +12 18 15.1 M 20.757 0.021 T2 19.383 0.022                4610  52 1.26 0.06 1.84 -1.50 0.13
LeoI    31313      10 08 37.45 +12 17 45.3 M 20.166 0.014 T2 18.618 0.014                4404  38 0.87 0.05 1.94 -1.53 0.11
LeoI    21598      10 08 37.46 +12 18 50.0 M 19.871 0.012 T2 18.468 0.011                4639  22 0.90 0.05 1.93 -1.14 0.11
LeoI    31304      10 08 37.50 +12 15 21.9 M 20.630 0.015 T2 19.163 0.011                4458  26 1.12 0.05 1.88 -1.37 0.11
LeoI    21582      10 08 37.62 +12 18 54.2 M 21.331 0.033 T2 20.070 0.027                4776  61 1.60 0.06 1.76 -1.37 0.13
LeoI    21580      10 08 37.66 +12 19 49.6 M 20.535 0.015 T2 19.189 0.017                4672  46 1.21 0.05 1.86 -1.04 0.11
LeoI    31275      10 08 37.76 +12 13 26.8 M 21.232 0.026 T2 19.853 0.020                4598  47 1.43 0.06 1.80 -1.46 0.12
LeoI    31264      10 08 37.87 +12 14 04.8 M 21.164 0.022 T2 19.809 0.024                4639  41 1.43 0.06 1.80 -1.61 0.11
LeoI    31257      10 08 37.90 +12 12 13.9 M 21.330 0.030 T2 20.107 0.031                4880  65 1.64 0.06 1.75 -2.12 0.17
LeoI    21549      10 08 37.91 +12 21 51.0 M 21.469 0.028 T2 20.148 0.032                4684  52 1.59 0.06 1.77 -1.51 0.14
LeoI    31260      10 08 37.95 +12 17 45.4 M 20.917 0.023 T2 19.510 0.014                4580  37 1.29 0.05 1.84 -1.59 0.11
LeoI    31252      10 08 38.00 +12 16 57.4 M 21.412 0.034 T2 20.140 0.029                4761  63 1.62 0.07 1.76 -1.56 0.14
LeoI    31251      10 08 38.01 +12 15 36.4 M 21.469 0.032 T2 20.089 0.026                4559  47 1.53 0.06 1.78 -1.39 0.12
LeoI    21536      10 08 38.06 +12 21 09.6 M 20.389 0.016 T2 18.968 0.010                4547  34 1.07 0.05 1.89 -1.15 0.11
LeoI    31238      10 08 38.16 +12 16 42.6 M 20.951 0.018 T2 19.473 0.022                4437  32 1.23 0.05 1.85 -1.86 0.15
LeoI    21513      10 08 38.28 +12 20 52.3 M 21.340 0.028 T2 19.890 0.025                4457  36 1.40 0.06 1.81 -1.74 0.12
LeoI    21506      10 08 38.31 +12 20 08.7 M 21.151 0.020 T2 19.848 0.033                4700  66 1.49 0.06 1.79 -1.56 0.14
LeoI    31217      10 08 38.36 +12 15 44.6 M 19.697 0.008 T2 17.682 0.007                3892  12 0.28 0.10 2.08 -1.33 0.11
LeoI    31214      10 08 38.36 +12 13 20.5 M 20.615 0.017 T2 19.182 0.012                4550  29 1.15 0.05 1.87 -1.36 0.11
LeoI    21487      10 08 38.49 +12 18 56.8 M 21.260 0.031 T2 19.920 0.033                4643  64 1.49 0.07 1.79 -1.11 0.12
LeoI    21477      10 08 38.62 +12 23 37.0 V 21.201 0.029 I  20.164 0.027                4702  54 1.61 0.06 1.76 -2.13 0.19
LeoI    21472      10 08 38.63 +12 18 51.8 M 20.549 0.018 T2 19.245 0.019                4817  35 1.25 0.05 1.85 -1.16 0.11
LeoI    31194      10 08 38.68 +12 18 05.2 M 19.943 0.009 T2 18.184 0.008                4173  20 0.58 0.08 2.00 -1.33 0.11
LeoI    21429      10 08 38.98 +12 20 31.3 M 20.696 0.020 T2 19.215 0.013                4445  31 1.13 0.05 1.88 -1.26 0.11
LeoI    21427      10 08 38.99 +12 18 56.7 M 20.540 0.016 T2 19.208 0.012                4679  42 1.22 0.05 1.85 -1.27 0.11
LeoI    31161      10 08 38.99 +12 15 20.1 M 20.233 0.012 T2 18.682 0.010                4382  28 0.89 0.05 1.93 -1.39 0.11
LeoI    21426      10 08 39.00 +12 20 41.1 M 20.898 0.019 T2 19.620 0.021                4768  40 1.41 0.06 1.81 -1.11 0.11
LeoI    31162      10 08 39.01 +12 17 35.4 M 20.533 0.016 T2 19.148 0.017                4621  43 1.17 0.05 1.87 -3.27 0.18
LeoI    21423      10 08 39.03 +12 22 45.1 V 21.201 0.027 I  20.138 0.019                4641  46 1.57 0.06 1.77 -1.41 0.13
LeoI    21406      10 08 39.18 +12 19 18.1 M 19.776 0.010 T2 18.162 0.010                4346  23 0.67 0.06 1.98 -1.13 0.11
LeoI    31150      10 08 39.18 +12 18 09.9 M 20.744 0.019 T2 19.283 0.015                4474  32 1.17 0.05 1.87 -1.14 0.11
LeoI    31144      10 08 39.22 +12 16 03.4 M 21.261 0.025 T2 19.891 0.029                4601  48 1.45 0.06 1.80 -1.06 0.11
LeoI    31141      10 08 39.27 +12 17 08.5 M 20.303 0.014 T2 18.904 0.012                4582  37 1.07 0.05 1.89 -1.14 0.11
LeoI    21384      10 08 39.33 +12 19 34.3 M 21.317 0.026 T2 20.019 0.025                4719  55 1.56 0.06 1.77 -1.67 0.20
LeoI    31135      10 08 39.36 +12 17 23.5 M 20.129 0.012 T2 18.462 0.009                4275  19 0.74 0.06 1.97 -1.46 0.11
LeoI    21376      10 08 39.40 +12 20 05.7 M 20.018 0.010 T2 18.402 0.009                4233  56 0.75 0.06 1.96 -0.75 0.11
LeoI    31129      10 08 39.43 +12 18 10.9 M 20.309 0.013 T2 18.712 0.010                4337  27 0.87 0.06 1.94 -1.47 0.11
LeoI    21360      10 08 39.56 +12 22 39.3 V 21.209 0.027 I  20.217 0.033                4799  62 1.67 0.07 1.75 -1.47 0.14
LeoI    31113      10 08 39.61 +12 17 17.6 V 21.280 0.033 I  20.349 0.036                5019  69 1.77 0.07 1.72 -1.67 0.31
LeoI    31111      10 08 39.62 +12 17 19.7 M 19.924 0.009 T2 18.244 0.009                4308  19 0.66 0.07 1.99 -1.19 0.11
LeoI    31107      10 08 39.66 +12 15 13.6 M 20.173 0.011 T2 18.615 0.011                4394  28 0.86 0.05 1.94 -1.55 0.11
LeoI    31102      10 08 39.70 +12 14 25.3 M 21.041 0.025 T2 19.703 0.022                4650  41 1.41 0.06 1.81 -1.39 0.11
LeoI    21340      10 08 39.71 +12 20 42.8 M 20.667 0.017 T2 19.250 0.012                4546  43 1.18 0.05 1.86 -1.51 0.12
LeoI    21337      10 08 39.74 +12 20 31.6 M 20.768 0.016 T2 19.476 0.018                4743  40 1.35 0.05 1.82 -1.44 0.11
LeoI    21334      10 08 39.76 +12 19 17.1 M 20.914 0.022 T2 19.577 0.021                4627  54 1.36 0.06 1.82 -1.37 0.12
LeoI    31099      10 08 39.76 +12 17 10.2 M 20.849 0.023 T2 19.428 0.022                4538  39 1.25 0.06 1.85 -1.46 0.11
LeoI    31097      10 08 39.78 +12 16 09.2 M 20.621 0.018 T2 19.188 0.016                4529  36 1.15 0.05 1.87 -1.60 0.11
LeoI    21328      10 08 39.81 +12 21 26.3 M 20.460 0.014 T2 18.871 0.011                4321  24 0.94 0.05 1.92 -1.51 0.11
LeoI    21326      10 08 39.83 +12 21 20.3 M 21.111 0.025 T2 19.688 0.022                4506  37 1.34 0.06 1.82 -1.20 0.11
LeoI    21298      10 08 40.06 +12 18 47.0 M 19.887 0.010 T2 18.172 0.009                4238  16 0.61 0.07 2.00 -1.31 0.11
LeoI    21281      10 08 40.17 +12 18 52.3 M 20.435 0.013 T2 19.092 0.015                4684  41 1.17 0.05 1.87 -0.91 0.11
LeoI    31045      10 08 40.43 +12 16 37.8 M 20.002 0.009 T2 18.354 0.008                4302  14 0.72 0.06 1.97 -1.16 0.11
LeoI    31036      10 08 40.50 +12 16 54.7 M 20.589 0.018 T2 19.298 0.013                4792  38 1.28 0.05 1.84 -1.80 0.12
LeoI    21243      10 08 40.58 +12 19 40.6 M 20.802 0.022 T2 19.438 0.019                4613  52 1.29 0.06 1.84 -1.38 0.12
LeoI    21239      10 08 40.58 +12 19 02.7 M 19.973 0.011 T2 18.291 0.008                4276  16 0.67 0.07 1.98 -1.38 0.11
LeoI    21236      10 08 40.62 +12 21 18.2 M 20.042 0.010 T2 18.394 0.007                4307  19 0.73 0.06 1.97 -0.92 0.11
LeoI    21237      10 08 40.62 +12 20 38.6 V 21.287 0.032 I  20.358 0.028                5030  79 1.78 0.07 1.72 -1.30 0.18
LeoI    31018      10 08 40.73 +12 16 33.7 M 20.933 0.020 T2 19.578 0.021                4642  45 1.35 0.06 1.82 -1.32 0.12
LeoI    21213      10 08 40.80 +12 23 24.2 M 21.243 0.026 T2 19.906 0.022                4648  45 1.48 0.06 1.79 -1.17 0.11
LeoI    31012      10 08 40.87 +12 17 39.0 M 21.211 0.021 T2 19.635 0.024                4310  31 1.24 0.06 1.85 -2.00 0.14
LeoI    31007      10 08 40.92 +12 18 06.4 M 19.943 0.010 T2 18.116 0.008                4079  17 0.51 0.08 2.02 -1.48 0.11
LeoI    21181      10 08 41.11 +12 20 14.8 M 20.139 0.010 T2 18.519 0.010                4335  30 0.79 0.06 1.96 -1.69 0.11
LeoI    30981      10 08 41.21 +12 17 44.9 M 20.554 0.015 T2 19.135 0.016                4587  35 1.14 0.05 1.87 -1.22 0.11
LeoI    30980      10 08 41.22 +12 18 11.8 M 20.498 0.016 T2 19.065 0.014                4533  40 1.10 0.05 1.88 -1.37 0.11
LeoI    30978      10 08 41.22 +12 17 47.4 M 20.047 0.010 T2 18.434 0.010                4356  26 0.77 0.06 1.96 -1.34 0.11
LeoI    30975      10 08 41.23 +12 16 03.1 V 21.192 0.030 I  20.193 0.040                4761  66 1.65 0.07 1.75 -1.08 0.15
LeoI    21158      10 08 41.27 +12 19 56.5 M 20.167 0.010 T2 18.533 0.010                4287  26 0.79 0.06 1.96 -1.63 0.11
LeoI    30972      10 08 41.29 +12 15 44.7 M 20.607 0.014 T2 19.033 0.013                4342  24 1.01 0.05 1.90 -1.62 0.11
LeoI    30964      10 08 41.31 +12 12 47.7 M 21.450 0.026 T2 20.139 0.021                4702  51 1.59 0.06 1.77 -1.41 0.11
LeoI    30957      10 08 41.38 +12 14 30.4 M 21.293 0.022 T2 19.941 0.026                4608  51 1.49 0.06 1.79 -2.11 0.18
LeoI    21147      10 08 41.39 +12 20 15.7 M 20.861 0.023 T2 19.513 0.018                4656  52 1.33 0.06 1.83 -1.66 0.15
LeoI    21145      10 08 41.41 +12 21 29.2 M 21.485 0.026 T2 20.182 0.034                4704  55 1.61 0.06 1.76 -1.45 0.13
LeoI    21142      10 08 41.47 +12 25 05.2 M 20.925 0.022 T2 19.631 0.020                4734  49 1.41 0.06 1.81 -1.84 0.14
LeoI    30956      10 08 41.47 +12 16 34.0 M 21.232 0.026 T2 19.978 0.028                4809  55 1.57 0.06 1.77 -1.60 0.17
LeoI    21133      10 08 41.54 +12 20 27.0 M 20.062 0.020 T2 18.411 0.010                4276  22 0.73 0.06 1.97 -1.35 0.11
LeoI    21131      10 08 41.55 +12 19 33.9 M 20.614 0.016 T2 19.193 0.013                4553  42 1.16 0.05 1.87 -1.24 0.11
LeoI    30947      10 08 41.65 +12 14 29.2 M 21.145 0.024 T2 19.879 0.022                4801  48 1.52 0.06 1.78 -1.27 0.12
LeoI    21121      10 08 41.66 +12 20 48.6 M 20.720 0.017 T2 19.349 0.013                4635  36 1.25 0.05 1.85 -1.35 0.11
LeoI    21116      10 08 41.70 +12 19 03.0 M 20.244 0.012 T2 18.756 0.013                4470  31 0.96 0.05 1.92 -1.29 0.11
LeoI    30944      10 08 41.73 +12 18 21.5 M 20.597 0.022 T2 19.040 0.012                4361  24 1.02 0.05 1.90 -1.51 0.11
LeoI    21109      10 08 41.77 +12 21 37.1 M 21.095 0.022 T2 19.812 0.022                4784  55 1.49 0.06 1.79 -1.57 0.13
LeoI    30941      10 08 41.79 +12 17 15.3 M 20.442 0.014 T2 18.961 0.016                4482  41 1.04 0.05 1.90 -1.47 0.11
LeoI    21104      10 08 41.85 +12 23 23.3 M 21.367 0.027 T2 19.991 0.026                4567  49 1.49 0.06 1.79 -1.47 0.12
LeoI    40296      10 08 41.89 +12 08 48.8 M 20.815 0.016 T2 19.473 0.019                4665  40 1.32 0.06 1.83 -1.26 0.11
LeoI    30925      10 08 41.91 +12 15 34.6 M 20.368 0.014 T2 19.066 0.013                4757  29 1.19 0.05 1.86 -1.01 0.11
LeoI    21093      10 08 41.91 +12 18 39.5 M 20.515 0.017 T2 18.926 0.012                4333  28 0.96 0.06 1.92 -1.34 0.11
LeoI    30919      10 08 42.08 +12 18 18.7 M 20.422 0.014 T2 18.813 0.012                4326  20 0.90 0.06 1.93 -1.43 0.11
LeoI    30913      10 08 42.11 +12 15 08.9 M 20.613 0.016 T2 19.137 0.011                4470  29 1.10 0.05 1.88 -1.65 0.11
LeoI    21080      10 08 42.14 +12 19 53.4 V 21.354 0.030 I  20.298 0.034                4650  60 1.64 0.07 1.75 -1.34 0.17
LeoI    21074      10 08 42.15 +12 18 59.7 M 20.534 0.013 T2 19.079 0.014                4504  41 1.09 0.05 1.88 -1.95 0.13
LeoI    30904      10 08 42.28 +12 16 41.3 M 20.976 0.021 T2 19.610 0.020                4604  47 1.35 0.06 1.82 -1.08 0.11
LeoI    30892      10 08 42.48 +12 17 50.5 M 20.497 0.018 T2 19.041 0.015                4494  41 1.08 0.05 1.89 -1.37 0.11
LeoI    21049      10 08 42.49 +12 23 06.2 M 20.389 0.012 T2 18.953 0.014                4535  32 1.06 0.05 1.89 -1.44 0.11
LeoI    21047      10 08 42.51 +12 19 47.9 M 21.267 0.029 T2 19.914 0.024                4628  48 1.47 0.06 1.79 -1.76 0.13
LeoI    30891      10 08 42.52 +12 18 04.9 M 20.597 0.016 T2 19.135 0.014                4496  38 1.11 0.05 1.88 -1.07 0.11
LeoI    21017      10 08 42.85 +12 20 25.6 M 19.987 0.009 T2 18.323 0.009                4311  19 0.70 0.06 1.98 -1.31 0.11
LeoI    21006      10 08 42.92 +12 18 52.6 V 20.795 0.024 I  19.785 0.024                4792  51 1.48 0.06 1.79 -1.17 0.14
LeoI    21005      10 08 42.96 +12 19 55.7 M 20.302 0.012 T2 18.720 0.009                4360  28 0.89 0.05 1.93 -1.44 0.11
LeoI    30854      10 08 42.97 +12 18 10.8 M 20.248 0.012 T2 18.727 0.011                4442  32 0.93 0.05 1.92 -2.58 0.11
LeoI    20987      10 08 43.17 +12 19 25.2 M 20.001 0.010 T2 18.241 0.008                4186  21 0.60 0.07 2.00 -1.64 0.11
LeoI    30827      10 08 43.19 +12 10 41.1 M 21.453 0.024 T2 20.136 0.034                4675  57 1.59 0.06 1.77 -1.77 0.14
LeoI    20982      10 08 43.32 +12 21 23.6 M 20.098 0.010 T2 18.380 0.009                4223  27 0.68 0.07 1.98 -1.67 0.11
LeoI    20958      10 08 43.59 +12 19 21.9 M 20.805 0.017 T2 19.304 0.015                4422  26 1.15 0.05 1.87 -1.38 0.11
LeoI    30806      10 08 43.62 +12 16 52.2 M 20.884 0.020 T2 19.462 0.018                4536  42 1.26 0.05 1.84 -1.51 0.12
LeoI    20956      10 08 43.63 +12 25 08.0 M 20.115 0.009 T2 18.593 0.009                4423  28 0.88 0.05 1.94 -1.73 0.11
LeoI    20954      10 08 43.64 +12 19 17.6 M 20.711 0.015 T2 19.244 0.018                4473  30 1.15 0.05 1.87 -1.28 0.11
LeoI    20945      10 08 43.73 +12 19 57.8 M 19.841 0.009 T2 18.142 0.007                4272  18 0.61 0.07 2.00 -1.38 0.11
LeoI    20943      10 08 43.76 +12 22 10.1 V 21.051 0.027 I  20.020 0.025                4729  52 1.56 0.06 1.77 -1.44 0.13
LeoI    30798      10 08 43.79 +12 17 23.0 M 21.132 0.021 T2 19.838 0.021                4752  59 1.49 0.06 1.79 -1.49 0.14
LeoI    20928      10 08 43.92 +12 22 20.8 M 20.978 0.020 T2 19.599 0.022                4575  38 1.34 0.06 1.83 -1.44 0.11
LeoI    30787      10 08 43.95 +12 16 33.8 M 21.218 0.023 T2 19.920 0.030                4700  55 1.52 0.06 1.78 -1.36 0.15
LeoI    30789      10 08 43.96 +12 17 57.5 V 21.285 0.033 I  20.292 0.029                4774  73 1.70 0.07 1.74 -1.25 0.16
LeoI    30777      10 08 44.05 +12 18 14.6 M 20.240 0.012 T2 18.667 0.011                4361  25 0.87 0.05 1.94 -2.50 0.11
LeoI    30773      10 08 44.09 +12 17 06.0 M 20.674 0.015 T2 19.372 0.017                4764  37 1.30 0.05 1.83 -1.29 0.11
LeoI    20898      10 08 44.30 +12 19 56.3 M 19.893 0.010 T2 18.119 0.007                4148  26 0.55 0.08 2.01 -1.71 0.11
LeoI    20891      10 08 44.39 +12 20 11.1 M 20.929 0.017 T2 19.583 0.018                4648  39 1.36 0.05 1.82 -1.18 0.11
LeoI    20885      10 08 44.51 +12 19 56.3 M 21.499 0.029 T2 20.169 0.030                4637  53 1.59 0.06 1.77 -1.65 0.15
LeoI    20882      10 08 44.55 +12 22 19.1 M 20.984 0.022 T2 19.627 0.017                4634  40 1.36 0.06 1.82 -1.79 0.12
LeoI    30739      10 08 44.58 +12 17 22.8 M 19.732 0.008 T2 17.763 0.007                3995  15 0.32 0.09 2.07 -1.63 0.11
LeoI    30728      10 08 44.59 +12 10 34.0 M 20.137 0.012 T2 18.394 0.009                4190  19 0.67 0.07 1.99 -1.47 0.11
LeoI    30736      10 08 44.60 +12 17 10.6 V 21.284 0.029 I  20.240 0.031                4676  55 1.63 0.07 1.76 -1.34 0.14
LeoI    30729      10 08 44.63 +12 13 02.4 V 21.398 0.030 I  20.354 0.038                4683  66 1.67 0.07 1.75 -1.80 0.14
LeoI    20871      10 08 44.64 +12 18 56.2 V 20.800 0.024 I  19.765 0.024                4722  69 1.45 0.06 1.80 -1.50 0.17
LeoI    20868      10 08 44.70 +12 20 20.8 M 19.785 0.009 T2 18.064 0.009                4252  15 0.57 0.07 2.01 -1.62 0.11
LeoI    20852      10 08 44.96 +12 24 19.5 M 19.956 0.010 T2 18.517 0.007                4586  30 0.90 0.05 1.93 -1.65 0.11
LeoI    30718      10 08 44.97 +12 16 51.2 M 20.822 0.016 T2 19.334 0.016                4440  28 1.17 0.05 1.87 -1.55 0.11
LeoI    20839      10 08 45.10 +12 24 07.6 V 21.295 0.030 I  20.304 0.032                4798  67 1.70 0.07 1.74 -1.39 0.14
LeoI    30710      10 08 45.11 +12 17 33.6 M 20.446 0.013 T2 18.812 0.013                4298  26 0.89 0.06 1.93 -1.44 0.11
LeoI    30703      10 08 45.22 +12 17 57.5 M 20.315 0.013 T2 18.672 0.010                4249  20 0.83 0.06 1.95 -1.60 0.11
LeoI    20823      10 08 45.36 +12 19 16.8 M 21.100 0.021 T2 19.785 0.023                4678  47 1.45 0.06 1.80 -1.89 0.14
LeoI    20821      10 08 45.39 +12 19 27.9 M 19.910 0.009 T2 18.135 0.006                4237  82 0.56 0.08 2.01 -0.61 0.11
LeoI    30691      10 08 45.40 +12 16 02.1 M 20.117 0.010 T2 18.399 0.009                4235  17 0.69 0.07 1.98 -1.50 0.11
LeoI    20817      10 08 45.52 +12 20 01.9 M 20.981 0.019 T2 19.643 0.016                4635  50 1.38 0.06 1.82 -1.24 0.12
LeoI    30682      10 08 45.58 +12 18 19.2 V 21.197 0.028 I  20.272 0.034                5062  67 1.74 0.07 1.73 -0.96 0.18
LeoI    20806      10 08 45.65 +12 18 46.4 V 21.465 0.031 I  20.400 0.032                4628  61 1.68 0.07 1.75 -1.30 0.12
LeoI    30676      10 08 45.66 +12 16 13.8 V 21.002 0.026 I  19.987 0.024                4768  56 1.56 0.06 1.77 -1.67 0.19
LeoI    20802      10 08 45.73 +12 22 22.1 V 20.079 0.018 I  18.943 0.012                4578  31 1.06 0.05 1.89 -1.74 0.11
LeoI    20799      10 08 45.74 +12 21 52.8 M 21.173 0.024 T2 19.741 0.021                4511  35 1.36 0.06 1.82 -2.08 0.13
LeoI    20796      10 08 45.79 +12 18 44.2 M 20.956 0.021 T2 19.565 0.017                4575  40 1.32 0.05 1.83 -1.55 0.14
LeoI    20795      10 08 45.81 +12 18 55.0 M 21.263 0.030 T2 20.083 0.034                5021  65 1.66 0.07 1.75 -1.12 0.13
LeoI    20785      10 08 46.08 +12 22 33.5 M 19.951 0.010 T2 18.052 0.008                4017  16 0.45 0.08 2.04 -1.43 0.11
LeoI    20783      10 08 46.12 +12 20 34.2 M 21.342 0.023 T2 19.998 0.028                4643  47 1.51 0.06 1.78 -1.57 0.13
LeoI    20775      10 08 46.27 +12 19 52.5 M 21.437 0.037 T2 20.188 0.032                4792  71 1.65 0.07 1.75 -1.61 0.16
LeoI    30650      10 08 46.27 +12 18 02.0 M 20.880 0.017 T2 19.369 0.024                4396  35 1.17 0.05 1.87 -2.00 0.13
LeoI    30639      10 08 46.45 +12 14 43.2 M 20.433 0.012 T2 18.904 0.011                4407  28 0.98 0.05 1.91 -1.86 0.11
LeoI    30635      10 08 46.63 +12 16 43.7 M 20.645 0.016 T2 19.193 0.018                4497  35 1.14 0.05 1.87 -2.05 0.11
LeoI    30627      10 08 46.77 +12 15 57.8 M 20.179 0.010 T2 18.456 0.012                4199  23 0.70 0.07 1.98 -1.95 0.11
LeoI    30624      10 08 46.92 +12 17 44.6 M 21.144 0.023 T2 19.831 0.025                4697  61 1.47 0.06 1.79 -1.32 0.13
LeoI    30616      10 08 47.15 +12 16 15.0 M 21.367 0.030 T2 19.993 0.028                4568  52 1.49 0.06 1.79 -1.50 0.15
LeoI    20735      10 08 47.26 +12 18 37.1 M 20.026 0.011 T2 18.454 0.010                4351  29 0.80 0.06 1.95 -1.19 0.11
LeoI    30612      10 08 47.30 +12 16 11.3 M 21.354 0.024 T2 20.087 0.032                4775  60 1.60 0.06 1.76 -1.99 0.14
LeoI    20728      10 08 47.38 +12 19 05.8 M 20.581 0.016 T2 19.212 0.016                4639  50 1.20 0.05 1.86 -2.16 0.14
LeoI    30608      10 08 47.38 +12 16 28.4 M 21.215 0.026 T2 19.882 0.023                4647  53 1.48 0.06 1.79 -1.50 0.15
LeoI    20723      10 08 47.52 +12 23 41.5 M 20.508 0.013 T2 18.956 0.012                4377  23 0.99 0.05 1.91 -1.82 0.11
LeoI    20721      10 08 47.58 +12 23 57.3 M 20.458 0.015 T2 18.943 0.013                4408  27 1.01 0.05 1.90 -1.46 0.11
LeoI    20702      10 08 47.96 +12 18 46.4 V 21.016 0.028 I  20.069 0.030                4951  63 1.65 0.06 1.75 -1.66 0.16
LeoI    30591      10 08 47.96 +12 14 42.6 M 20.808 0.017 T2 19.330 0.014                4455  30 1.17 0.05 1.86 -1.31 0.11
LeoI    20698      10 08 48.12 +12 21 45.5 V 21.457 0.035 I  20.415 0.034                4670  57 1.70 0.07 1.74 -1.78 0.16
LeoI    30582      10 08 48.26 +12 15 24.5 M 20.432 0.012 T2 18.972 0.012                4492  33 1.05 0.05 1.89 -1.27 0.11
LeoI    20691      10 08 48.34 +12 20 19.8 M 20.651 0.014 T2 19.187 0.016                4474  41 1.13 0.05 1.88 -2.76 0.17
LeoI    20689      10 08 48.34 +12 20 29.7 M 20.644 0.017 T2 19.152 0.015                4439  31 1.10 0.05 1.88 -1.36 0.11
LeoI    30572      10 08 48.62 +12 16 34.1 M 21.135 0.022 T2 19.750 0.022                4575  43 1.39 0.06 1.81 -1.27 0.11
LeoI    20668      10 08 48.74 +12 22 00.5 V 21.424 0.031 I  20.392 0.035                4685  60 1.70 0.07 1.74 -1.40 0.14
LeoI    30569      10 08 48.79 +12 16 14.3 M 20.506 0.013 T2 18.985 0.015                4423  31 1.02 0.05 1.90 -1.06 0.11
LeoI    20664      10 08 48.86 +12 21 27.4 M 20.330 0.013 T2 18.815 0.012                4453  26 0.96 0.05 1.92 -1.52 0.11
LeoI    20659      10 08 48.95 +12 19 21.9 M 21.337 0.030 T2 19.985 0.027                4619  57 1.50 0.06 1.79 -2.01 0.17
LeoI    30555      10 08 49.11 +12 16 09.1 M 21.442 0.028 T2 20.102 0.024                4631  50 1.56 0.06 1.77 -1.65 0.12
LeoI    30551      10 08 49.19 +12 16 32.4 M 20.980 0.021 T2 19.581 0.019                4545  40 1.32 0.06 1.83 -1.14 0.11
LeoI    20644      10 08 49.27 +12 21 21.7 M 21.380 0.028 T2 19.984 0.024                4549  45 1.47 0.06 1.79 -2.05 0.17
LeoI    30540      10 08 49.37 +12 16 46.4 M 21.445 0.028 T2 20.230 0.032                4862  63 1.69 0.07 1.74 -1.33 0.12
LeoI    30538      10 08 49.43 +12 17 13.9 M 20.678 0.018 T2 19.215 0.018                4476  35 1.14 0.05 1.87 -1.47 0.11
LeoI    20640      10 08 49.49 +12 21 15.7 M 20.723 0.015 T2 19.240 0.015                4453  25 1.14 0.05 1.87 -1.59 0.11
LeoI    20625      10 08 49.78 +12 21 36.0 M 20.126 0.011 T2 18.351 0.007                4130  19 0.63 0.07 1.99 -1.47 0.11
LeoI    20624      10 08 49.81 +12 18 42.2 M 21.093 0.020 T2 19.736 0.022                4618  46 1.41 0.06 1.81 -1.84 0.18
LeoI    30522      10 08 49.85 +12 18 00.8 M 20.211 0.014 T2 18.597 0.010                4313  26 0.82 0.06 1.95 -1.65 0.11
LeoI    30515      10 08 50.21 +12 17 10.9 M 21.037 0.019 T2 19.676 0.023                4595  45 1.38 0.06 1.82 -1.24 0.11
LeoI    30514      10 08 50.23 +12 17 23.3 M 20.957 0.022 T2 19.682 0.022                4785  44 1.44 0.06 1.80 -1.21 0.11
LeoI    20598      10 08 50.41 +12 18 57.1 M 20.122 0.011 T2 18.528 0.008                4374  30 0.81 0.06 1.95 -1.55 0.11
LeoI    30497      10 08 50.69 +12 15 45.2 M 20.809 0.018 T2 19.430 0.014                4614  39 1.28 0.05 1.84 -1.94 0.12
LeoI    30496      10 08 50.69 +12 14 53.7 M 21.165 0.020 T2 19.848 0.028                4702  50 1.48 0.06 1.79 -1.82 0.12
LeoI    30498      10 08 50.71 +12 17 45.9 M 20.615 0.016 T2 19.069 0.012                4382  25 1.04 0.05 1.90 -1.52 0.11
LeoI    30492      10 08 50.80 +12 17 41.5 M 20.721 0.015 T2 19.224 0.015                4431  29 1.12 0.05 1.88 -1.62 0.11
LeoI    20579      10 08 51.04 +12 25 00.9 M 21.236 0.025 T2 19.831 0.024                4517  44 1.41 0.06 1.81 -1.72 0.13
LeoI    20575      10 08 51.05 +12 18 52.6 M 21.030 0.020 T2 19.694 0.022                4655  56 1.40 0.06 1.81 -1.52 0.13
LeoI    20573      10 08 51.09 +12 21 13.2 M 20.916 0.018 T2 19.501 0.022                4547  50 1.28 0.06 1.84 -2.09 0.15
LeoI    30480      10 08 51.15 +12 14 36.8 M 20.623 0.016 T2 19.046 0.012                4350  37 1.01 0.05 1.90 -1.28 0.11
LeoI    30478      10 08 51.23 +12 15 42.4 M 21.259 0.027 T2 19.899 0.021                4591  46 1.46 0.06 1.80 -1.96 0.13
LeoI    20566      10 08 51.23 +12 23 23.2 M 21.168 0.024 T2 19.758 0.025                4551  39 1.38 0.06 1.82 -1.40 0.11
LeoI    20559      10 08 51.40 +12 23 36.1 M 20.617 0.015 T2 19.116 0.013                4426  30 1.08 0.05 1.89 -1.62 0.11
LeoI    20558      10 08 51.40 +12 24 43.1 M 21.078 0.019 T2 19.666 0.022                4531  42 1.34 0.06 1.83 -2.21 0.16
LeoI    30471      10 08 51.54 +12 18 14.0 M 20.549 0.015 T2 19.080 0.012                4495  38 1.09 0.05 1.89 -1.47 0.11
LeoI    20551      10 08 51.68 +12 20 06.2 M 21.003 0.020 T2 19.703 0.018                4739  48 1.43 0.06 1.80 -1.26 0.12
LeoI    20547      10 08 51.75 +12 18 44.7 M 20.473 0.013 T2 18.855 0.013                4292  19 0.91 0.06 1.93 -1.44 0.11
LeoI    30456      10 08 52.02 +12 17 57.0 M 20.977 0.019 T2 19.611 0.021                4606  51 1.35 0.06 1.82 -1.74 0.14
LeoI    20538      10 08 52.08 +12 19 46.3 V 21.231 0.031 I  20.160 0.024                4625  56 1.58 0.06 1.77 -1.41 0.13
LeoI    20532      10 08 52.21 +12 18 49.8 V 21.434 0.033 I  20.393 0.041                4697  65 1.69 0.07 1.74 -1.56 0.13
LeoI    20533      10 08 52.22 +12 24 22.9 M 21.270 0.026 T2 20.007 0.024                4787  53 1.57 0.06 1.77 -1.16 0.12
LeoI    20518      10 08 52.52 +12 20 54.2 M 21.179 0.023 T2 19.829 0.026                4615  44 1.45 0.06 1.80 -1.31 0.11
LeoI    20514      10 08 52.57 +12 19 05.9 M 20.452 0.012 T2 18.870 0.011                4335  27 0.94 0.05 1.92 -1.72 0.11
LeoI    20506      10 08 52.79 +12 19 49.1 M 20.471 0.012 T2 18.864 0.012                4321  22 0.92 0.06 1.92 -1.36 0.11
LeoI    20507      10 08 52.79 +12 20 02.8 M 20.829 0.016 T2 19.274 0.014                4352  21 1.11 0.05 1.88 -1.37 0.11
LeoI    30439      10 08 52.83 +12 14 25.6 V 21.254 0.027 I  20.224 0.027                4701  52 1.64 0.06 1.76 -1.32 0.13
LeoI    20504      10 08 52.87 +12 18 42.6 M 21.309 0.027 T2 19.917 0.027                4570  44 1.45 0.06 1.80 -1.64 0.12
LeoI    30429      10 08 53.11 +12 15 20.1 M 21.385 0.029 T2 20.026 0.028                4604  48 1.51 0.06 1.78 -1.22 0.12
LeoI    20491      10 08 53.21 +12 20 40.6 M 20.537 0.014 T2 19.030 0.012                4435  34 1.04 0.05 1.90 -1.45 0.11
LeoI    20483      10 08 53.37 +12 19 06.4 M 21.091 0.023 T2 19.800 0.021                4759  54 1.48 0.06 1.79 -1.30 0.12
LeoI    20477      10 08 53.53 +12 19 50.4 M 20.810 0.016 T2 19.361 0.017                4490  32 1.20 0.05 1.86 -1.89 0.11
LeoI    30420      10 08 53.58 +12 18 05.3 M 21.484 0.032 T2 20.140 0.027                4613  63 1.57 0.06 1.77 -1.67 0.18
LeoI    20474      10 08 53.64 +12 18 47.4 M 21.001 0.020 T2 19.665 0.017                4645  53 1.39 0.05 1.81 -1.37 0.12
LeoI    20471      10 08 53.75 +12 22 12.5 M 20.984 0.019 T2 19.595 0.018                4580  44 1.33 0.05 1.83 -1.35 0.11
LeoI    30414      10 08 53.77 +12 17 55.8 V 21.386 0.035 I  20.395 0.041                4812  75 1.74 0.07 1.73 -1.71 0.28
LeoI    30398      10 08 54.36 +12 15 42.2 M 20.676 0.016 T2 19.163 0.013                4419  29 1.09 0.05 1.88 -1.84 0.11
LeoI    20450      10 08 54.48 +12 20 13.6 M 21.058 0.019 T2 19.685 0.024                4601  53 1.37 0.06 1.82 -1.50 0.13
LeoI    30395      10 08 54.60 +12 15 37.7 V 21.303 0.034 I  20.375 0.042                5007  84 1.78 0.07 1.72 -1.34 0.31
LeoI    20445      10 08 54.71 +12 19 34.2 V 21.283 0.031 I  20.264 0.044                4736  70 1.66 0.07 1.75 -1.41 0.14
LeoI    20438      10 08 54.92 +12 22 39.9 V 21.387 0.030 I  20.414 0.035                4856  66 1.76 0.07 1.73 -0.90 0.12
LeoI    30387      10 08 54.95 +12 17 44.0 V 21.120 0.028 I  20.157 0.024                4930  62 1.67 0.06 1.75 -1.24 0.18
LeoI    20436      10 08 54.98 +12 18 52.5 M 20.456 0.012 T2 18.946 0.013                4403  33 1.01 0.05 1.90 -1.38 0.11
LeoI    30382      10 08 55.19 +12 16 50.6 M 20.614 0.015 T2 19.126 0.017                4444  34 1.09 0.05 1.88 -2.11 0.12
LeoI    20431      10 08 55.27 +12 23 01.0 M 20.151 0.009 T2 18.444 0.011                4237  19 0.71 0.07 1.98 -1.33 0.11
LeoI    20428      10 08 55.32 +12 20 18.1 M 20.771 0.017 T2 19.337 0.014                4506  36 1.20 0.05 1.86 -1.58 0.11
LeoI    20427      10 08 55.37 +12 20 01.4 M 20.171 0.009 T2 18.450 0.010                4200  21 0.70 0.07 1.98 -1.59 0.11
LeoI    30374      10 08 55.48 +12 17 21.0 M 20.408 0.011 T2 18.896 0.011                4436  29 0.99 0.05 1.91 -1.26 0.11
LeoI    30370      10 08 55.51 +12 14 01.6 M 19.835 0.009 T2 17.950 0.008                4032  15 0.42 0.09 2.04 -1.42 0.11
LeoI    30355      10 08 56.12 +12 16 32.1 M 20.994 0.018 T2 19.484 0.015                4394  27 1.21 0.05 1.86 -1.53 0.11
LeoI    20402      10 08 56.18 +12 21 36.3 M 21.025 0.023 T2 19.707 0.020                4724  45 1.42 0.06 1.81 -1.34 0.11
LeoI    30337      10 08 56.69 +12 17 32.3 M 21.377 0.028 T2 20.043 0.031                4646  60 1.54 0.06 1.78 -1.63 0.16
LeoI    30332      10 08 56.77 +12 17 59.6 M 20.420 0.012 T2 19.017 0.013                4593  40 1.10 0.05 1.88 -2.54 0.14
LeoI    30331      10 08 56.81 +12 18 01.4 M 21.360 0.026 T2 20.029 0.021                4647  54 1.53 0.06 1.78 -1.56 0.17
LeoI    20391      10 08 56.92 +12 22 31.4 M 20.166 0.011 T2 18.504 0.013                4283  21 0.76 0.06 1.96 -1.62 0.11
LeoI    30320      10 08 57.42 +12 17 20.3 M 20.720 0.016 T2 19.228 0.014                4438  33 1.13 0.05 1.88 -1.69 0.12
LeoI    20377      10 08 57.48 +12 19 14.6 M 20.834 0.015 T2 19.482 0.015                4624  39 1.31 0.05 1.83 -1.65 0.11
LeoI    20372      10 08 57.66 +12 19 23.0 M 20.707 0.014 T2 19.277 0.016                4554  40 1.18 0.05 1.86 -1.58 0.12
LeoI    20361      10 08 57.97 +12 22 18.6 M 20.901 0.016 T2 19.415 0.018                4446  26 1.20 0.05 1.86 -1.13 0.11
LeoI    20359      10 08 58.10 +12 21 03.8 M 20.605 0.014 T2 19.077 0.012                4428  31 1.05 0.05 1.89 -1.34 0.11
LeoI    20354      10 08 58.25 +12 19 59.0 M 20.844 0.019 T2 19.430 0.019                4544  49 1.25 0.06 1.85 -1.73 0.12
LeoI    30292      10 08 58.37 +12 15 44.4 M 21.012 0.021 T2 19.579 0.020                4500  37 1.30 0.05 1.84 -1.29 0.11
LeoI    30293      10 08 58.37 +12 17 11.0 M 21.450 0.026 T2 20.044 0.034                4525  50 1.49 0.06 1.79 -1.77 0.14
LeoI    30290      10 08 58.48 +12 16 17.5 M 20.026 0.010 T2 18.292 0.008                4232  21 0.64 0.07 1.99 -1.77 0.11
LeoI    20348      10 08 58.68 +12 19 48.1 V 21.081 0.028 I  20.085 0.027                4840  63 1.61 0.06 1.76 -1.06 0.12
LeoI    20345      10 08 58.74 +12 18 36.1 M 20.071 0.010 T2 18.367 0.009                4224  22 0.68 0.07 1.98 -1.40 0.11
LeoI    20346      10 08 58.74 +12 20 13.7 M 20.370 0.011 T2 18.920 0.011                4516  37 1.04 0.05 1.90 -1.40 0.11
LeoI    20342      10 08 58.78 +12 23 13.2 M 20.179 0.012 T2 18.597 0.007                4383  25 0.84 0.06 1.94 -1.85 0.11
LeoI    20343      10 08 58.78 +12 24 01.2 M 21.058 0.019 T2 19.679 0.024                4591  46 1.37 0.06 1.82 -1.51 0.12
LeoI    20340      10 08 58.86 +12 22 08.2 M 20.869 0.019 T2 19.412 0.015                4458  29 1.22 0.05 1.85 -1.54 0.11
LeoI    20335      10 08 58.97 +12 22 00.6 M 21.188 0.020 T2 19.853 0.025                4656  47 1.46 0.06 1.80 -1.46 0.13
LeoI    30273      10 09 00.17 +12 18 21.1 V 19.591 0.067 I  18.035 0.027                4043  35 0.41 0.09 2.05 -2.29 0.11
LeoI    30268      10 09 00.60 +12 16 41.3 M 21.360 0.034 T2 19.989 0.026                4588  52 1.49 0.06 1.79 -1.56 0.13
LeoI    20304      10 09 00.64 +12 19 03.5 M 21.039 0.021 T2 19.568 0.018                4466  40 1.27 0.05 1.84 -1.65 0.12
LeoI    30265      10 09 00.74 +12 15 48.6 M 20.170 0.010 T2 18.487 0.009                4264  28 0.74 0.06 1.97 -1.49 0.11
LeoI    30264      10 09 00.81 +12 15 38.9 M 21.291 0.028 T2 19.980 0.026                4679  54 1.53 0.06 1.78 -1.46 0.13
LeoI    20299      10 09 00.93 +12 19 35.2 M 20.253 0.011 T2 18.698 0.009                4383  30 0.89 0.05 1.93 -1.81 0.11
LeoI    30261      10 09 01.03 +12 17 26.0 M 21.630 0.000 T2 20.250 0.000                4562  34 1.59 0.05 1.77 -1.77 0.18
LeoI    30260      10 09 01.03 +12 16 22.3 M 21.361 0.029 T2 20.082 0.034                4748  63 1.59 0.06 1.77 -1.76 0.16
LeoI    20293      10 09 01.56 +12 21 40.5 M 19.818 0.007 T2 18.098 0.008                4262  17 0.58 0.07 2.00 -2.20 0.11
LeoI    30242      10 09 02.05 +12 16 43.0 M 20.836 0.019 T2 19.310 0.016                4388  26 1.14 0.05 1.87 -1.29 0.11
LeoI    20277      10 09 02.42 +12 19 23.7 M 21.347 0.027 T2 20.036 0.027                4684  58 1.55 0.06 1.78 -1.27 0.12
LeoI    30236      10 09 02.45 +12 18 12.1 M 21.359 0.027 T2 20.003 0.026                4613  54 1.51 0.06 1.79 -1.74 0.13
LeoI    20266      10 09 03.11 +12 21 37.0 M 20.847 0.016 T2 19.472 0.014                4608  37 1.29 0.05 1.84 -2.50 0.16
LeoI    30228      10 09 03.26 +12 17 01.7 V 21.241 0.027 I  20.211 0.028                4705  60 1.63 0.06 1.76 -2.49 0.23
LeoI    20250      10 09 04.15 +12 19 28.6 V 21.346 0.027 I  20.332 0.028                4737  70 1.69 0.06 1.74 -2.95 0.57
LeoI    20248      10 09 04.16 +12 20 46.0 M 20.128 0.010 T2 18.446 0.011                4258  25 0.73 0.06 1.97 -1.59 0.11
LeoI    20244      10 09 04.30 +12 19 59.4 M 20.349 0.013 T2 18.802 0.010                4377  35 0.94 0.05 1.92 -1.84 0.11
LeoI    20231      10 09 05.15 +12 20 14.4 M 20.051 0.010 T2 18.323 0.008                4197  26 0.65 0.07 1.99 -1.71 0.11
LeoI    20230      10 09 05.19 +12 19 56.5 M 19.973 0.010 T2 18.155 0.008                4117  32 0.53 0.08 2.02 -1.61 0.11
LeoI    20225      10 09 05.33 +12 25 49.0 M 21.047 0.020 T2 19.686 0.019                4620  45 1.38 0.06 1.82 -1.47 0.13
LeoI    20198      10 09 07.46 +12 18 38.7 M 19.992 0.010 T2 18.225 0.007                4134  28 0.59 0.07 2.00 -1.86 0.11
LeoI    20185      10 09 08.65 +12 24 21.4 M 20.108 0.009 T2 18.414 0.010                4230  20 0.71 0.07 1.98 -1.69 0.11
LeoI    30156      10 09 10.01 +12 18 05.2 M 20.457 0.013 T2 18.994 0.011                4507  39 1.06 0.05 1.89 -2.56 0.16
LeoI    20163      10 09 10.54 +12 18 44.2 M 21.246 0.023 T2 19.911 0.029                4670  61 1.49 0.06 1.79 -2.30 0.20
LeoI    30139      10 09 11.71 +12 15 11.5 M 21.098 0.025 T2 19.753 0.022                4628  48 1.42 0.06 1.81 -2.04 0.14
LeoI    20139      10 09 13.52 +12 22 40.7 M 19.556 0.007 T2 17.550 0.006                3985  15 0.25 0.11 2.08 -1.48 0.11
LeoI    30123      10 09 13.74 +12 17 22.6 M 20.282 0.011 T2 18.570 0.009                4204  18 0.75 0.06 1.97 -1.45 0.11
LeoI    20129      10 09 14.94 +12 18 34.6 M 20.099 0.012 T2 18.447 0.011                4295  27 0.75 0.06 1.97 -1.68 0.11
LeoI    30102      10 09 15.88 +12 17 18.5 M 20.387 0.011 T2 18.646 0.005                4167  19 0.76 0.06 1.96 -1.77 0.11
LeoI    30090      10 09 17.85 +12 16 03.0 V 21.164 0.024 I  20.108 0.020                4632  43 1.57 0.06 1.77 -1.62 0.14
LeoI    30082      10 09 18.52 +12 16 44.1 M 20.801 0.014 T2 19.327 0.010                4456  29 1.18 0.05 1.86 -1.73 0.11
LeoI    20102      10 09 19.40 +12 21 57.7 M 19.926 0.008 T2 18.171 0.004                4214  22 0.58 0.08 2.00 -1.27 0.11
LeoI    20100      10 09 19.56 +12 21 22.0 V 20.077 0.016 I  18.911 0.007                4494  39 1.03 0.05 1.90 -1.37 0.11
LeoI    30046      10 09 23.12 +12 17 57.9 M 20.326 0.011 T2 18.688 0.006                4297  19 0.84 0.06 1.94 -1.63 0.11
LeoI    30033      10 09 25.94 +12 18 08.1 M 20.977 0.016 T2 19.561 0.014                4534  33 1.30 0.05 1.83 -1.53 0.12
Sex     1788       10 11 46.28 -01 44 06.7 V 21.108 0.020 I  20.270 0.022                5248  62 2.65 0.05 1.52 -2.77 0.81
Sex     937        10 11 52.31 -01 45 50.9 V 20.108 0.020 I  19.200 0.022                5014  64 2.17 0.05 1.63 -2.21 0.16
Sex     2816       10 11 55.77 -01 45 46.1 V 22.018 0.020 I  21.210 0.022                5364  64 3.06 0.05 1.42 -0.80 0.30
Sex     302        10 11 57.87 -01 46 55.5 V 18.168 0.010 I  17.000 0.001                4510  20 1.10 0.05 1.88 -1.55 0.11
Sex     1965       10 11 58.07 -01 43 17.9 V 21.278 0.020 I  20.460 0.022                5290  62 2.74 0.05 1.49 -1.38 0.21
Sex     3136       10 12 00.96 -01 46 23.1 V 22.218 0.020 I  21.430 0.035                5432  84 3.16 0.05 1.39 -2.00 0.75
Sex     493        10 12 04.14 -01 44 44.6 V 19.038 0.010 I  18.020 0.001                4770  29 1.62 0.05 1.76 -2.87 0.16
Sex     1513       10 12 05.37 -01 45 42.8 V 20.728 0.020 I  19.870 0.022                5172  61 2.47 0.05 1.56 -1.73 0.19
Sex     2048       10 12 09.59 -01 45 24.3 V 21.358 0.010 I  20.490 0.017                5114  51 2.73 0.05 1.50 -1.64 0.23
Sex     212        10 12 16.13 -01 45 47.9 V 17.618 0.010 I  16.340 0.001                4391  16 0.78 0.06 1.96 -1.65 0.11
Sex     1578       10 12 19.11 -01 46 06.7 V 20.828 0.010 I  19.970 0.001                5196  33 2.51 0.05 1.55 -2.16 0.25
Sex     257        10 12 21.99 -01 47 00.6 V 17.908 0.010 I  16.750 0.001                4503  22 1.02 0.05 1.90 -2.18 0.11
Sex     878        10 12 23.25 -01 47 36.1 V 19.988 0.010 I  19.060 0.001                4985  45 2.10 0.05 1.64 -2.07 0.16
Sex     1948       10 12 24.56 -01 40 19.9 V 21.268 0.010 I  20.430 0.001                5255  33 2.72 0.05 1.50 -1.10 0.18
Sex     2787       10 12 25.93 -01 44 09.2 V 21.998 0.010 I  21.190 0.028                5356  57 3.05 0.05 1.42 -1.77 0.45
Sex     1023       10 12 25.97 -01 47 32.8 V 20.228 0.010 I  19.340 0.001                5098  49 2.24 0.05 1.61 -1.82 0.16
Sex     2356       10 12 26.01 -01 47 10.5 V 21.658 0.010 I  20.880 0.017                5448  69 2.94 0.06 1.45 -2.30 0.71
Sex     269        10 12 26.17 -01 38 30.8 V 17.978 0.010 I  16.770 0.001                4443  22 0.99 0.05 1.91 -2.09 0.11
Sex     531        10 12 26.93 -01 44 31.4 V 19.198 0.010 I  18.240 0.001                4938  31 1.75 0.05 1.73 -2.97 0.15
Sex     1313       10 12 28.78 -01 41 48.0 V 20.448 0.010 I  19.590 0.001                5187  38 2.36 0.05 1.58 -3.20 0.54
Sex     1228       10 12 30.76 -01 46 33.1 V 20.368 0.010 I  19.470 0.001                5068  39 2.29 0.05 1.60 -1.51 0.13
Sex     1487       10 12 35.25 -01 46 27.4 V 20.698 0.020 I  19.810 0.022                5069  66 2.43 0.05 1.57 -1.76 0.20
Sex     382        10 12 35.93 -01 41 15.0 V 18.628 0.020 I  17.500 0.022                4533  39 1.32 0.05 1.83 -1.96 0.12
Sex     191        10 12 37.39 -01 49 04.9 V 17.478 0.010 I  16.200 0.001                4378  18 0.73 0.06 1.97 -1.47 0.11
Sex     522        10 12 38.88 -01 41 44.7 V 19.168 0.010 I  18.180 0.001                4851  31 1.70 0.05 1.74 -1.80 0.17
Sex     647        10 12 39.13 -01 40 18.0 V 19.528 0.010 I  18.540 0.001                4828  32 1.85 0.05 1.71 -1.85 0.15
Sex     958        10 12 40.41 -01 41 28.7 V 20.148 0.020 I  19.290 0.022                5222  60 2.24 0.05 1.61 -1.88 0.51
Sex     2868       10 12 40.57 -01 45 20.5 V 22.048 0.020 I  21.220 0.022                5242  82 3.05 0.05 1.42 -1.94 0.61
Sex     1569       10 12 40.66 -01 48 25.5 V 20.818 0.020 I  19.940 0.022                5094  74 2.49 0.05 1.55 -2.26 0.40
Sex     1207       10 12 40.74 -01 47 07.2 V 20.358 0.020 I  19.460 0.022                5066  70 2.28 0.05 1.60 -1.95 0.19
Sex     545        10 12 40.94 -01 32 01.2 V 19.248 0.010 I  18.290 0.001                4937  58 1.77 0.05 1.72 -1.71 0.12
Sex     343        10 12 41.58 -01 31 57.0 V 18.428 0.010 I  17.320 0.001                4600  34 1.27 0.05 1.84 -2.07 0.11
Sex     1615       10 12 41.69 -01 48 27.8 V 20.878 0.020 I  20.000 0.022                5084  73 2.52 0.05 1.55 -2.70 0.69
Sex     169        10 12 41.86 -01 45 27.0 V 17.298 0.010 I  15.920 0.001                4267  13 0.56 0.08 2.01 -1.88 0.11
Sex     2318       10 12 42.11 -01 35 20.4 V 21.628 0.010 I  20.780 0.017                5186  54 2.86 0.05 1.47 -1.29 0.28
Sex     3292       10 12 42.44 -01 34 37.6 V 22.298 0.020 I  21.500 0.022                5401  63 3.19 0.05 1.39 -0.68 0.31
Sex     1125       10 12 43.07 -01 33 10.9 V 20.308 0.010 I  19.390 0.001                5007  39 2.24 0.05 1.61 -2.35 0.22
Sex     740        10 12 43.15 -01 40 14.9 V 19.768 0.020 I  18.790 0.022                4826  53 1.95 0.05 1.68 -1.58 0.13
Sex     539        10 12 44.34 -01 33 48.3 V 19.218 0.010 I  18.290 0.001                5020  37 1.80 0.05 1.72 -2.05 0.12
Sex     819        10 12 45.08 -01 39 41.6 V 19.908 0.020 I  18.960 0.022                4914  52 2.05 0.05 1.66 -2.03 0.14
Sex     444        10 12 45.51 -01 47 56.0 V 18.858 0.010 I  17.980 0.001                5230  46 1.71 0.06 1.74 -1.91 0.13
Sex     2299       10 12 47.66 -01 33 34.9 V 21.608 0.010 I  20.790 0.017                5324  46 2.88 0.05 1.46 -1.02 0.21
Sex     919        10 12 47.71 -01 32 55.7 V 20.068 0.010 I  19.150 0.001                5008  38 2.15 0.05 1.63 -2.91 0.26
Sex     1422       10 12 47.79 -01 38 11.0 V 20.598 0.020 I  19.710 0.022                5069  52 2.39 0.05 1.58 -2.07 0.18
Sex     492        10 12 47.86 -01 36 10.2 V 19.038 0.010 I  18.010 0.001                4737  33 1.60 0.05 1.76 -1.82 0.11
Sex     2194       10 12 49.73 -01 32 10.8 V 21.508 0.010 I  20.650 0.001                5172  39 2.80 0.05 1.48 -1.78 0.29
Sex     2147       10 12 51.08 -01 32 28.8 V 21.458 0.010 I  20.610 0.001                5222  29 2.79 0.05 1.48 -1.79 0.36
Sex     2410       10 12 52.17 -01 34 46.0 V 21.698 0.010 I  20.840 0.017                5160  51 2.88 0.05 1.46 -1.80 0.36
Sex     1211       10 12 52.86 -01 32 31.9 V 20.358 0.010 I  19.390 0.001                4869  29 2.21 0.05 1.62 -1.45 0.13
Sex     1291       10 12 53.16 -01 35 40.7 V 20.418 0.010 I  19.490 0.001                4979  36 2.28 0.05 1.60 -1.95 0.18
Sex     608        10 12 53.33 -01 34 40.5 V 19.418 0.010 I  18.420 0.001                4799  32 1.79 0.05 1.72 -2.34 0.13
Sex     2106       10 12 55.29 -01 38 35.1 V 21.418 0.020 I  20.560 0.022                5132  62 2.76 0.05 1.49 -1.60 0.22
Sex     514        10 12 56.31 -01 39 21.3 V 19.148 0.010 I  18.160 0.001                4830  30 1.70 0.05 1.74 -2.19 0.11
Sex     623        10 12 56.91 -01 39 17.9 V 19.468 0.010 I  18.490 0.001                4873  31 1.84 0.05 1.71 -1.70 0.11
Sex     1428       10 12 57.90 -01 42 10.1 V 20.598 0.020 I  19.730 0.022                5140  66 2.41 0.05 1.57 -1.72 0.19
Sex     599        10 12 58.00 -01 38 58.7 V 19.388 0.010 I  18.490 0.001                5114  44 1.90 0.06 1.69 -2.02 0.13
Sex     885        10 12 59.18 -01 34 42.5 V 20.008 0.010 I  19.060 0.001                4938  35 2.09 0.05 1.65 -2.00 0.14
Sex     1906       10 13 00.36 -01 33 57.6 V 21.228 0.010 I  20.390 0.001                5252  31 2.70 0.05 1.50 -2.31 0.39
Sex     990        10 13 00.79 -01 41 05.9 V 20.198 0.020 I  19.290 0.022                4991  61 2.21 0.05 1.62 -2.37 0.18
Sex     2178       10 13 00.92 -01 39 28.6 V 21.488 0.020 I  20.640 0.022                5166  64 2.80 0.05 1.48 -2.38 0.46
Sex     497        10 13 01.13 -01 33 50.6 V 19.088 0.010 I  18.070 0.001                4769  28 1.63 0.05 1.76 -2.31 0.12
Sex     760        10 13 01.44 -01 36 23.9 V 19.788 0.010 I  18.840 0.001                4933  37 2.00 0.05 1.67 -3.00 0.28
Sex     741        10 13 01.89 -01 35 24.1 V 19.768 0.010 I  18.800 0.001                4882  34 1.97 0.05 1.68 -2.04 0.14
Sex     1611       10 13 02.45 -01 34 05.6 V 20.868 0.010 I  19.980 0.001                5082  36 2.50 0.05 1.55 -1.94 0.22
Sex     591        10 13 03.13 -01 35 38.8 V 19.368 0.010 I  18.410 0.001                4939  35 1.82 0.05 1.71 -1.47 0.11
Sex     255        10 13 04.96 -01 39 13.4 V 17.908 0.010 I  16.740 0.001                4492  23 1.01 0.05 1.90 -2.15 0.11
Sex     1830       10 13 05.47 -01 36 07.9 V 21.158 0.010 I  20.320 0.001                5250  34 2.67 0.05 1.51 -1.39 0.54
Sex     2541       10 13 05.98 -01 39 26.5 V 21.808 0.010 I  20.930 0.017                5107  40 2.91 0.05 1.45 -1.49 0.28
Sex     772        10 13 06.71 -01 34 19.2 V 19.808 0.010 I  18.860 0.001                4933  37 2.01 0.05 1.67 -2.27 0.21
Sex     1406       10 13 06.80 -01 30 29.3 V 20.578 0.010 I  19.620 0.001                4896  31 2.31 0.05 1.60 -2.00 0.20
Sex     570        10 13 07.62 -01 41 13.1 V 19.308 0.010 I  18.370 0.001                4987  37 1.82 0.05 1.71 -2.18 0.14
Sex     825        10 13 08.28 -01 35 53.2 V 19.918 0.010 I  19.020 0.001                5079  47 2.11 0.05 1.64 -1.36 0.19
Sex     564        10 13 08.95 -01 36 04.3 V 19.298 0.010 I  18.360 0.001                4994  53 1.82 0.05 1.71 -2.21 0.16
Sex     1703       10 13 09.72 -01 38 24.1 V 21.008 0.010 I  20.180 0.001                5270  57 2.62 0.05 1.52 -2.34 0.60
Sex     561        10 13 09.94 -01 29 34.9 V 19.288 0.010 I  18.290 0.001                4808  31 1.74 0.05 1.73 -2.12 0.12
Sex     420        10 13 10.22 -01 42 07.0 V 18.768 0.010 I  17.690 0.001                4646  27 1.44 0.05 1.80 -1.63 0.11
Sex     322        10 13 10.25 -01 40 51.1 V 18.318 0.010 I  17.170 0.001                4509  23 1.18 0.05 1.86 -1.81 0.11
Sex     1838       10 13 10.45 -01 39 37.1 V 21.168 0.010 I  20.280 0.001                5086  36 2.63 0.05 1.52 -1.80 0.22
Sex     223        10 13 10.53 -01 31 15.4 V 17.678 0.010 I  16.390 0.001                4355  15 0.79 0.06 1.96 -1.70 0.11
Sex     690        10 13 11.25 -01 35 01.6 V 19.658 0.010 I  18.690 0.001                4884  35 1.92 0.05 1.69 -1.52 0.12
Sex     195        10 13 11.57 -01 43 01.4 V 17.518 0.010 I  16.290 0.001                4437  25 0.80 0.05 1.95 -2.65 0.11
Sex     1240       10 13 12.24 -01 29 58.3 V 20.378 0.010 I  19.440 0.001                4955  33 2.25 0.05 1.61 -1.72 0.14
Sex     2103       10 13 12.73 -01 34 37.9 V 21.418 0.010 I  20.600 0.001                5298  48 2.80 0.05 1.48 -1.26 0.25
Sex     1895       10 13 12.77 -01 32 56.6 V 21.218 0.010 I  20.390 0.001                5265  48 2.70 0.05 1.50 -2.23 0.38
Sex     2643       10 13 13.69 -01 29 28.2 V 21.888 0.010 I  21.110 0.017                5459  61 3.03 0.05 1.42 -2.20 0.69
Sex     1063       10 13 14.13 -01 33 48.5 V 20.268 0.010 I  19.350 0.001                5001  41 2.23 0.05 1.62 -2.03 0.16
Sex     2871       10 13 14.94 -01 34 40.5 V 22.048 0.010 I  21.250 0.017                5391  57 3.08 0.05 1.41 -1.37 0.49
Sex     574        10 13 16.02 -01 34 39.6 V 19.318 0.010 I  18.340 0.001                4871  33 1.78 0.05 1.72 -1.83 0.12
Sex     1531       10 13 16.24 -01 35 51.8 V 20.758 0.010 I  19.880 0.001                5112  41 2.47 0.05 1.56 -1.28 0.20
Sex     1739       10 13 18.26 -01 34 31.9 V 21.048 0.010 I  20.220 0.001                5262  40 2.63 0.05 1.52 -2.62 0.47
Sex     534        10 13 18.30 -01 35 15.6 V 19.208 0.010 I  18.210 0.001                4825  30 1.71 0.05 1.74 -2.17 0.13
Sex     279        10 13 18.33 -01 29 31.7 V 18.028 0.010 I  16.830 0.001                4447  20 1.02 0.05 1.90 -1.66 0.11
Sex     299        10 13 18.79 -01 31 13.8 V 18.158 0.010 I  16.990 0.001                4484  26 1.10 0.05 1.88 -2.47 0.11
Sex     943        10 13 18.97 -01 40 35.5 V 20.118 0.010 I  19.190 0.001                4979  49 2.16 0.05 1.63 -1.94 0.16
Sex     929        10 13 19.10 -01 36 18.8 V 20.088 0.010 I  19.150 0.001                4966  44 2.13 0.05 1.64 -1.67 0.16
Sex     1048       10 13 19.74 -01 35 15.5 V 20.258 0.010 I  19.350 0.001                5042  41 2.23 0.05 1.61 -2.54 0.28
Sex     397        10 13 20.75 -01 31 59.1 V 18.668 0.010 I  17.660 0.001                4830  29 1.48 0.05 1.79 -2.73 0.13
Sex     1510       10 13 21.18 -01 33 35.6 V 20.728 0.010 I  19.850 0.001                5118  38 2.45 0.05 1.56 -2.68 0.39
Sex     1324       10 13 21.32 -01 32 42.2 V 20.468 0.010 I  19.590 0.001                5137  39 2.35 0.05 1.59 -2.34 0.27
Sex     777        10 13 22.10 -01 36 17.0 V 19.818 0.010 I  18.880 0.001                4965  35 2.02 0.05 1.66 -1.89 0.13
Sex     390        10 13 23.76 -01 35 36.2 V 18.658 0.010 I  17.630 0.001                4768  33 1.46 0.05 1.80 -1.88 0.11
Sex     670        10 13 23.90 -01 30 34.4 V 19.618 0.010 I  18.650 0.001                4888  30 1.91 0.05 1.69 -2.21 0.13
Sex     1575       10 13 24.65 -01 31 35.0 V 20.818 0.010 I  19.970 0.001                5202  41 2.52 0.05 1.55 -2.12 0.26
Sex     1605       10 13 25.24 -01 35 27.8 V 20.858 0.010 I  20.000 0.001                5190  28 2.53 0.05 1.54 -2.14 0.23
Sex     1347       10 13 25.36 -01 34 41.8 V 20.498 0.010 I  19.630 0.001                5156  41 2.37 0.05 1.58 -2.57 0.34
Sex     1411       10 13 25.55 -01 38 24.0 V 20.578 0.010 I  19.710 0.001                5149  49 2.40 0.05 1.57 -2.45 0.34
Sex     1203       10 13 25.99 -01 38 18.8 V 20.348 0.010 I  19.430 0.001                5003  45 2.26 0.05 1.61 -2.50 0.28
Sex     470        10 13 26.01 -01 36 10.9 V 18.938 0.010 I  17.900 0.001                4721  33 1.55 0.05 1.78 -1.69 0.11
Sex     792        10 13 26.44 -01 36 36.0 V 19.848 0.010 I  18.900 0.001                4920  36 2.02 0.05 1.66 -1.68 0.12
Sex     1213       10 13 26.67 -01 31 26.5 V 20.358 0.010 I  19.470 0.001                5100  38 2.29 0.05 1.60 -1.86 0.18
Sex     1084       10 13 27.34 -01 30 56.8 V 20.288 0.010 I  19.390 0.001                5085  38 2.26 0.05 1.61 -2.86 0.29
Sex     2999       10 13 29.02 -01 35 56.5 V 22.138 0.020 I  21.300 0.022                5210  62 3.08 0.05 1.41 -1.97 0.58
Sex     1400       10 13 30.34 -01 29 43.5 V 20.568 0.010 I  19.660 0.001                5034  35 2.36 0.05 1.58 -3.40 0.48
Sex     2419       10 13 30.52 -01 31 09.2 V 21.708 0.010 I  20.890 0.001                5318  37 2.92 0.05 1.45 -2.21 0.61
Sex     2001       10 13 31.63 -01 37 28.6 V 21.308 0.010 I  20.470 0.001                5249  33 2.73 0.05 1.50 -1.54 0.33
Sex     1901       10 13 31.77 -01 30 43.7 V 21.218 0.010 I  20.420 0.001                5368  42 2.73 0.05 1.50 -2.47 0.45
Sex     787        10 13 31.96 -01 34 54.0 V 19.838 0.010 I  18.930 0.001                5060  38 2.07 0.05 1.65 -2.36 0.15
Sex     572        10 13 33.55 -01 30 59.3 V 19.318 0.010 I  18.300 0.001                4750  27 1.72 0.05 1.73 -1.82 0.11
Sex     1479       10 13 33.60 -01 34 49.7 V 20.688 0.010 I  19.790 0.001                5059  33 2.42 0.05 1.57 -1.61 0.21
Sex     1902       10 13 33.97 -01 32 07.5 V 21.228 0.010 I  20.350 0.001                5116  43 2.66 0.05 1.51 -1.83 0.32
Sex     1638       10 13 36.12 -01 37 34.9 V 20.918 0.010 I  20.010 0.001                5030  42 2.51 0.05 1.55 -1.07 0.15
Sex     642        10 13 37.28 -01 32 04.5 V 19.518 0.010 I  18.600 0.001                5060  39 1.93 0.06 1.69 -2.17 0.14
Sex     858        10 13 37.90 -01 38 16.2 V 19.968 0.010 I  19.080 0.001                5107  62 2.14 0.05 1.64 -2.30 0.21
Sex     1872       10 13 38.15 -01 36 40.2 V 21.188 0.010 I  20.270 0.001                5002  34 2.61 0.05 1.52 -2.14 0.78
Sex     274        10 13 40.28 -01 33 39.6 V 18.008 0.010 I  16.810 0.001                4438  20 1.01 0.05 1.90 -2.01 0.11
Sex     530        10 13 41.48 -01 35 38.5 V 19.198 0.010 I  18.200 0.001                4820  31 1.70 0.05 1.74 -2.41 0.13
Sex     502        10 13 45.02 -01 36 30.4 V 19.108 0.010 I  18.170 0.001                4990  37 1.74 0.05 1.73 -3.02 0.20
Sex     1541       10 13 45.41 -01 30 47.7 V 20.768 0.010 I  19.880 0.001                5094  39 2.46 0.05 1.56 -2.57 0.31
Sex     1579       10 13 46.59 -01 36 36.9 V 20.828 0.010 I  19.960 0.001                5163  30 2.51 0.05 1.55 -2.21 0.27
Sex     2508       10 13 48.17 -01 31 58.3 V 21.778 0.010 I  20.960 0.017                5321  46 2.95 0.05 1.44 -2.05 0.57
Sex     2168       10 13 50.48 -01 35 30.1 V 21.478 0.010 I  20.650 0.001                5288  33 2.81 0.05 1.48 -1.17 0.19
Sex     1720       10 13 52.48 -01 31 58.0 V 21.028 0.010 I  20.170 0.001                5167  43 2.60 0.05 1.53 -2.18 0.32
Sex     1896       10 13 54.13 -01 38 45.4 V 21.218 0.010 I  20.350 0.001                5138  43 2.67 0.05 1.51 -2.11 0.41
Sex     442        10 13 55.83 -01 39 29.5 V 18.848 0.010 I  17.850 0.001                4822  36 1.57 0.05 1.77 -1.86 0.11
Sex     1614       10 13 55.89 -01 36 26.5 V 20.878 0.010 I  20.000 0.001                5120  41 2.52 0.05 1.55 -2.28 0.25
Sex     162        10 13 57.72 -01 38 53.0 V 17.268 0.010 I  15.910 0.001                4295  14 0.57 0.07 2.01 -2.02 0.11
Sex     1062       10 14 05.16 -01 36 58.9 V 20.268 0.010 I  19.360 0.001                5039  54 2.24 0.05 1.61 -1.76 0.17
UMaI    96_100     10 33 44.84 +51 54 24.4 g 20.529 0.041 r  20.081 0.036 i 19.834 0.025 5205  51 2.17 0.04 1.63 -2.94 0.34
UMaI    96_124     10 33 53.32 +51 53 54.9 g 20.802 0.042 r  20.433 0.040 i 20.249 0.033 5438  48 2.38 0.05 1.58 -1.35 0.15
UMaI    96_529     10 33 53.48 +51 55 33.4 g 22.305 0.094 r  21.849 0.091 i 21.773 0.113 5544 129 3.02 0.08 1.43 -2.27 0.92
UMaI    96_175     10 34 17.25 +51 57 33.7 g 20.060 0.036 r  19.455 0.032 i 19.214 0.018 4989  51 1.86 0.04 1.70 -3.37 0.34
UMaI    96_756     10 34 18.19 +51 56 34.0 g 21.347 0.051 r  20.843 0.046 i 20.718 0.045 5340  53 2.56 0.05 1.54 -2.31 0.41
UMaI    96_178     10 34 22.12 +51 56 10.8 g 20.472 0.038 r  19.938 0.034 i 19.747 0.023 5152  53 2.12 0.09 1.64 -1.65 0.14
UMaI    96_178a    10 34 22.12 +51 56 10.8 g 20.472 0.038 r  19.938 0.034 i 19.747 0.023 5109  48 2.12 0.09 1.64 -1.59 0.13
UMaI    96_821a    10 34 28.67 +51 55 28.6 g 22.648 0.125 r  21.522 0.069 i 20.918 0.056 4124  50 2.24 0.07 1.61 -1.80 0.16
UMaI    97_122     10 34 31.13 +51 57 01.3 g 18.813 0.023 r  18.038 0.022 i 17.710 0.021 4712  40 1.14 0.08 1.87 -2.68 0.11
UMaI    97_142     10 34 41.28 +51 55 12.4 g 19.804 0.025 r  19.143 0.023 i 18.878 0.023 4852  46 1.69 0.03 1.74 -2.16 0.12
UMaI    97_159     10 34 42.30 +51 57 59.6 g 19.369 0.024 r  18.621 0.022 i 18.374 0.023 4653  57 1.45 0.08 1.80 -2.58 0.11
UMaI    97_480     10 34 42.92 +51 56 15.4 g 21.786 0.062 r  21.343 0.058 i 21.049 0.064 5211  74 2.68 0.08 1.51 -2.86 0.95
UMaI    97_579     10 34 51.39 +51 57 28.8 g 21.976 0.071 r  21.501 0.065 i 21.322 0.080 5340  77 2.81 0.06 1.48 -2.74 0.65
UMaI    97_187     10 34 51.82 +51 58 25.9 g 19.227 0.023 r  18.524 0.022 i 18.209 0.021 4775  42 1.38 0.16 1.82 -2.65 0.12
UMaI    97_194     10 34 59.25 +51 57 07.4 g 20.803 0.034 r  20.689 0.038 i 20.588 0.045 6051  53 2.60 0.17 1.53 -1.56 0.23
UMaI    97_203     10 35 03.54 +51 56 20.3 g 20.852 0.035 r  20.356 0.032 i 20.105 0.035 5152  49 2.27 0.08 1.61 -2.44 0.24
UMaI    97_186     10 35 04.90 +51 53 13.8 g 20.418 0.029 r  20.515 0.036 i 20.635 0.048 6782  56 2.75 0.12 1.49 -1.62 0.35
UMaI    97_687     10 35 05.84 +51 58 13.8 g 21.744 0.060 r  21.317 0.057 i 21.094 0.068 5322  67 2.71 0.07 1.50 -2.70 0.68
UMaI    97_189     10 35 11.48 +51 51 33.3 g 19.697 0.025 r  19.173 0.024 i 18.871 0.023 5019  59 1.72 0.09 1.74 -2.63 0.16
UMaI    97_226     10 35 17.56 +51 55 34.2 g 19.423 0.024 r  18.681 0.022 i 18.366 0.022 4756  27 1.42 0.16 1.81 -1.06 0.11
UMaI    97_226a    10 35 17.56 +51 55 34.2 g 19.423 0.024 r  18.681 0.022 i 18.366 0.022 4744  77 1.42 0.09 1.81 -1.18 0.11
UMaI    97_707     10 35 19.12 +51 53 59.8 g 22.240 0.088 r  21.870 0.088 i 21.622 0.106 5404 105 2.94 0.07 1.45 -1.32 0.25
UMaI    97_223     10 35 19.62 +51 52 53.2 g 20.463 0.030 r  20.527 0.035 i 20.545 0.045 6513  45 2.67 0.08 1.51 -1.53 0.24
UMaI    97_242     10 35 21.56 +51 58 29.4 g 20.513 0.030 r  20.241 0.031 i 20.108 0.035 5632  48 2.36 0.06 1.58 -2.57 0.46
UMaI    97_794     10 35 23.71 +51 57 16.3 g 21.724 0.060 r  21.279 0.055 i 20.981 0.063 5190  58 2.64 0.09 1.52 -3.08 0.77
UMaI    97_714     10 35 25.97 +51 51 39.1 g 21.843 0.064 r  21.402 0.061 i 21.127 0.070 5250  69 2.71 0.09 1.50 -1.83 0.21
UMaI    97_247     10 35 28.86 +51 57 01.7 g 18.595 0.022 r  17.801 0.022 i 17.439 0.021 4540  52 1.00 0.11 1.91 -2.52 0.11
UMaI    97_247a    10 35 28.86 +51 57 01.7 g 18.595 0.022 r  17.801 0.022 i 17.439 0.021 4454 187 1.00 0.14 1.91 -2.84 0.13
UMaI    98_80      10 35 30.26 +51 57 30.3 g 20.569 0.026 r  20.299 0.027 i 20.124 0.034 5594  52 2.35 0.06 1.59 -2.39 0.29
UMaI    98_42      10 35 34.36 +51 59 57.9 g 20.512 0.025 r  20.632 0.033 i 20.672 0.050 6709  51 2.75 0.10 1.49 -0.68 0.17
UMaI    97_807     10 35 36.68 +51 53 18.7 g 21.145 0.043 r  20.752 0.042 i 20.489 0.046 5290  47 2.45 0.07 1.56 -2.45 0.22
UMaI    98_378a    10 35 39.26 +51 58 10.8 g 21.957 0.068 r  21.623 0.071 i 21.493 0.099 5623  89 2.92 0.10 1.45 -1.87 0.46
UMaI    98_87      10 35 42.86 +51 56 17.9 g 20.015 0.020 r  19.434 0.019 i 19.136 0.022 4910  85 1.82 0.06 1.71 -2.50 0.16
UMaI    98_94      10 35 43.18 +51 59 42.8 g 20.540 0.026 r  20.186 0.025 i 19.983 0.035 5400  54 2.26 0.13 1.61 -2.73 0.32
UMaI    98_93      10 35 44.59 +51 57 57.3 g 20.382 0.024 r  19.815 0.021 i 19.566 0.025 5039  73 2.02 0.04 1.66 -3.06 0.28
UMaI    98_91      10 35 46.04 +51 56 47.9 g 20.385 0.024 r  20.423 0.029 i 20.440 0.043 6493  44 2.62 0.08 1.52 -3.22 0.81
UMaI    98_105     10 35 49.53 +52 00 17.9 g 20.140 0.032 r  19.903 0.024 i 19.746 0.030 5650  54 2.21 0.04 1.62 -2.63 0.25
LeoII   C-7-84     11 12 54.54 +22 06 13.7 M 20.109 0.014 T2 18.728 0.011                4641  38 1.13 0.05 1.88 -3.10 0.22
LeoII   C-6-70     11 12 57.78 +22 10 50.3 M 20.290 0.017 T2 18.930 0.014                4636  40 1.22 0.05 1.85 -1.83 0.11
LeoII   C-7-186    11 13 03.81 +22 05 46.9 M 20.831 0.026 T2 19.578 0.020                4821  62 1.54 0.05 1.78 -1.42 0.14
LeoII   C-6-214    11 13 03.95 +22 12 20.5 M 21.519 0.058 T2 20.248 0.062                4742 101 1.79 0.08 1.72 -2.48 0.23
LeoII   C-7-218    11 13 03.97 +22 07 15.3 M 21.042 0.030 T2 19.850 0.026                4854  80 1.68 0.06 1.74 -1.27 0.12
LeoII   C-6-115    11 13 06.40 +22 12 05.5 M 20.754 0.022 T2 19.538 0.019                4879  53 1.55 0.05 1.78 -1.30 0.11
LeoII   C-7-231    11 13 07.05 +22 09 27.2 M 21.086 0.029 T2 19.889 0.025                4952  71 1.70 0.06 1.74 -1.72 0.26
LeoII   C-7-266    11 13 07.13 +22 08 55.4 M 21.240 0.035 T2 20.203 0.033                5320 117 1.93 0.07 1.69 -1.31 0.28
LeoII   C-7-158    11 13 07.48 +22 06 26.4 M 20.610 0.021 T2 19.512 0.017                5183  79 1.61 0.06 1.76 -1.80 0.15
LeoII   C-7-150    11 13 07.60 +22 09 30.3 M 20.580 0.022 T2 19.366 0.019                4920  51 1.48 0.05 1.79 -1.19 0.11
LeoII   C-6-100    11 13 08.30 +22 10 30.9 M 20.625 0.020 T2 19.429 0.018                4957  44 1.52 0.05 1.78 -1.80 0.13
LeoII   C-7-213    11 13 09.27 +22 07 02.8 M 20.971 0.029 T2 19.871 0.026                5171  83 1.75 0.06 1.73 -1.53 0.14
LeoII   C-7-110    11 13 09.91 +22 07 22.6 M 20.250 0.016 T2 19.142 0.015                5083  63 1.46 0.06 1.80 -1.47 0.12
LeoII   C-7-263    11 13 10.59 +22 07 36.2 M 21.322 0.034 T2 20.012 0.029                4701  71 1.67 0.06 1.75 -2.02 0.15
LeoII   C-7-237    11 13 11.05 +22 09 37.3 M 21.175 0.033 T2 19.914 0.024                4750  65 1.66 0.06 1.75 -1.37 0.12
LeoII   C2-7-392   11 13 11.51 +22 09 49.5 M 21.141 0.056 T2 19.988 0.037                4762  96 1.76 0.07 1.72 -1.63 0.13
LeoII   C-6-81     11 13 11.54 +22 11 27.4 M 20.458 0.023 T2 19.078 0.022                4592  44 1.26 0.05 1.84 -1.76 0.11
LeoII   C-6-136    11 13 12.23 +22 16 09.2 M 20.930 0.025 T2 19.595 0.022                4673  63 1.49 0.05 1.79 -2.37 0.19
LeoII   C-7-336    11 13 12.57 +22 09 29.0 M 21.633 0.048 T2 20.449 0.050                4921 106 1.93 0.07 1.69 -1.94 0.23
LeoII   C-7-59     11 13 12.91 +22 09 17.8 M 19.715 0.010 T2 18.105 0.010                4356  21 0.77 0.06 1.96 -1.42 0.11
LeoII   C-7-154    11 13 12.94 +22 08 09.6 M 20.632 0.020 T2 19.349 0.017                4772  44 1.43 0.05 1.80 -1.46 0.11
LeoII   C2-7-343   11 13 13.12 +22 09 59.1 M 19.789 0.016 T2 18.243 0.014                4403  27 0.85 0.05 1.94 -1.79 0.11
LeoII   C-7-81     11 13 13.36 +22 07 26.1 M 20.108 0.013 T2 18.579 0.011                4398  29 0.98 0.05 1.91 -1.39 0.11
LeoII   C-7-152    11 13 13.76 +22 04 19.2 M 20.626 0.022 T2 19.326 0.019                4729  49 1.41 0.05 1.81 -2.26 0.20
LeoII   C-7-31     11 13 13.88 +22 08 50.2 M 19.375 0.008 T2 17.699 0.008                4319  16 0.58 0.07 2.01 -2.15 0.11
LeoII   C-7-278    11 13 13.94 +22 06 37.3 M 21.344 0.038 T2 20.173 0.031                5008  83 1.83 0.06 1.71 -2.39 0.42
LeoII   C-6-110    11 13 14.24 +22 14 17.7 M 20.711 0.025 T2 19.489 0.018                4898  58 1.52 0.05 1.78 -3.22 0.34
LeoII   C-7-323    11 13 14.44 +22 09 27.3 M 21.595 0.049 T2 20.390 0.046                4952  97 1.89 0.07 1.69 -1.48 0.16
LeoII   C-6-154    11 13 14.47 +22 14 02.9 M 21.055 0.032 T2 19.762 0.020                4711  60 1.58 0.06 1.77 -1.68 0.12
LeoII   C-7-343    11 13 14.94 +22 09 21.0 M 21.649 0.050 T2 20.465 0.046                4989 100 1.94 0.07 1.68 -2.33 0.31
LeoII   C-6-173    11 13 15.05 +22 11 39.4 M 21.235 0.050 T2 20.009 0.049                4848  98 1.73 0.07 1.73 -1.81 0.17
LeoII   C-7-285    11 13 15.18 +22 07 56.4 M 21.355 0.039 T2 20.234 0.033                5085  94 1.88 0.07 1.70 -1.36 0.26
LeoII   C-7-89     11 13 15.53 +22 09 01.0 M 20.068 0.014 T2 18.712 0.013                4694  34 1.14 0.05 1.87 -1.44 0.11
LeoII   C-7-168    11 13 15.72 +22 09 05.7 M 20.722 0.021 T2 19.425 0.017                4734  54 1.45 0.05 1.80 -1.74 0.15
LeoII   C-6-231    11 13 16.03 +22 12 22.3 M 21.686 0.061 T2 20.413 0.069                4707 120 1.85 0.09 1.70 -2.41 0.32
LeoII   C-7-164    11 13 16.05 +22 06 57.4 M 20.662 0.022 T2 19.473 0.019                4987  54 1.54 0.05 1.78 -2.29 0.29
LeoII   C-6-53     11 13 16.14 +22 11 47.3 M 19.752 0.010 T2 18.237 0.010                4444  25 0.87 0.05 1.94 -1.88 0.11
LeoII   C-7-78     11 13 16.55 +22 08 59.0 M 20.045 0.014 T2 18.599 0.013                4539  38 1.04 0.05 1.90 -2.12 0.13
LeoII   C-7-189    11 13 16.66 +22 06 26.2 M 20.884 0.027 T2 19.587 0.024                4710  62 1.51 0.05 1.78 -1.76 0.17
LeoII   C-7-309    11 13 16.76 +22 09 39.3 M 21.541 0.043 T2 20.326 0.040                4869  95 1.86 0.07 1.70 -1.67 0.17
LeoII   C-7-115    11 13 16.95 +22 06 03.6 M 20.281 0.015 T2 19.032 0.016                4814  36 1.33 0.05 1.83 -1.49 0.11
LeoII   C-7-298    11 13 17.04 +22 08 41.6 M 21.468 0.042 T2 20.287 0.040                4984  97 1.87 0.07 1.70 -1.07 0.17
LeoII   C-7-131    11 13 17.06 +22 05 16.1 M 20.464 0.017 T2 19.133 0.014                4695  44 1.32 0.05 1.83 -1.92 0.15
LeoII   C-7-273    11 13 17.14 +22 09 18.1 M 21.374 0.038 T2 20.241 0.032                5032  76 1.88 0.07 1.70 -1.30 0.14
LeoII   C-7-180    11 13 17.35 +22 06 04.0 M 20.762 0.023 T2 19.469 0.022                4737  52 1.47 0.05 1.79 -2.67 0.16
LeoII   C-6-63     11 13 17.52 +22 12 08.3 M 19.978 0.013 T2 18.552 0.011                4563  35 1.04 0.05 1.90 -1.95 0.11
LeoII   C-7-73     11 13 17.79 +22 09 06.7 M 20.041 0.012 T2 18.518 0.009                4438  29 0.96 0.05 1.91 -1.62 0.11
LeoII   C-7-104    11 13 17.83 +22 06 37.8 M 20.220 0.019 T2 18.937 0.013                4828  44 1.27 0.05 1.84 -1.41 0.13
LeoII   C-6-200    11 13 18.12 +22 13 08.8 M 21.425 0.042 T2 20.271 0.047                5014  98 1.88 0.07 1.70 -1.89 0.20
LeoII   C-7-230    11 13 18.13 +22 07 54.9 M 21.181 0.031 T2 19.843 0.024                4630  54 1.58 0.06 1.77 -2.12 0.27
LeoII   C-7-39     11 13 18.53 +22 04 47.2 M 19.508 0.009 T2 17.912 0.006                4397  26 0.71 0.06 1.98 -2.07 0.11
LeoII   C-6-94     11 13 18.70 +22 10 30.4 M 20.610 0.020 T2 19.196 0.017                4524  40 1.28 0.05 1.84 -1.46 0.11
LeoII   C-6-117    11 13 18.82 +22 11 15.0 M 20.807 0.024 T2 19.597 0.020                4918  57 1.57 0.05 1.77 -1.89 0.15
LeoII   C-6-99     11 13 18.85 +22 10 19.1 M 20.661 0.021 T2 19.391 0.019                4793  48 1.45 0.05 1.80 -1.69 0.12
LeoII   C-7-143    11 13 18.95 +22 07 13.8 M 20.564 0.018 T2 19.232 0.014                4650  45 1.35 0.05 1.82 -1.49 0.13
LeoII   C-6-58     11 13 19.00 +22 13 47.8 M 19.869 0.012 T2 18.320 0.011                4366  23 0.88 0.05 1.94 -1.51 0.11
LeoII   C-7-252    11 13 19.05 +22 08 26.6 M 21.240 0.040 T2 19.971 0.028                4798  65 1.68 0.06 1.74 -1.43 0.13
LeoII   C-7-174    11 13 19.05 +22 06 45.2 M 20.721 0.025 T2 19.542 0.017                4999  46 1.57 0.05 1.77 -1.20 0.11
LeoII   C-7-284    11 13 19.06 +22 05 31.0 M 21.380 0.039 T2 20.168 0.030                4849 121 1.80 0.06 1.72 -2.64 0.73
LeoII   C-7-50     11 13 19.25 +22 07 41.6 M 19.564 0.009 T2 18.028 0.008                4434  29 0.78 0.05 1.96 -2.64 0.11
LeoII   C-7-205    11 13 19.52 +22 08 48.9 M 20.918 0.028 T2 19.662 0.019                4801  58 1.57 0.05 1.77 -1.49 0.12
LeoII   C-6-218    11 13 19.54 +22 13 17.8 M 21.594 0.049 T2 20.408 0.043                4914 101 1.91 0.07 1.69 -1.65 0.17
LeoII   C-7-51     11 13 19.79 +22 09 20.5 M 19.633 0.009 T2 17.968 0.008                4312  15 0.68 0.06 1.98 -1.44 0.11
LeoII   C-7-82     11 13 19.81 +22 05 47.0 M 20.040 0.014 T2 18.572 0.011                4499  38 1.02 0.05 1.90 -1.27 0.11
LeoII   C-7-47     11 13 19.84 +22 09 46.0 M 19.711 0.012 T2 18.019 0.009                4268  20 0.68 0.07 1.98 -1.44 0.11
LeoII   C-7-274    11 13 19.91 +22 07 14.9 M 21.273 0.036 T2 20.092 0.029                4998  71 1.79 0.06 1.72 -1.53 0.14
LeoII   C-7-125    11 13 20.12 +22 06 06.5 M 20.407 0.018 T2 19.108 0.016                4759  48 1.33 0.05 1.83 -1.43 0.13
LeoII   C-6-131    11 13 20.53 +22 12 12.0 M 20.852 0.027 T2 19.576 0.019                4733  53 1.52 0.05 1.78 -1.97 0.13
LeoII   C-6-83     11 13 20.71 +22 13 34.3 M 20.395 0.017 T2 19.129 0.014                4842  39 1.36 0.05 1.82 -1.36 0.11
LeoII   C-6-56     11 13 20.85 +22 11 30.9 M 19.796 0.014 T2 18.368 0.013                4585  30 0.97 0.05 1.91 -1.33 0.11
LeoII   C-7-72     11 13 20.91 +22 08 38.9 M 19.962 0.013 T2 18.437 0.011                4433  28 0.93 0.05 1.92 -1.61 0.11
LeoII   C-7-146    11 13 21.47 +22 08 46.3 M 20.607 0.019 T2 19.225 0.015                4579  40 1.32 0.05 1.83 -1.60 0.12
LeoII   C-6-103    11 13 21.54 +22 10 52.7 M 20.700 0.020 T2 19.459 0.018                4863  48 1.50 0.05 1.79 -2.03 0.13
LeoII   C-7-322    11 13 21.83 +22 06 19.8 M 21.539 0.045 T2 20.393 0.041                5057 106 1.93 0.07 1.69 -2.27 0.60
LeoII   C-6-41     11 13 21.91 +22 12 06.6 M 19.555 0.010 T2 17.914 0.008                4348  15 0.68 0.06 1.98 -1.76 0.11
LeoII   C-6-219    11 13 22.03 +22 10 34.4 M 21.563 0.054 T2 20.443 0.045                5099 103 1.97 0.08 1.68 -1.25 0.14
LeoII   C-7-88     11 13 22.04 +22 04 28.7 M 20.117 0.015 T2 18.711 0.012                4579  35 1.11 0.05 1.88 -2.20 0.14
LeoII   C-7-63     11 13 22.18 +22 06 10.3 M 19.758 0.011 T2 18.265 0.009                4486  27 0.89 0.05 1.93 -1.89 0.11
LeoII   C-7-38     11 13 22.25 +22 03 36.7 M 19.418 0.009 T2 17.855 0.006                4446  27 0.70 0.06 1.98 -2.83 0.13
LeoII   C-6-109    11 13 22.35 +22 11 02.7 M 20.706 0.024 T2 19.489 0.020                4916  55 1.53 0.05 1.78 -1.74 0.14
LeoII   C-7-83     11 13 22.65 +22 06 58.1 M 20.105 0.013 T2 18.633 0.011                4431  25 1.04 0.05 1.90 -1.32 0.11
LeoII   C-7-76     11 13 22.79 +22 05 54.3 M 19.985 0.012 T2 18.587 0.012                4626  37 1.07 0.05 1.89 -1.96 0.13
LeoII   C-7-111    11 13 22.87 +22 09 35.3 M 20.359 0.015 T2 18.970 0.015                4543  39 1.22 0.05 1.85 -1.25 0.11
LeoII   C-6-233    11 13 23.03 +22 13 18.4 M 21.682 0.051 T2 20.483 0.043                4902  95 1.93 0.07 1.69 -1.62 0.16
LeoII   C-6-54     11 13 23.03 +22 10 22.7 M 19.859 0.010 T2 18.262 0.010                4315  23 0.83 0.06 1.95 -1.47 0.11
LeoII   C-6-31     11 13 23.15 +22 10 56.1 M 19.409 0.009 T2 17.501 0.006                3993  16 0.37 0.09 2.06 -1.67 0.11
LeoII   C-7-202    11 13 23.18 +22 09 28.3 M 20.974 0.028 T2 19.629 0.021                4624  48 1.49 0.05 1.79 -1.04 0.12
LeoII   C2-7-384   11 13 23.21 +22 09 50.4 M 20.248 0.023 T2 18.856 0.016                4552  43 1.17 0.05 1.87 -1.78 0.11
LeoII   C-6-102    11 13 23.32 +22 13 17.3 M 20.651 0.024 T2 19.409 0.020                4857  49 1.48 0.05 1.79 -1.33 0.11
LeoII   C-7-45     11 13 23.42 +22 07 17.3 M 19.587 0.009 T2 17.916 0.008                4291  14 0.66 0.07 1.99 -1.37 0.11
LeoII   C-7-123    11 13 23.42 +22 06 18.0 M 20.396 0.017 T2 19.089 0.014                4722  37 1.31 0.05 1.83 -1.62 0.11
LeoII   C-7-35     11 13 23.63 +22 06 43.1 M 19.585 0.010 T2 17.802 0.007                4154  20 0.55 0.08 2.01 -1.51 0.11
LeoII   C-7-112    11 13 23.67 +22 09 12.8 M 20.393 0.017 T2 18.944 0.012                4487  31 1.17 0.05 1.87 -1.51 0.11
LeoII   C2-7-660   11 13 23.69 +22 09 03.6 M 21.491 0.075 T2 20.250 0.044                4823 103 1.81 0.08 1.71 -1.97 0.26
LeoII   C-7-185    11 13 23.74 +22 08 10.5 M 20.880 0.026 T2 19.515 0.019                4602  43 1.44 0.05 1.80 -1.50 0.11
LeoII   C-7-182    11 13 23.83 +22 04 58.0 M 20.734 0.022 T2 19.500 0.019                4879  49 1.52 0.05 1.78 -1.29 0.13
LeoII   C-7-207    11 13 23.83 +22 09 11.3 M 20.980 0.027 T2 19.725 0.025                4853  71 1.59 0.05 1.77 -1.30 0.13
LeoII   C-7-133    11 13 24.19 +22 06 15.4 M 20.462 0.019 T2 19.182 0.016                4801  45 1.37 0.05 1.82 -1.60 0.13
LeoII   C-7-148    11 13 24.27 +22 09 05.1 M 20.614 0.020 T2 19.227 0.017                4562  38 1.31 0.05 1.83 -1.30 0.11
LeoII   C2-6-215   11 13 24.54 +22 12 48.6 M 20.561 0.034 T2 19.249 0.019                4666  50 1.37 0.05 1.82 -1.48 0.11
LeoII   C2-7-998   11 13 24.83 +22 08 03.0 M 21.514 0.071 T2 20.354 0.037                5013 110 1.91 0.08 1.69 -1.42 0.16
LeoII   C2-7-1178  11 13 24.88 +22 07 20.4 M 20.352 0.027 T2 19.069 0.017                4812  44 1.32 0.05 1.83 -1.64 0.13
LeoII   C-3-211    11 13 25.06 +22 07 13.4 M 20.852 0.024 T2 19.510 0.020                4608  48 1.45 0.05 1.80 -2.12 0.12
LeoII   C-2-72     11 13 25.10 +22 12 35.6 M 19.926 0.012 T2 18.483 0.011                4557  34 1.00 0.05 1.91 -2.33 0.11
LeoII   C-3-86     11 13 25.21 +22 03 27.5 M 19.871 0.012 T2 18.372 0.011                4491  29 0.93 0.05 1.92 -1.58 0.11
LeoII   C-3-266    11 13 25.40 +22 07 18.0 M 21.067 0.030 T2 19.835 0.026                4866  62 1.65 0.06 1.75 -2.84 0.36
LeoII   C-2-49     11 13 25.48 +22 13 26.2 M 19.471 0.008 T2 17.831 0.008                4359  18 0.65 0.06 1.99 -2.09 0.11
LeoII   C-3-175    11 13 25.53 +22 09 15.6 M 20.614 0.021 T2 19.265 0.015                4638  45 1.35 0.05 1.82 -1.43 0.11
LeoII   C-3-108    11 13 25.57 +22 07 44.2 M 20.018 0.012 T2 18.479 0.011                4411  25 0.94 0.05 1.92 -1.78 0.11
LeoII   C-2-225    11 13 25.60 +22 13 27.7 M 21.290 0.038 T2 20.044 0.035                4821  79 1.72 0.06 1.73 -1.82 0.16
LeoII   C-3-59     11 13 25.69 +22 06 37.8 M 19.646 0.010 T2 18.035 0.008                4363  24 0.74 0.06 1.97 -1.94 0.11
LeoII   C-3-161    11 13 26.01 +22 09 40.4 M 20.556 0.019 T2 19.123 0.016                4546  39 1.24 0.05 1.85 -1.80 0.11
LeoII   C-2-78     11 13 26.08 +22 10 05.1 M 20.054 0.012 T2 18.664 0.012                4614  33 1.10 0.05 1.88 -1.62 0.11
LeoII   C-3-430    11 13 26.69 +22 05 26.4 M 21.787 0.059 T2 20.442 0.049                4592  81 1.82 0.07 1.71 -1.53 0.20
LeoII   C-3-141    11 13 26.76 +22 08 24.9 M 20.345 0.016 T2 18.979 0.014                4621  37 1.23 0.05 1.85 -1.43 0.11
LeoII   C-3-345    11 13 26.99 +22 09 41.2 M 21.501 0.043 T2 20.291 0.042                4910  86 1.85 0.07 1.71 -1.54 0.18
LeoII   C-2-292    11 13 27.24 +22 12 00.5 M 21.725 0.056 T2 20.484 0.042                4792 102 1.90 0.07 1.69 -1.67 0.17
LeoII   C-3-197    11 13 27.27 +22 07 05.8 M 20.716 0.024 T2 19.379 0.018                4643  43 1.41 0.05 1.81 -1.29 0.11
LeoII   C-2-121    11 13 27.50 +22 13 41.6 M 20.534 0.020 T2 19.221 0.018                4724  47 1.36 0.05 1.82 -2.29 0.14
LeoII   C-2-263    11 13 27.60 +22 11 11.9 M 21.532 0.046 T2 20.337 0.042                4878  85 1.88 0.07 1.70 -1.28 0.12
LeoII   C-2-186    11 13 27.65 +22 11 57.0 M 21.066 0.028 T2 19.804 0.024                4769  66 1.62 0.05 1.76 -1.78 0.14
LeoII   C-2-59     11 13 27.69 +22 10 39.9 M 19.616 0.010 T2 18.058 0.008                4414  21 0.78 0.06 1.96 -1.44 0.11
LeoII   C-3-170    11 13 27.75 +22 07 46.0 M 20.587 0.020 T2 19.256 0.015                4626  39 1.36 0.05 1.82 -1.34 0.11
LeoII   C-3-348    11 13 27.79 +22 08 23.0 M 21.501 0.046 T2 20.234 0.044                4776  74 1.79 0.07 1.72 -1.09 0.14
LeoII   C-2-105    11 13 27.80 +22 10 16.2 M 20.382 0.016 T2 18.986 0.014                4593  36 1.22 0.05 1.85 -1.68 0.11
LeoII   C-3-186    11 13 27.89 +22 09 30.4 M 20.753 0.024 T2 19.401 0.018                4587  51 1.40 0.05 1.81 -1.90 0.13
LeoII   C-2-75     11 13 27.91 +22 12 00.1 M 20.023 0.012 T2 18.529 0.011                4432  27 0.99 0.05 1.91 -1.72 0.11
LeoII   C-3-185    11 13 27.95 +22 07 23.3 M 20.671 0.023 T2 19.410 0.016                4815  48 1.47 0.05 1.80 -1.35 0.13
LeoII   C-2-187    11 13 27.99 +22 11 47.3 M 21.086 0.028 T2 19.797 0.023                4744  51 1.60 0.05 1.76 -1.43 0.11
LeoII   C-2-182    11 13 28.36 +22 10 25.6 M 21.099 0.033 T2 19.793 0.026                4705  60 1.58 0.06 1.77 -1.84 0.15
LeoII   C-2-163    11 13 28.42 +22 11 09.9 M 20.957 0.026 T2 19.673 0.023                4712  51 1.55 0.05 1.77 -1.40 0.11
LeoII   C-3-343    11 13 28.45 +22 09 10.1 M 21.364 0.037 T2 20.096 0.032                4785  72 1.73 0.06 1.73 -1.95 0.16
LeoII   C-3-274    11 13 28.56 +22 08 07.3 M 21.118 0.031 T2 19.900 0.025                4893  60 1.69 0.06 1.74 -1.96 0.24
LeoII   C-3-168    11 13 28.59 +22 08 38.0 M 20.596 0.023 T2 19.232 0.018                4629  42 1.33 0.05 1.83 -2.12 0.12
LeoII   C-3-191    11 13 28.67 +22 08 26.5 M 20.825 0.023 T2 19.388 0.018                4494  33 1.34 0.05 1.83 -1.25 0.11
LeoII   C-3-52     11 13 28.68 +22 06 59.2 M 19.687 0.011 T2 17.958 0.007                4137  17 0.64 0.07 1.99 -1.40 0.11
LeoII   C-3-374    11 13 28.75 +22 07 58.0 M 21.576 0.047 T2 20.284 0.037                4709  71 1.79 0.07 1.72 -1.81 0.16
LeoII   C-2-44     11 13 28.76 +22 13 11.9 M 19.431 0.009 T2 17.711 0.008                4248  15 0.56 0.07 2.01 -1.71 0.11
LeoII   C-2-211    11 13 28.90 +22 13 40.5 M 21.273 0.037 T2 20.080 0.031                4940  82 1.78 0.06 1.72 -1.55 0.14
LeoII   C-2-35     11 13 29.18 +22 13 02.9 M 19.217 0.007 T2 17.285 0.007                3954  12 0.30 0.10 2.07 -1.50 0.11
LeoII   C-2-39     11 13 29.23 +22 10 33.1 M 19.442 0.008 T2 17.464 0.006                3941  12 0.32 0.09 2.07 -1.42 0.11
LeoII   C-2-252    11 13 29.45 +22 11 30.7 M 21.435 0.041 T2 20.408 0.060                5264 118 2.01 0.08 1.67 -1.57 0.19
LeoII   C2-7-387   11 13 29.46 +22 09 49.6 M 19.799 0.018 T2 18.245 0.013                4393  24 0.85 0.05 1.94 -1.43 0.11
LeoII   C-3-88     11 13 29.57 +22 07 16.1 M 19.888 0.011 T2 18.399 0.010                4475  26 0.94 0.05 1.92 -1.65 0.11
LeoII   C-3-79     11 13 29.60 +22 08 57.8 M 19.839 0.013 T2 18.260 0.009                4358  23 0.84 0.05 1.94 -1.46 0.11
LeoII   C-3-226    11 13 29.61 +22 09 19.7 M 20.910 0.027 T2 19.723 0.024                4981  56 1.64 0.06 1.75 -1.61 0.14
LeoII   C-2-134    11 13 29.78 +22 11 19.0 M 20.774 0.024 T2 19.489 0.018                4686  49 1.48 0.05 1.79 -1.21 0.11
LeoII   C-2-291    11 13 29.79 +22 11 06.0 M 21.740 0.051 T2 20.359 0.043                4561  76 1.77 0.06 1.72 -1.66 0.13
LeoII   C-3-209    11 13 30.16 +22 07 46.4 M 20.859 0.026 T2 19.528 0.020                4667  45 1.47 0.05 1.80 -1.56 0.12
LeoII   C-3-152    11 13 30.40 +22 08 05.0 M 20.393 0.018 T2 19.110 0.013                4786  35 1.34 0.05 1.83 -1.12 0.11
LeoII   C-3-190    11 13 30.46 +22 08 14.6 M 20.680 0.024 T2 19.401 0.016                4779  43 1.45 0.05 1.80 -1.43 0.12
LeoII   C-2-207    11 13 30.50 +22 10 00.5 M 21.079 0.029 T2 19.969 0.030                5153  69 1.78 0.06 1.72 -1.27 0.12
LeoII   C2-7-366   11 13 30.71 +22 09 52.6 M 21.346 0.065 T2 20.088 0.039                4741  84 1.73 0.08 1.73 -1.73 0.13
LeoII   C-2-55     11 13 30.73 +22 10 51.3 M 19.638 0.010 T2 18.014 0.008                4287  18 0.72 0.06 1.97 -1.38 0.11
LeoII   C-3-199    11 13 30.82 +22 07 46.1 M 20.734 0.026 T2 19.490 0.020                4864  50 1.51 0.05 1.79 -1.54 0.14
LeoII   C-2-66     11 13 31.01 +22 11 22.1 M 19.886 0.012 T2 18.286 0.009                4343  21 0.83 0.06 1.95 -1.40 0.11
LeoII   C-3-40     11 13 31.09 +22 06 30.3 M 19.425 0.009 T2 17.687 0.006                4252  15 0.54 0.08 2.02 -1.52 0.11
LeoII   C-3-87     11 13 31.21 +22 08 24.7 M 19.915 0.013 T2 18.351 0.012                4343  23 0.88 0.05 1.93 -1.47 0.11
LeoII   C-3-71     11 13 31.33 +22 04 25.0 M 19.778 0.012 T2 18.164 0.007                4351  23 0.78 0.06 1.96 -1.55 0.11
LeoII   C-3-174    11 13 31.41 +22 08 43.0 M 20.613 0.021 T2 19.360 0.015                4815  43 1.45 0.05 1.80 -1.52 0.12
LeoII   C-3-288    11 13 31.42 +22 07 34.0 M 21.128 0.032 T2 19.946 0.032                4950  70 1.73 0.06 1.73 -1.42 0.12
LeoII   C-3-116    11 13 31.58 +22 08 34.2 M 20.082 0.013 T2 18.724 0.012                4652  32 1.14 0.05 1.87 -1.33 0.11
LeoII   C-3-114    11 13 31.66 +22 07 46.8 M 20.053 0.012 T2 18.573 0.012                4487  27 1.01 0.05 1.90 -1.60 0.11
LeoII   C-2-61     11 13 31.78 +22 14 14.4 M 19.733 0.011 T2 18.079 0.009                4291  17 0.73 0.06 1.97 -1.57 0.11
LeoII   C-3-225    11 13 32.00 +22 07 39.5 M 20.850 0.025 T2 19.559 0.020                4728  46 1.50 0.05 1.79 -1.14 0.11
LeoII   C-3-49     11 13 32.06 +22 07 29.8 M 19.616 0.010 T2 17.925 0.008                4282  14 0.65 0.07 1.99 -1.41 0.11
LeoII   C-3-244    11 13 32.33 +22 07 34.3 M 20.899 0.026 T2 19.682 0.022                4862  56 1.60 0.05 1.76 -1.57 0.12
LeoII   C-3-154    11 13 32.33 +22 06 55.8 M 20.463 0.019 T2 19.082 0.013                4591  38 1.26 0.05 1.84 -1.44 0.11
LeoII   C-2-84     11 13 32.47 +22 11 23.0 M 20.234 0.015 T2 18.749 0.012                4470  30 1.07 0.05 1.89 -1.65 0.11
LeoII   C-3-67     11 13 32.64 +22 07 04.7 M 19.658 0.010 T2 18.193 0.008                4511  26 0.88 0.05 1.93 -1.89 0.11
LeoII   C-3-321    11 13 32.65 +22 04 12.7 M 21.262 0.038 T2 20.146 0.034                5157  86 1.85 0.07 1.70 -1.40 0.25
LeoII   C-2-218    11 13 32.80 +22 13 25.8 M 21.258 0.039 T2 20.066 0.030                4973  75 1.77 0.06 1.72 -1.87 0.18
LeoII   C2-7-363   11 13 32.86 +22 09 53.2 M 20.755 0.037 T2 19.504 0.026                4787  57 1.51 0.06 1.79 -1.41 0.11
LeoII   C-3-257    11 13 32.89 +22 06 48.3 M 21.012 0.030 T2 19.862 0.023                5085  60 1.72 0.06 1.74 -2.61 0.23
LeoII   C-3-99     11 13 33.09 +22 07 37.6 M 19.964 0.013 T2 18.493 0.009                4513  27 0.99 0.05 1.91 -1.65 0.11
LeoII   C-3-42     11 13 33.14 +22 08 12.6 M 19.322 0.008 T2 17.899 0.008                4633  20 0.80 0.05 1.95 -1.34 0.11
LeoII   C-2-87     11 13 33.26 +22 11 23.7 M 20.277 0.014 T2 18.809 0.011                4498  30 1.10 0.05 1.88 -1.61 0.11
LeoII   C-3-363    11 13 33.33 +22 06 10.8 M 21.428 0.041 T2 20.189 0.044                4792  72 1.79 0.07 1.72 -1.35 0.13
LeoII   C2-7-381   11 13 33.75 +22 09 50.0 M 20.495 0.031 T2 19.274 0.018                4934  50 1.44 0.05 1.80 -2.46 0.14
LeoII   C-3-268    11 13 33.76 +22 09 23.6 M 21.085 0.026 T2 19.789 0.022                4735  52 1.59 0.05 1.77 -1.87 0.12
LeoII   C-3-334    11 13 33.84 +22 05 06.9 M 21.286 0.036 T2 20.164 0.035                5145  86 1.86 0.06 1.70 -1.34 0.26
LeoII   C-3-54     11 13 33.87 +22 06 08.1 M 19.684 0.010 T2 18.030 0.008                4314  15 0.71 0.06 1.97 -1.54 0.11
LeoII   C-3-398    11 13 34.09 +22 06 12.5 M 21.642 0.054 T2 20.462 0.040                4957  91 1.94 0.07 1.68 -1.56 0.14
LeoII   C-3-126    11 13 34.30 +22 09 11.7 M 20.231 0.016 T2 18.824 0.012                4564  38 1.15 0.05 1.87 -2.14 0.12
LeoII   C-2-120    11 13 34.44 +22 11 05.7 M 20.544 0.019 T2 19.227 0.016                4689  40 1.36 0.05 1.82 -1.44 0.11
LeoII   C-3-210    11 13 34.56 +22 06 52.6 M 20.834 0.027 T2 19.560 0.021                4782  50 1.52 0.05 1.78 -2.38 0.25
LeoII   C-3-202    11 13 34.83 +22 03 10.7 M 20.767 0.022 T2 19.539 0.020                4880  49 1.54 0.05 1.78 -1.65 0.16
LeoII   C-3-187    11 13 34.85 +22 06 17.7 M 20.649 0.021 T2 19.323 0.017                4697  44 1.39 0.05 1.81 -1.43 0.12
LeoII   C-3-379    11 13 34.98 +22 06 15.9 M 21.528 0.045 T2 20.414 0.040                5073 103 1.96 0.07 1.68 -1.83 0.17
LeoII   C-3-131    11 13 35.44 +22 04 51.5 M 20.240 0.016 T2 18.899 0.012                4720  39 1.22 0.05 1.85 -1.69 0.13
LeoII   C-3-92     11 13 35.54 +22 09 06.3 M 19.938 0.013 T2 18.384 0.009                4338  24 0.90 0.05 1.93 -1.54 0.11
LeoII   C-2-100    11 13 35.76 +22 11 14.4 M 20.347 0.019 T2 19.073 0.015                4843  40 1.33 0.05 1.83 -2.66 0.15
LeoII   C-3-28     11 13 35.80 +22 09 35.3 M 19.031 0.007 T2 17.232 0.007                4244  17 0.35 0.09 2.06 -1.39 0.11
LeoII   C-3-129    11 13 35.86 +22 09 27.8 M 20.220 0.016 T2 18.897 0.015                4692  37 1.23 0.05 1.85 -1.73 0.11
LeoII   C-3-247    11 13 35.93 +22 08 29.4 M 20.950 0.026 T2 19.753 0.023                4959  54 1.64 0.05 1.75 -1.80 0.16
LeoII   C-2-79     11 13 36.03 +22 12 20.9 M 20.050 0.014 T2 18.610 0.014                4494  31 1.05 0.05 1.89 -1.53 0.11
LeoII   C-4-120    11 13 36.04 +22 00 38.1 M 21.438 0.044 T2 20.312 0.045                5100  95 1.91 0.07 1.69 -2.32 0.41
LeoII   C-2-94     11 13 36.17 +22 10 18.8 M 20.335 0.016 T2 18.882 0.014                4508  30 1.14 0.05 1.87 -1.58 0.11
LeoII   C-2-250    11 13 36.17 +22 13 15.6 M 21.423 0.041 T2 20.269 0.035                5065  87 1.88 0.07 1.70 -0.98 0.13
LeoII   C-3-146    11 13 36.21 +22 08 51.3 M 20.432 0.019 T2 18.984 0.015                4513  35 1.18 0.05 1.86 -1.38 0.11
LeoII   C-2-131    11 13 36.33 +22 11 32.9 M 20.650 0.023 T2 19.381 0.030                4830  52 1.45 0.05 1.80 -1.84 0.12
LeoII   C-3-65     11 13 36.36 +22 09 23.8 M 19.642 0.009 T2 18.164 0.009                4505  27 0.86 0.05 1.94 -1.39 0.11
LeoII   C-3-276    11 13 36.68 +22 08 10.8 M 21.107 0.031 T2 19.818 0.028                4735  54 1.61 0.06 1.76 -2.17 0.19
LeoII   C-3-163    11 13 36.80 +22 06 48.5 M 20.534 0.020 T2 19.254 0.017                4791  43 1.39 0.05 1.81 -1.46 0.11
LeoII   C-3-280    11 13 36.82 +22 09 10.4 M 21.084 0.030 T2 19.869 0.026                4889  69 1.68 0.06 1.75 -1.49 0.12
LeoII   C-2-138    11 13 36.82 +22 11 24.8 M 20.762 0.029 T2 19.503 0.029                4801  57 1.50 0.06 1.79 -1.86 0.12
LeoII   C-3-68     11 13 37.10 +22 07 07.5 M 19.713 0.010 T2 18.087 0.010                4331  19 0.75 0.06 1.97 -1.45 0.11
LeoII   C-3-328    11 13 37.11 +22 05 54.3 M 21.350 0.043 T2 20.114 0.034                4811  69 1.76 0.06 1.73 -1.69 0.14
LeoII   C2-7-337   11 13 37.31 +22 09 58.9 M 20.959 0.041 T2 19.635 0.025                4683  52 1.51 0.06 1.79 -1.28 0.11
LeoII   C-3-289    11 13 37.82 +22 08 16.4 M 21.102 0.032 T2 20.036 0.036                5245  89 1.84 0.06 1.71 -2.01 0.19
LeoII   C-3-127    11 13 37.89 +22 03 44.3 M 20.240 0.015 T2 18.869 0.013                4640  38 1.19 0.05 1.86 -1.97 0.13
LeoII   C-3-159    11 13 37.89 +22 08 13.3 M 20.508 0.020 T2 19.191 0.017                4701  42 1.35 0.05 1.82 -1.88 0.12
LeoII   C-2-109    11 13 38.03 +22 11 17.6 M 20.433 0.018 T2 19.090 0.014                4643  37 1.29 0.05 1.84 -1.51 0.11
LeoII   C-3-172    11 13 38.31 +22 09 08.6 M 20.613 0.022 T2 19.293 0.016                4686  41 1.38 0.05 1.82 -1.49 0.11
LeoII   C2-7-394   11 13 38.52 +22 09 47.4 M 20.143 0.023 T2 18.857 0.016                4772  39 1.24 0.05 1.85 -1.70 0.11
LeoII   C-3-300    11 13 38.61 +22 08 23.2 M 21.177 0.035 T2 19.978 0.028                4951  68 1.73 0.06 1.73 -2.51 0.33
LeoII   C2-7-399   11 13 38.87 +22 09 47.0 M 20.695 0.040 T2 19.358 0.021                4619  48 1.40 0.06 1.81 -1.46 0.11
LeoII   C-3-181    11 13 39.14 +22 09 20.5 M 20.637 0.021 T2 19.370 0.017                4813  49 1.45 0.05 1.80 -1.51 0.11
LeoII   C-2-256    11 13 39.25 +22 11 40.8 M 21.545 0.047 T2 20.406 0.045                5078  91 1.94 0.07 1.68 -0.98 0.13
LeoII   C-3-57     11 13 39.47 +22 09 16.9 M 19.651 0.010 T2 18.003 0.008                4300  14 0.71 0.06 1.98 -1.22 0.11
LeoII   C-3-347    11 13 39.62 +22 05 14.5 M 21.399 0.040 T2 20.272 0.035                5079  89 1.90 0.07 1.69 -1.98 0.23
LeoII   C-3-196    11 13 39.93 +22 07 16.3 M 20.753 0.022 T2 19.465 0.019                4754  42 1.47 0.05 1.79 -1.58 0.11
LeoII   C-3-201    11 13 40.25 +22 06 28.9 M 20.758 0.024 T2 19.501 0.018                4809  49 1.51 0.05 1.79 -2.26 0.15
LeoII   C-2-173    11 13 40.25 +22 10 44.1 M 20.985 0.025 T2 19.639 0.020                4615  43 1.50 0.05 1.79 -1.27 0.11
LeoII   C-2-50     11 13 40.44 +22 12 18.5 M 19.530 0.011 T2 17.901 0.009                4321  20 0.68 0.06 1.98 -1.91 0.11
LeoII   C-3-133    11 13 40.67 +22 08 46.9 M 20.308 0.017 T2 18.963 0.014                4681  40 1.24 0.05 1.85 -2.92 0.16
LeoII   C-3-55     11 13 41.24 +22 07 41.3 M 19.629 0.010 T2 17.970 0.008                4310  15 0.69 0.06 1.98 -1.49 0.11
LeoII   C-3-352    11 13 41.55 +22 09 20.9 M 21.508 0.041 T2 20.358 0.040                5055  79 1.91 0.07 1.69 -1.26 0.14
LeoII   C-3-336    11 13 41.58 +22 05 56.7 M 21.328 0.041 T2 20.146 0.040                4999  87 1.81 0.07 1.71 -1.28 0.18
LeoII   C-3-139    11 13 41.62 +22 07 37.7 M 20.323 0.015 T2 18.988 0.015                4656  39 1.26 0.05 1.85 -1.90 0.11
LeoII   C-3-118    11 13 41.94 +22 05 35.3 M 20.139 0.015 T2 18.694 0.012                4535  34 1.08 0.05 1.89 -2.00 0.11
LeoII   C-2-206    11 13 42.01 +22 10 14.5 M 21.161 0.029 T2 19.981 0.029                4943  59 1.74 0.06 1.73 -1.26 0.12
LeoII   C-3-192    11 13 42.34 +22 07 40.5 M 20.768 0.025 T2 19.402 0.018                4596  42 1.39 0.05 1.81 -1.40 0.11
LeoII   C-2-179    11 13 42.45 +22 10 51.4 M 20.984 0.029 T2 19.788 0.025                4913  54 1.66 0.05 1.75 -1.15 0.11
LeoII   C-3-119    11 13 42.73 +22 07 27.7 M 20.100 0.014 T2 18.711 0.013                4603  32 1.12 0.05 1.88 -1.93 0.11
LeoII   C-2-104    11 13 42.83 +22 14 07.7 M 20.392 0.016 T2 18.978 0.014                4557  35 1.20 0.05 1.86 -1.52 0.11
LeoII   C-3-216    11 13 43.15 +22 07 57.3 M 20.822 0.024 T2 19.584 0.021                4821  53 1.55 0.05 1.78 -2.08 0.13
LeoII   C-3-173    11 13 44.66 +22 08 25.4 M 20.636 0.020 T2 19.278 0.015                4604  40 1.35 0.05 1.82 -1.86 0.11
LeoII   C-3-262    11 13 44.80 +22 09 36.8 M 21.023 0.029 T2 19.755 0.023                4778  54 1.60 0.05 1.76 -2.16 0.14
LeoII   C-3-361    11 13 45.28 +22 07 38.4 M 21.415 0.042 T2 20.421 0.047                5307 130 2.04 0.08 1.66 -1.75 0.35
LeoII   C-3-365    11 13 45.57 +22 06 34.7 M 21.458 0.044 T2 20.407 0.039                5235 108 2.00 0.07 1.67 -1.44 0.23
LeoII   C-3-162    11 13 46.45 +22 07 09.1 M 20.505 0.019 T2 19.361 0.016                5032  48 1.52 0.06 1.78 -1.82 0.12
LeoII   C-3-325    11 13 46.53 +22 09 14.6 M 21.384 0.044 T2 20.186 0.031                4939  78 1.81 0.06 1.71 -1.72 0.15
LeoII   C-3-323    11 13 47.32 +22 09 25.7 M 21.323 0.040 T2 20.194 0.035                5106  76 1.86 0.07 1.70 -1.62 0.15
LeoII   C-2-280    11 13 47.71 +22 10 23.8 M 21.635 0.050 T2 20.422 0.049                4826  91 1.90 0.07 1.69 -1.90 0.17
LeoII   C-2-281    11 13 48.07 +22 12 00.9 M 21.708 0.056 T2 20.451 0.047                4766  86 1.88 0.08 1.70 -2.20 0.19
LeoII   C-2-268    11 13 49.46 +22 12 22.7 M 21.522 0.048 T2 20.435 0.045                5146 102 1.99 0.08 1.67 -2.50 0.32
LeoII   C-3-238    11 13 51.00 +22 08 35.9 M 20.926 0.026 T2 19.830 0.028                5123  72 1.74 0.06 1.73 -1.34 0.13
LeoII   C-3-234    11 13 51.53 +22 09 02.2 M 20.884 0.032 T2 19.788 0.043                5082  76 1.72 0.07 1.73 -1.97 0.14
LeoII   C-3-228    11 13 52.52 +22 07 13.3 M 20.828 0.024 T2 19.671 0.021                5059  51 1.64 0.05 1.75 -2.29 0.15
LeoII   C-3-212    11 13 52.85 +22 08 42.7 M 20.807 0.026 T2 19.562 0.025                4855  55 1.54 0.05 1.78 -1.80 0.12
LeoII   C-2-68     11 13 53.35 +22 14 45.8 M 19.801 0.011 T2 18.337 0.009                4552  32 0.93 0.05 1.92 -2.57 0.12
LeoII   C-2-157    11 13 53.78 +22 10 45.6 M 20.925 0.026 T2 19.718 0.030                4970  63 1.62 0.06 1.76 -3.10 0.33
LeoII   C2-3-20    11 13 53.83 +22 10 46.1 M 20.931 0.047 T2 19.599 0.027                4642  66 1.49 0.06 1.79 -2.60 0.22
LeoII   C-2-236    11 13 56.23 +22 12 48.1 M 21.356 0.040 T2 20.105 0.035                4802  74 1.75 0.06 1.73 -1.95 0.17
LeoII   C-2-146    11 13 57.05 +22 12 16.5 M 20.872 0.022 T2 19.574 0.022                4734  49 1.51 0.05 1.79 -1.74 0.12
LeoII   C-2-74     11 14 03.35 +22 12 42.6 M 19.981 0.012 T2 18.465 0.009                4435  32 0.95 0.05 1.92 -1.92 0.11
LeoII   C-2-48     11 14 03.90 +22 10 29.4 M 19.440 0.008 T2 17.908 0.008                4491  46 0.74 0.06 1.97 -2.45 0.11
LeoIV   383_212    11 32 50.14 -00 26 40.8 g 20.686 0.031 r  20.362 0.025 i 20.242 0.035 5529  56 2.07 0.12 1.65 -3.14 0.85
LeoIV   383_689    11 32 50.79 -00 36 03.7 g 22.508 0.108 r  21.909 0.089 i 21.599 0.105 4929 108 2.50 0.10 1.55 -2.19 0.54
LeoIV   383_708    11 32 51.80 -00 37 37.9 g 21.514 0.050 r  20.987 0.042 i 20.695 0.049 5039  54 2.15 0.08 1.63 -2.67 0.43
LeoIV   383_715    11 32 52.26 -00 32 17.6 g 21.718 0.057 r  21.120 0.046 i 20.996 0.062 5182  67 2.31 0.06 1.60 -1.71 0.23
LeoIV   383_737    11 32 53.52 -00 30 50.4 g 22.345 0.092 r  21.832 0.083 i 21.748 0.118 5390 107 2.65 0.09 1.51 -1.06 0.26
LeoIV   383_266    11 32 54.47 -00 33 11.1 g 21.293 0.043 r  20.612 0.032 i 20.381 0.038 4908  52 1.99 0.09 1.67 -2.86 0.31
LeoIV   383_269    11 32 55.82 -00 33 29.8 g 21.800 0.060 r  21.445 0.060 i 21.338 0.082 5644  78 2.51 0.10 1.55 -2.37 0.60
LeoIV   383_221    11 32 56.00 -00 30 27.8 g 19.607 0.023 r  18.793 0.013 i 18.374 0.016 4575  48 1.02 0.06 1.90 -2.98 0.13
LeoIV   383_393    11 32 56.96 -00 34 20.0 g 21.141 0.039 r  20.643 0.032 i 20.426 0.039 5180  47 2.07 0.18 1.65 -2.37 0.23
LeoIV   383_229    11 32 58.71 -00 34 50.0 g 20.329 0.028 r  19.623 0.018 i 19.320 0.021 4781  49 1.50 0.06 1.79 -2.86 0.18
LeoIV   384_402    11 33 01.00 -00 32 33.6 g 22.257 0.085 r  21.830 0.084 i 21.399 0.085 5007  83 2.44 0.04 1.56 -1.96 0.34
LeoIV   384_278    11 33 01.40 -00 32 03.1 g 21.400 0.046 r  21.019 0.043 i 20.895 0.056 5496  51 2.32 0.10 1.59 -1.92 0.24
ComBer  112_97     12 26 29.01 +24 04 03.8 g 20.663 0.033 r  20.246 0.028 i 20.071 0.029 5461  54 3.10 0.04 1.41 -2.56 0.30
ComBer  112_104    12 26 32.93 +23 58 35.2 g 20.541 0.031 r  20.094 0.026 i 19.857 0.026 5313  46 2.99 0.03 1.43 -3.16 0.31
ComBer  112_46     12 26 43.47 +23 57 02.5 g 18.447 0.019 r  17.891 0.019 i 17.607 0.013 5057  55 1.99 0.03 1.67 -2.12 0.11
ComBer  112_46a    12 26 43.47 +23 57 02.5 g 18.447 0.019 r  17.891 0.019 i 17.607 0.013 4990  28 1.99 0.03 1.67 -2.07 0.11
ComBer  112_46ab   12 26 43.47 +23 57 02.5 g 18.447 0.019 r  17.891 0.019 i 17.607 0.013 5035  74 1.99 0.03 1.67 -1.58 0.11
ComBer  218_73     12 26 45.15 +23 50 44.7 g 20.327 0.025 r  19.908 0.023 i 19.590 0.023 5244  53 2.87 0.02 1.46 -2.63 0.17
ComBer  218_395    12 26 45.34 +23 55 59.1 g 21.464 0.053 r  20.986 0.041 i 21.008 0.061 5779  75 3.57 0.07 1.30 -1.90 0.22
ComBer  218_416ab  12 26 46.62 +23 55 38.0 g 21.641 0.063 r  21.332 0.056 i 21.106 0.070 5693  86 3.58 0.08 1.29 -3.00 0.80
ComBer  218_15     12 26 47.35 +23 53 56.0 g 20.526 0.028 r  20.171 0.025 i 19.955 0.034 5463  43 3.05 0.04 1.42 -2.97 0.28
ComBer  218_446    12 26 49.29 +23 52 27.5 g 21.091 0.040 r  20.711 0.035 i 20.538 0.042 5568  50 3.31 0.05 1.36 -2.13 0.21
ComBer  112_131    12 26 50.17 +23 57 42.2 g 20.711 0.033 r  20.303 0.029 i 20.148 0.032 5505  46 3.14 0.04 1.40 -2.44 0.26
ComBer  112_131a   12 26 50.17 +23 57 42.2 g 20.711 0.033 r  20.303 0.029 i 20.148 0.032 5522  43 3.14 0.04 1.40 -2.73 0.31
ComBer  218_84     12 26 50.87 +23 56 00.3 g 18.944 0.015 r  18.857 0.017 i 18.807 0.017 6658  22 2.68 0.04 1.51 -1.45 0.11
ComBer  218_91a    12 26 55.46 +23 56 09.8 g 18.350 0.014 r  17.768 0.016 i 17.470 0.014 4941  29 1.92 0.03 1.69 -2.65 0.11
ComBer  218_257    12 26 55.58 +23 55 20.7 g 21.596 0.059 r  21.270 0.051 i 21.032 0.062 5595  85 3.54 0.07 1.31 -2.31 0.37
ComBer  218_30     12 26 56.67 +23 56 11.8 g 17.855 0.013 r  17.241 0.015 i 16.917 0.014 4918  70 1.67 0.02 1.75 -2.29 0.11
ComBer  218_95     12 26 57.48 +23 53 58.0 g 19.610 0.018 r  19.132 0.018 i 18.883 0.017 5274  59 2.57 0.02 1.53 -2.96 0.17
ComBer  218_95a    12 26 57.48 +23 53 58.0 g 19.610 0.018 r  19.132 0.018 i 18.883 0.017 5188  44 2.57 0.03 1.53 -3.38 0.21
ComBer  218_542    12 26 57.60 +23 55 11.0 g 21.172 0.043 r  20.722 0.035 i 20.467 0.040 5306  56 3.25 0.04 1.37 -3.29 0.62
ComBer  218_542a   12 26 57.60 +23 55 11.0 g 21.172 0.043 r  20.722 0.035 i 20.467 0.040 5307  43 3.25 0.04 1.37 -3.62 0.72
ComBer  218_268    12 27 00.08 +23 53 31.1 g 21.427 0.052 r  21.127 0.046 i 20.899 0.056 5640  71 3.49 0.06 1.32 -2.14 0.31
ComBer  218_268a   12 27 00.08 +23 53 31.1 g 21.427 0.052 r  21.127 0.046 i 20.899 0.056 5654  70 3.49 0.06 1.32 -2.37 0.38
ComBer  218_110a   12 27 01.56 +23 53 38.4 g 19.145 0.016 r  18.839 0.017 i 18.747 0.017 5519  34 2.58 0.03 1.53 -1.89 0.12
ComBer  218_212    12 27 13.38 +23 54 38.4 g 21.066 0.039 r  20.674 0.034 i 20.401 0.038 5373  57 3.23 0.04 1.38 -2.65 0.43
ComBer  219_151    12 27 20.67 +23 53 40.6 g 20.853 0.037 r  20.494 0.029 i 20.240 0.035 5454  49 3.17 0.04 1.39 -2.66 0.29
ComBer  219_189    12 27 28.07 +23 54 12.4 g 20.888 0.038 r  20.584 0.031 i 20.534 0.044 5946  61 3.37 0.06 1.34 -2.22 0.36
ComBer  219_100    12 27 33.13 +23 52 19.5 g 19.992 0.026 r  19.496 0.017 i 19.294 0.022 5311  86 2.75 0.03 1.49 -2.77 0.23
CVnII   499_67     12 57 00.30 +34 26 08.5 g 21.400 0.040 r  20.742 0.035 i 20.657 0.041 5136  46 2.18 0.09 1.63 -1.37 0.13
CVnII   499_531    12 57 01.41 +34 21 07.7 g 21.973 0.058 r  21.385 0.053 i 21.148 0.059 5009  62 2.36 0.04 1.58 -1.14 0.13
CVnII   499_86     12 57 04.15 +34 19 26.6 g 20.312 0.026 r  19.595 0.021 i 19.349 0.023 4892  89 1.55 0.06 1.78 -2.81 0.19
CVnII   499_14     12 57 05.84 +34 17 52.8 g 21.831 0.060 r  21.250 0.051 i 21.046 0.057 5101  55 2.33 0.04 1.59 -2.27 0.27
CVnII   499_99     12 57 08.17 +34 18 28.7 g 20.833 0.031 r  20.257 0.026 i 20.069 0.030 5083  58 1.92 0.10 1.69 -2.49 0.20
CVnII   499_170    12 57 08.22 +34 19 05.4 g 21.213 0.036 r  20.549 0.030 i 20.310 0.034 4913  57 1.98 0.04 1.67 -2.74 0.24
CVnII   499_94     12 57 08.59 +34 20 40.2 g 21.184 0.036 r  20.591 0.031 i 20.366 0.035 5041  54 2.03 0.09 1.66 -3.10 0.32
CVnII   499_106    12 57 09.41 +34 19 00.8 g 20.621 0.028 r  19.934 0.023 i 19.662 0.025 4842  78 1.69 0.04 1.74 -2.71 0.17
CVnII   499_643    12 57 10.11 +34 17 35.5 g 21.731 0.049 r  21.171 0.045 i 20.981 0.052 5149  53 2.31 0.05 1.59 -2.03 0.21
CVnII   499_113    12 57 10.39 +34 19 45.7 g 20.576 0.028 r  19.887 0.023 i 19.633 0.025 4888  76 1.68 0.05 1.74 -2.14 0.14
CVnII   499_105    12 57 10.76 +34 22 28.0 g 21.179 0.036 r  20.693 0.033 i 20.384 0.035 5080  52 2.05 0.10 1.66 -2.39 0.17
CVnII   499_116    12 57 10.93 +34 19 35.4 g 21.279 0.038 r  20.786 0.035 i 20.544 0.039 5152  53 2.13 0.04 1.64 -3.74 0.99
CVnII   499_115    12 57 11.11 +34 20 16.9 g 20.793 0.030 r  20.181 0.025 i 19.925 0.028 4963  66 1.83 0.05 1.71 -2.91 0.23
CVnII   499_661    12 57 12.48 +34 20 13.8 g 21.801 0.051 r  21.316 0.050 i 20.978 0.052 5042  47 2.29 0.04 1.60 -3.10 0.50
CVnII   499_124    12 57 13.64 +34 18 46.9 g 19.709 0.023 r  18.924 0.018 i 18.577 0.020 4766 109 1.16 0.04 1.87 -2.10 0.12
CVnI    541_852    13 27 24.16 +33 31 34.3 g 21.749 0.052 r  21.023 0.041 i 20.909 0.052 5008  66 1.95 0.07 1.68 -2.06 0.26
CVnI    541_279    13 27 24.86 +33 31 25.0 g 21.278 0.039 r  20.521 0.030 i 20.241 0.034 4733  59 1.59 0.05 1.77 -2.36 0.17
CVnI    541_859    13 27 25.93 +33 32 39.6 g 21.893 0.058 r  21.522 0.060 i 21.385 0.075 5503  73 2.24 0.08 1.61 -2.27 0.56
CVnI    542_115    13 27 27.05 +33 30 30.7 g 20.735 0.029 r  20.031 0.021 i 19.711 0.023 4798  73 1.38 0.05 1.82 -2.57 0.16
CVnI    542_334    13 27 27.49 +33 31 49.2 g 22.695 0.109 r  22.049 0.093 i 21.886 0.115 5077 112 2.37 0.11 1.58 -1.53 0.25
CVnI    542_112    13 27 28.29 +33 32 10.6 g 20.159 0.024 r  19.243 0.016 i 18.810 0.017 4442  43 0.86 0.06 1.94 -1.99 0.11
CVnI    542_505    13 27 30.35 +33 32 04.3 g 21.424 0.041 r  20.927 0.038 i 20.544 0.039 4957  52 1.78 0.06 1.72 -2.05 0.16
CVnI    542_453    13 27 30.41 +33 35 44.3 g 21.600 0.047 r  20.995 0.040 i 20.749 0.045 4990  57 1.88 0.06 1.70 -1.67 0.18
CVnI    542_129    13 27 30.79 +33 29 38.8 g 21.031 0.034 r  20.307 0.025 i 20.057 0.028 4800  57 1.54 0.05 1.78 -1.59 0.12
CVnI    542_131    13 27 31.22 +33 29 59.1 g 19.919 0.023 r  18.815 0.014 i 18.369 0.015 4286  35 0.57 0.07 2.01 -1.85 0.11
CVnI    542_510    13 27 31.43 +33 32 57.7 g 22.154 0.070 r  21.907 0.082 i 21.766 0.104 5666 102 2.43 0.10 1.57 -1.48 0.45
CVnI    542_542    13 27 33.04 +33 32 45.7 g 22.094 0.067 r  21.364 0.053 i 21.132 0.061 4848  68 2.00 0.08 1.67 -3.10 0.63
CVnI    542_563    13 27 33.44 +33 31 45.4 g 23.264 0.179 r  23.086 0.232 i 22.513 0.202 5146 176 2.66 0.17 1.51 -0.81 0.18
CVnI    542_569    13 27 33.72 +33 31 53.7 g 22.652 0.106 r  22.094 0.097 i 21.908 0.118 5161 119 2.40 0.11 1.57 -2.08 0.50
CVnI    542_132    13 27 33.80 +33 32 57.3 g 21.175 0.036 r  20.441 0.027 i 20.103 0.029 4669  47 1.52 0.05 1.78 -1.82 0.12
CVnI    542_603    13 27 35.32 +33 31 32.2 g 22.067 0.066 r  21.376 0.053 i 21.243 0.067 5055  67 2.09 0.08 1.65 -2.08 0.21
CVnI    542_278    13 27 37.31 +33 33 08.9 g 21.210 0.037 r  20.431 0.027 i 20.109 0.029 4623  49 1.50 0.05 1.79 -2.03 0.12
CVnI    542_641    13 27 37.48 +33 29 58.9 g 22.321 0.081 r  21.753 0.072 i 21.397 0.076 4900  73 2.12 0.08 1.64 -2.08 0.25
CVnI    542_149    13 27 38.40 +33 27 59.5 g 20.892 0.031 r  20.142 0.023 i 19.819 0.024 4696  52 1.40 0.05 1.81 -2.14 0.13
CVnI    542_141    13 27 38.76 +33 32 55.3 g 20.481 0.027 r  19.617 0.018 i 19.302 0.019 4579  45 1.14 0.05 1.87 -2.29 0.12
CVnI    542_642    13 27 39.32 +33 32 05.0 g 21.675 0.050 r  20.992 0.040 i 20.723 0.044 4861  45 1.83 0.06 1.71 -1.78 0.12
CVnI    542_147b   13 27 40.09 +33 30 35.3 g 22.410 0.106 r  21.815 0.085 i 21.340 0.073 4717  76 2.03 0.07 1.66 -1.86 0.18
CVnI    542_154    13 27 40.66 +33 28 16.5 g 21.381 0.041 r  20.740 0.033 i 20.483 0.037 4918  54 1.75 0.06 1.73 -1.77 0.15
CVnI    542_23     13 27 42.11 +33 33 15.4 g 22.184 0.073 r  21.497 0.059 i 21.205 0.066 4810  66 2.02 0.08 1.66 -2.00 0.20
CVnI    542_727b   13 27 43.86 +33 30 60.0 g 21.976 0.062 r  21.330 0.051 i 21.249 0.068 5166  60 2.12 0.08 1.64 -2.46 0.30
CVnI    542_699ab  13 27 44.03 +33 32 36.4 g 22.544 0.097 r  22.069 0.095 i 21.783 0.107 5132  79 2.34 0.11 1.59 -1.45 0.18
CVnI    542_167    13 27 44.15 +33 29 31.8 g 20.481 0.027 r  19.646 0.018 i 19.306 0.019 4594  38 1.14 0.05 1.87 -1.45 0.11
CVnI    542_10     13 27 44.57 +33 34 51.2 g 20.549 0.027 r  19.820 0.019 i 19.457 0.021 4686  50 1.24 0.05 1.85 -2.49 0.13
CVnI    542_742    13 27 45.79 +33 32 20.1 g 22.342 0.083 r  21.855 0.079 i 21.671 0.097 5276  83 2.32 0.10 1.59 -2.35 0.44
CVnI    542_163    13 27 46.66 +33 32 03.4 g 22.103 0.068 r  21.649 0.067 i 21.424 0.079 5240  66 2.21 0.09 1.62 -2.63 0.39
CVnI    542_368    13 27 47.02 +33 32 54.0 g 22.509 0.158 r  21.772 0.082 i 21.673 0.109 5067 106 2.28 0.11 1.60 -1.45 0.15
CVnI    542_782    13 27 47.75 +33 31 53.5 g 21.491 0.044 r  20.945 0.038 i 20.675 0.043 5020  53 1.86 0.06 1.70 -1.96 0.19
CVnI    542_826    13 27 47.75 +33 29 27.7 g 21.901 0.059 r  21.251 0.048 i 21.093 0.060 5059  56 2.04 0.07 1.66 -1.24 0.14
CVnI    542_172    13 27 48.57 +33 33 51.3 g 20.565 0.027 r  19.813 0.019 i 19.475 0.021 4702  47 1.25 0.05 1.85 -2.67 0.14
CVnI    542_828    13 27 48.65 +33 30 31.1 g 22.634 0.105 r  22.108 0.098 i 22.004 0.130 5233 122 2.47 0.12 1.56 -1.34 0.24
CVnI    542_792    13 27 49.18 +33 33 46.3 g 23.298 0.184 r  22.930 0.203 i 22.520 1.086 4964 479 2.65 0.80 1.51 -2.03 0.52
CVnI    542_822    13 27 49.23 +33 31 32.0 g 21.834 0.056 r  21.284 0.050 i 21.051 0.058 5108  57 2.02 0.08 1.66 -2.93 0.54
CVnI    542_291    13 27 49.74 +33 34 09.4 g 21.502 0.046 r  20.843 0.037 i 20.598 0.042 4921  48 1.79 0.06 1.72 -1.55 0.13
CVnI    194_670    13 27 49.90 +33 36 09.8 g 22.112 0.089 r  21.738 0.092 i 21.418 0.095 5211 101 2.20 0.10 1.62 -2.90 0.84
CVnI    542_188    13 27 49.99 +33 31 39.1 g 20.855 0.032 r  20.119 0.023 i 19.857 0.025 4796  50 1.45 0.05 1.80 -1.90 0.12
CVnI    542_186    13 27 50.02 +33 31 53.3 g 20.489 0.027 r  19.687 0.018 i 19.393 0.020 4634  39 1.22 0.05 1.85 -1.95 0.11
CVnI    542_183    13 27 51.59 +33 35 43.2 g 21.095 0.034 r  20.356 0.026 i 20.008 0.028 4678  60 1.47 0.05 1.79 -2.86 0.22
CVnI    542_837    13 27 51.76 +33 33 43.5 g 21.541 0.045 r  20.827 0.035 i 20.653 0.046 4929  49 1.82 0.06 1.71 -2.84 0.26
CVnI    542_297    13 27 52.87 +33 31 32.1 g 21.251 0.038 r  20.571 0.030 i 20.238 0.032 4766  50 1.60 0.05 1.76 -1.99 0.13
CVnI    542_922    13 27 52.99 +33 30 16.7 g 22.051 0.066 r  21.611 0.064 i 21.366 0.075 5253  70 2.18 0.09 1.63 -2.05 0.28
CVnI    542_907    13 27 53.60 +33 31 54.8 g 23.249 0.177 r  22.505 0.139 i 22.514 1.086 4555 423 2.66 0.77 1.51 -1.71 0.23
CVnI    542_207    13 27 55.65 +33 33 24.5 g 19.787 0.022 r  18.757 0.014 i 18.354 0.015 4269  46 0.64 0.06 1.99 -2.70 0.11
CVnI    542_209    13 27 55.76 +33 32 42.1 g 20.249 0.025 r  19.323 0.016 i 18.940 0.017 4401  48 0.93 0.05 1.92 -1.97 0.11
CVnI    542_948    13 27 56.24 +33 32 57.5 g 22.302 0.079 r  22.256 0.112 i 22.085 0.140 6000 104 2.60 0.13 1.53 -1.50 0.36
CVnI    542_982    13 27 57.18 +33 31 46.5 g 22.251 0.077 r  21.723 0.071 i 21.473 0.082 5097  78 2.21 0.09 1.62 -2.63 0.36
CVnI    542_950    13 27 57.64 +33 34 32.3 g 22.628 0.102 r  22.153 0.102 i 21.735 0.104 4978  98 2.28 0.10 1.60 -2.36 0.41
CVnI    542_965    13 27 57.68 +33 33 43.3 g 22.044 0.065 r  22.243 0.111 i 21.933 0.123 6109 113 2.57 0.12 1.53 -1.98 0.79
CVnI    195_85     13 27 57.84 +33 37 54.5 g 19.673 0.024 r  18.778 0.023 i 18.387 0.021 4507  39 0.72 0.06 1.97 -1.58 0.11
CVnI    542_216    13 27 58.09 +33 33 00.2 g 20.854 0.031 r  20.061 0.022 i 19.752 0.023 4652  44 1.36 0.05 1.82 -1.86 0.11
CVnI    542_222    13 27 58.27 +33 31 38.1 g 19.967 0.023 r  18.897 0.014 i 18.485 0.016 4346  25 0.66 0.07 1.99 -1.58 0.11
CVnI    195_89     13 27 58.62 +33 36 54.0 g 19.869 0.025 r  19.013 0.024 i 18.682 0.022 4442  48 0.89 0.05 1.93 -1.81 0.11
CVnI    542_1055   13 27 58.63 +33 29 21.5 g 22.009 0.064 r  21.548 0.061 i 21.212 0.066 5063  58 2.09 0.08 1.65 -2.35 0.27
CVnI    542_997    13 27 59.22 +33 33 06.7 g 21.385 0.041 r  20.672 0.032 i 20.307 0.037 4678  45 1.60 0.05 1.76 -1.90 0.12
CVnI    542_1037   13 27 59.47 +33 31 28.3 g 22.515 0.095 r  22.000 0.089 i 21.576 0.090 4880  93 2.19 0.09 1.62 -1.29 0.17
CVnI    542_995    13 27 59.58 +33 34 03.9 g 21.671 0.049 r  21.031 0.041 i 20.754 0.046 4900  46 1.85 0.06 1.70 -1.85 0.13
CVnI    542_1071   13 27 59.59 +33 29 36.8 g 21.531 0.046 r  20.915 0.037 i 20.687 0.044 4989  47 1.85 0.06 1.70 -2.11 0.16
CVnI    542_1035   13 28 00.03 +33 32 29.3 g 23.050 0.149 r  22.401 0.127 i 22.375 0.182 5304 167 2.62 0.16 1.52 -1.97 0.46
CVnI    542_1104   13 28 00.30 +33 27 41.2 g 21.767 0.053 r  21.443 0.056 i 21.003 0.056 5093  54 2.01 0.07 1.67 -1.17 0.16
CVnI    195_418    13 28 00.83 +33 36 05.6 g 21.983 0.076 r  21.467 0.073 i 21.209 0.079 5115  80 2.09 0.09 1.65 -1.74 0.29
CVnI    195_393    13 28 01.18 +33 39 06.7 g 21.855 0.070 r  21.328 0.066 i 21.241 0.080 5299  74 2.15 0.09 1.63 -1.49 0.24
CVnI    542_231    13 28 01.41 +33 30 00.1 g 20.265 0.025 r  19.460 0.017 i 19.093 0.018 4593  56 1.06 0.05 1.89 -2.62 0.12
CVnI    542_1113   13 28 01.41 +33 28 31.0 g 21.517 0.045 r  20.838 0.035 i 20.688 0.044 5024  50 1.86 0.07 1.70 -2.39 0.27
CVnI    542_304    13 28 01.60 +33 32 49.3 g 21.351 0.040 r  20.747 0.033 i 20.443 0.037 4923  49 1.73 0.06 1.73 -1.90 0.13
CVnI    195_406    13 28 01.63 +33 38 17.1 g 22.170 0.089 r  21.672 0.086 i 21.547 0.103 5302 110 2.28 0.10 1.60 -1.47 0.30
CVnI    542_1076   13 28 01.80 +33 31 59.9 g 22.257 0.077 r  22.133 0.100 i 22.164 0.151 6105 134 2.67 0.14 1.51 -1.27 0.34
CVnI    195_444    13 28 02.00 +33 35 44.0 g 22.359 0.103 r  22.250 0.140 i 21.915 0.144 5513 133 2.47 0.14 1.56 -1.76 0.61
CVnI    542_1096   13 28 02.45 +33 31 09.2 g 21.871 0.058 r  21.189 0.046 i 21.008 0.056 4978  54 1.98 0.07 1.67 -1.65 0.17
CVnI    542_1088   13 28 02.50 +33 31 58.7 g 21.482 0.044 r  20.949 0.038 i 20.677 0.043 5044  53 1.86 0.06 1.70 -1.52 0.15
CVnI    195_445    13 28 02.65 +33 36 06.8 g 21.180 0.044 r  20.632 0.041 i 20.450 0.044 5093  50 1.79 0.07 1.72 -1.88 0.18
CVnI    542_1085   13 28 02.78 +33 32 42.8 g 21.809 0.056 r  21.355 0.053 i 21.257 0.069 5402  66 2.17 0.08 1.63 -1.82 0.27
CVnI    542_1136   13 28 03.24 +33 29 47.5 g 22.354 0.086 r  21.775 0.075 i 21.624 0.096 5174  88 2.28 0.10 1.60 -2.31 0.33
CVnI    542_1060   13 28 03.45 +33 35 09.4 g 21.998 0.061 r  21.952 0.087 i 22.200 0.157 6745 128 2.78 0.16 1.49 -0.95 0.32
CVnI    542_1129   13 28 03.54 +33 29 54.0 g 22.307 0.081 r  21.771 0.073 i 21.627 0.094 5260  86 2.30 0.10 1.60 -2.20 0.34
CVnI    195_99     13 28 03.79 +33 38 09.1 g 20.827 0.036 r  20.225 0.033 i 19.964 0.033 4972  52 1.54 0.06 1.78 -1.54 0.13
CVnI    542_1073   13 28 03.86 +33 34 37.3 g 22.425 0.086 r  22.012 0.091 i 21.798 0.110 5314  91 2.38 0.11 1.58 -2.75 0.42
CVnI    542_1147   13 28 04.80 +33 30 14.8 g 21.922 0.060 r  21.449 0.056 i 21.123 0.062 5074  56 2.05 0.08 1.66 -2.16 0.23
CVnI    195_472    13 28 04.86 +33 35 58.4 g 21.683 0.061 r  21.354 0.067 i 21.164 0.076 5423  64 2.14 0.09 1.63 -2.16 0.40
CVnI    542_1112   13 28 05.88 +33 34 12.0 g 22.194 0.072 r  21.658 0.068 i 21.477 0.083 5139  72 2.22 0.09 1.62 -1.71 0.23
CVnI    542_389    13 28 06.20 +33 30 04.7 g 22.165 0.071 r  21.815 0.076 i 21.539 0.088 5317  72 2.27 0.09 1.60 -1.56 0.24
CVnI    543_70     13 28 06.37 +33 27 18.4 g 20.969 0.033 r  20.276 0.025 i 19.905 0.024 4701  49 1.44 0.05 1.80 -2.36 0.15
CVnI    195_120    13 28 07.20 +33 36 05.4 g 20.362 0.030 r  19.688 0.028 i 19.355 0.026 4771  43 1.24 0.05 1.85 -1.98 0.12
CVnI    542_243    13 28 07.21 +33 30 33.0 g 20.545 0.027 r  19.815 0.019 i 19.481 0.021 4722  47 1.27 0.05 1.84 -2.82 0.14
CVnI    543_425    13 28 07.39 +33 27 09.8 g 22.312 0.080 r  21.701 0.069 i 21.398 0.078 4939  79 2.13 0.09 1.64 -1.44 0.21
CVnI    542_1144   13 28 07.53 +33 33 47.4 g 21.691 0.050 r  21.063 0.042 i 20.755 0.046 4882  44 1.85 0.06 1.71 -1.80 0.14
CVnI    195_279    13 28 07.83 +33 36 38.3 g 21.120 0.042 r  20.639 0.041 i 20.406 0.043 5134  47 1.77 0.06 1.72 -1.94 0.18
CVnI    542_1199b  13 28 08.01 +33 30 50.6 g 22.629 0.104 r  22.157 0.102 i 21.735 0.104 4948 106 2.28 0.10 1.60 -2.08 0.42
CVnI    542_245    13 28 08.19 +33 31 06.2 g 20.015 0.023 r  19.097 0.015 i 18.712 0.016 4392  55 0.85 0.05 1.94 -2.31 0.11
CVnI    542_1159   13 28 08.27 +33 33 36.0 g 22.088 0.067 r  21.400 0.055 i 21.205 0.066 4914  67 2.06 0.08 1.65 -1.61 0.14
CVnI    542_1169   13 28 08.30 +33 33 01.6 g 22.380 0.084 r  21.943 0.085 i 22.035 0.135 5781 114 2.55 0.13 1.54 -2.17 0.46
CVnI    542_1166   13 28 08.48 +33 33 29.3 g 21.446 0.043 r  20.906 0.037 i 20.598 0.042 4984  52 1.81 0.06 1.71 -2.01 0.17
CVnI    542_1150   13 28 08.50 +33 34 26.3 g 22.796 0.117 r  22.046 0.094 i 21.982 0.143 5104 129 2.41 0.13 1.57 -1.35 0.21
CVnI    195_514    13 28 08.70 +33 36 41.3 g 22.127 0.085 r  21.604 0.081 i 21.578 0.119 5386 101 2.31 0.11 1.60 -0.63 0.17
CVnI    542_88     13 28 08.82 +33 34 41.2 g 20.363 0.025 r  19.527 0.017 i 19.204 0.019 4651  55 1.11 0.05 1.88 -2.12 0.12
CVnI    542_1177   13 28 08.96 +33 33 08.4 g 22.333 0.081 r  21.859 0.080 i 21.818 0.112 5501 105 2.42 0.11 1.57 -2.10 0.59
CVnI    542_1184c  13 28 09.08 +33 32 54.6 g 22.139 0.070 r  21.680 0.069 i 21.363 0.076 5119  86 2.16 0.09 1.63 -3.37 0.74
CVnI    195_503    13 28 09.20 +33 38 26.5 g 21.786 0.066 r  21.349 0.066 i 21.041 0.068 5132  72 2.03 0.08 1.66 -1.99 0.27
CVnI    542_1170   13 28 09.58 +33 34 31.0 g 22.260 0.076 r  21.804 0.076 i 21.807 0.111 5616  93 2.43 0.11 1.57 -1.78 0.46
CVnI    542_244    13 28 10.07 +33 33 41.5 g 20.625 0.028 r  19.906 0.020 i 19.631 0.022 4790  41 1.36 0.05 1.82 -1.74 0.12
CVnI    195_497    13 28 10.30 +33 40 32.8 g 21.745 0.064 r  21.218 0.060 i 20.959 0.064 5079  61 1.98 0.08 1.67 -2.17 0.33
CVnI    543_64b    13 28 10.31 +33 33 06.0 g 20.288 0.026 r  19.419 0.018 i 19.042 0.015 4458  46 1.00 0.05 1.91 -2.46 0.11
CVnI    542_241    13 28 10.35 +33 34 27.7 g 20.606 0.029 r  19.837 0.021 i 19.509 0.022 4660  41 1.26 0.05 1.84 -1.85 0.11
CVnI    543_85     13 28 10.79 +33 28 13.1 g 20.819 0.031 r  20.089 0.023 i 19.811 0.023 4806  50 1.43 0.05 1.81 -3.33 0.26
CVnI    195_123    13 28 10.82 +33 36 31.9 g 20.894 0.037 r  20.291 0.034 i 20.026 0.034 4880  45 1.56 0.06 1.77 -1.66 0.12
CVnI    543_404    13 28 11.12 +33 33 44.2 g 22.324 0.081 r  21.717 0.074 i 21.597 0.100 5206  95 2.27 0.10 1.60 -1.54 0.20
CVnI    542_1194   13 28 11.17 +33 34 51.8 g 22.313 0.078 r  21.948 0.087 i 21.624 0.095 5211  86 2.29 0.10 1.60 -1.12 0.22
CVnI    542_308    13 28 11.31 +33 35 06.0 g 21.214 0.037 r  20.415 0.027 i 20.164 0.030 4671  41 1.55 0.05 1.78 -1.60 0.11
CVnI    543_235    13 28 11.31 +33 32 59.2 g 21.282 0.041 r  20.495 0.030 i 20.199 0.031 4602  75 1.55 0.05 1.78 -2.23 0.15
CVnI    543_408c   13 28 11.71 +33 34 07.8 g 21.769 0.053 r  21.095 0.044 i 20.803 0.047 4809  50 1.86 0.06 1.70 -2.00 0.14
CVnI    543_422    13 28 12.11 +33 33 14.9 g 22.369 0.083 r  21.806 0.077 i 21.565 0.089 5047  87 2.24 0.09 1.61 -1.22 0.18
CVnI    543_439bc  13 28 12.54 +33 32 43.1 g 22.292 0.079 r  21.897 0.083 i 21.571 0.090 5178  90 2.26 0.09 1.61 -2.76 0.53
CVnI    543_115    13 28 12.58 +33 28 59.2 g 20.953 0.043 r  20.147 0.032 i 19.808 0.030 4615  50 1.36 0.05 1.82 -2.58 0.14
CVnI    543_83     13 28 12.83 +33 30 44.6 g 20.350 0.026 r  19.483 0.018 i 19.126 0.016 4597  45 1.05 0.05 1.89 -1.63 0.11
CVnI    543_436    13 28 13.39 +33 33 56.4 g 22.017 0.064 r  21.529 0.061 i 21.241 0.068 5086  57 2.11 0.08 1.64 -1.74 0.22
CVnI    543_446    13 28 13.62 +33 33 36.1 g 22.850 0.124 r  22.143 0.102 i 22.086 0.141 5087 142 2.47 0.13 1.56 -1.18 0.19
CVnI    195_134c   13 28 13.74 +33 35 55.6 g 19.852 0.025 r  19.094 0.024 i 18.755 0.022 4534  37 0.95 0.05 1.92 -2.10 0.11
CVnI    543_453    13 28 14.66 +33 33 40.6 g 21.920 0.059 r  21.300 0.051 i 20.983 0.055 4880  56 1.94 0.07 1.68 -1.90 0.15
CVnI    543_113    13 28 14.99 +33 32 01.6 g 21.230 0.038 r  20.579 0.031 i 20.305 0.032 4885  46 1.66 0.05 1.75 -2.28 0.16
CVnI    195_596    13 28 15.41 +33 35 20.1 g 23.048 0.186 r  22.486 0.169 i 22.236 0.191 5077 167 2.52 0.17 1.55 -2.65 0.78
CVnI    543_478b   13 28 15.63 +33 33 17.9 g 22.089 0.067 r  21.392 0.055 i 21.168 0.063 4888  62 2.03 0.08 1.66 -1.84 0.18
CVnI    543_462    13 28 15.64 +33 34 19.7 g 22.377 0.084 r  21.738 0.073 i 21.714 0.101 5271  83 2.34 0.10 1.59 -1.70 0.28
CVnI    543_81     13 28 16.06 +33 34 53.2 g 20.970 0.033 r  20.259 0.026 i 19.918 0.025 4707  43 1.45 0.05 1.80 -2.07 0.12
CVnI    543_112    13 28 16.23 +33 34 09.9 g 20.598 0.028 r  19.761 0.020 i 19.416 0.018 4559  43 1.18 0.05 1.86 -1.97 0.11
CVnI    543_503    13 28 16.48 +33 31 19.6 g 22.083 0.067 r  21.450 0.057 i 21.226 0.067 4989  58 2.08 0.08 1.65 -1.53 0.16
CVnI    195_594    13 28 16.48 +33 37 16.9 g 22.109 0.085 r  21.634 0.082 i 21.432 0.095 5239  83 2.21 0.10 1.62 -1.34 0.24
CVnI    543_505b   13 28 16.68 +33 31 47.9 g 22.681 0.107 r  22.200 0.107 i 21.907 0.121 5099 107 2.39 0.11 1.58 -1.94 0.32
CVnI    543_124    13 28 16.77 +33 32 53.9 g 21.087 0.035 r  20.227 0.025 i 20.006 0.032 4643  50 1.47 0.05 1.79 -2.02 0.12
CVnI    543_10     13 28 17.15 +33 33 42.5 g 21.288 0.039 r  20.600 0.031 i 20.331 0.033 4845  45 1.66 0.05 1.75 -1.66 0.13
CVnI    543_495    13 28 17.26 +33 33 17.6 g 23.208 0.168 r  22.364 0.124 i 22.389 0.185 5098 180 2.59 0.17 1.53 -1.51 0.32
CVnI    195_150    13 28 17.35 +33 38 34.6 g 20.026 0.027 r  19.191 0.024 i 18.846 0.022 4489  38 0.96 0.05 1.92 -1.73 0.11
CVnI    195_587    13 28 17.54 +33 38 59.3 g 22.080 0.084 r  21.473 0.073 i 21.445 0.095 5271  88 2.23 0.10 1.61 -0.99 0.16
CVnI    195_582    13 28 17.62 +33 39 52.5 g 21.331 0.049 r  20.784 0.044 i 20.491 0.045 4994  47 1.77 0.07 1.72 -2.20 0.19
CVnI    195_616abc 13 28 17.67 +33 35 11.0 g 21.413 0.051 r  20.932 0.049 i 20.629 0.050 5046  45 1.85 0.07 1.71 -1.37 0.12
CVnI    543_534    13 28 18.01 +33 30 25.5 g 22.373 0.084 r  21.754 0.074 i 21.624 0.096 5128  83 2.28 0.10 1.60 -1.63 0.22
CVnI    543_136    13 28 18.31 +33 33 17.3 g 21.182 0.037 r  20.527 0.030 i 20.319 0.032 4948  46 1.69 0.06 1.74 -1.88 0.14
CVnI    195_633ab  13 28 18.89 +33 35 10.8 g 22.014 0.079 r  21.965 0.107 i 21.586 0.108 5598  84 2.34 0.11 1.59 -2.00 0.39
CVnI    543_151    13 28 19.22 +33 27 40.8 g 20.091 0.024 r  19.124 0.017 i 18.733 0.014 4397  51 0.83 0.06 1.95 -2.31 0.11
CVnI    195_614    13 28 19.26 +33 37 40.3 g 21.843 0.070 r  21.284 0.063 i 21.116 0.073 5144  68 2.07 0.09 1.65 -1.20 0.17
CVnI    195_637b   13 28 19.36 +33 35 32.3 g 21.271 0.047 r  20.796 0.045 i 20.546 0.048 5131  45 1.83 0.07 1.71 -1.68 0.15
CVnI    543_531    13 28 20.15 +33 33 05.7 g 22.362 0.083 r  21.957 0.087 i 21.753 0.105 5389  90 2.37 0.10 1.58 -1.85 0.41
CVnI    195_166    13 28 20.95 +33 38 04.8 g 19.791 0.025 r  18.974 0.024 i 18.561 0.021 4499  38 0.82 0.05 1.95 -1.62 0.11
CVnI    543_601    13 28 21.32 +33 27 02.1 g 22.098 0.067 r  21.412 0.055 i 21.182 0.065 4918  58 2.04 0.08 1.66 -1.77 0.21
CVnI    195_171    13 28 21.84 +33 38 41.0 g 19.788 0.025 r  18.917 0.024 i 18.544 0.021 4463  43 0.81 0.05 1.95 -2.36 0.11
CVnI    195_687ab  13 28 24.03 +33 35 32.7 g 21.086 0.042 r  20.577 0.039 i 20.343 0.041 5071  48 1.74 0.06 1.73 -1.94 0.14
CVnI    195_683    13 28 24.12 +33 36 04.5 g 21.894 0.073 r  21.738 0.089 i 21.699 0.119 5933  92 2.45 0.12 1.56 -1.78 0.34
CVnI    195_696    13 28 24.37 +33 34 57.2 g 21.902 0.073 r  21.390 0.067 i 21.173 0.076 5157  66 2.09 0.09 1.65 -2.45 0.33
CVnI    543_577    13 28 24.57 +33 34 33.1 g 21.589 0.047 r  21.128 0.045 i 20.947 0.053 5330  51 2.02 0.07 1.66 -1.85 0.20
CVnI    195_703    13 28 26.42 +33 36 37.0 g 22.018 0.080 r  21.611 0.080 i 21.529 0.103 5486  90 2.30 0.10 1.60 -1.43 0.29
CVnI    543_248    13 28 26.79 +33 34 39.7 g 21.393 0.041 r  20.719 0.034 i 20.553 0.038 5011  51 1.80 0.06 1.72 -2.03 0.17
CVnI    195_195    13 28 27.57 +33 36 43.2 g 19.571 0.024 r  18.667 0.023 i 18.245 0.020 4334  36 0.65 0.06 1.99 -2.52 0.11
CVnI    195_200    13 28 28.28 +33 37 02.8 g 19.681 0.025 r  18.807 0.023 i 18.428 0.021 4357  44 0.76 0.05 1.96 -2.40 0.11
CVnI    195_718    13 28 29.05 +33 37 10.8 g 21.486 0.055 r  21.096 0.053 i 20.853 0.059 5244  57 1.98 0.08 1.67 -1.77 0.18
CVnI    195_737    13 28 29.72 +33 36 28.6 g 21.175 0.045 r  20.608 0.040 i 20.330 0.041 4965  51 1.70 0.06 1.74 -2.23 0.22
CVnI    195_753    13 28 31.57 +33 36 58.8 g 21.975 0.079 r  21.671 0.084 i 21.271 0.083 5193  79 2.14 0.09 1.64 -2.24 0.47
CVnI    543_705    13 28 34.28 +33 32 53.2 g 22.040 0.064 r  21.454 0.067 i 21.387 0.126 5251  87 2.20 0.12 1.62 -2.24 0.30
CVnI    543_713    13 28 35.08 +33 33 18.4 g 21.747 0.052 r  21.220 0.048 i 20.981 0.054 5116  52 2.00 0.07 1.67 -1.71 0.19
CVnI    196_356b   13 28 38.38 +33 34 25.7 g 21.780 0.067 r  21.338 0.064 i 21.141 0.072 5224  84 2.10 0.09 1.64 -1.30 0.20
CVnI    196_362    13 28 39.77 +33 35 37.2 g 21.300 0.048 r  20.847 0.046 i 20.715 0.052 5289  59 1.94 0.08 1.68 -1.67 0.19
CVnI    196_129    13 28 44.26 +33 34 11.8 g 19.726 0.023 r  18.947 0.024 i 18.559 0.018 4635  51 0.85 0.05 1.94 -2.70 0.12
UMi     Bel60174   15 07 48.02 +67 14 47.9 V 19.373 0.006 I  18.389 0.008                4838  34 2.12 0.05 1.64 -2.31 0.14
UMi     Bel60028   15 07 48.52 +67 13 04.2 V 18.207 0.005 I  17.098 0.005                4551  32 1.49 0.05 1.79 -2.26 0.11
UMi     Bel60021   15 07 50.88 +67 11 12.9 V 17.863 0.005 I  16.705 0.004                4495  31 1.30 0.05 1.83 -2.43 0.11
UMi     Bel60469   15 07 55.52 +67 11 30.2 V 19.931 0.010 I  18.929 0.010                4773  34 2.33 0.05 1.59 -2.90 0.28
UMi     Bel50323   15 07 56.40 +67 16 29.6 V 19.749 0.009 I  18.838 0.009                5008  45 2.36 0.05 1.58 -2.29 0.18
UMi     Bel60230   15 07 59.77 +67 15 28.8 V 18.614 0.006 I  17.567 0.008                4647  57 1.73 0.05 1.73 -2.09 0.12
UMi     Bel60123   15 07 59.77 +67 11 41.4 V 19.012 0.006 I  18.022 0.006                4824  34 1.96 0.05 1.68 -2.37 0.13
UMi     Bel60476   15 08 02.27 +67 11 59.5 V 20.477 0.013 I  19.580 0.015                5043  49 2.67 0.05 1.51 -3.07 0.59
UMi     Bel70185   15 08 02.90 +67 05 01.6 V 19.214 0.006 I  18.200 0.007                4755  32 2.02 0.05 1.67 -2.39 0.17
UMi     Bel60963   15 08 03.69 +67 14 16.5 V 20.949 0.020 I  20.058 0.025                5063  56 2.87 0.06 1.46 -2.55 0.54
UMi     Bel70073   15 08 06.78 +67 03 10.6 V 18.036 0.004 I  16.915 0.005                4555  57 1.41 0.05 1.81 -2.36 0.13
UMi     Bel50682   15 08 08.06 +67 18 04.9 V 20.779 0.015 I  19.956 0.019                5293  50 2.87 0.06 1.46 -1.74 0.26
UMi     Bel70584   15 08 08.20 +67 06 43.8 V 20.181 0.011 I  19.226 0.012                4899  40 2.49 0.06 1.55 -2.31 0.22
UMi     Bel70182   15 08 08.29 +67 04 41.0 V 19.264 0.006 I  18.267 0.007                4803  34 2.06 0.05 1.66 -1.99 0.15
UMi     Bel61951   15 08 08.52 +67 11 09.0 V 21.988 0.040 I  21.150 0.060                5215 110 3.36 0.07 1.35 -1.99 0.58
UMi     Bel60017   15 08 09.06 +67 09 21.6 V 17.801 0.005 I  16.681 0.004                4538  39 1.33 0.05 1.83 -2.12 0.11
UMi     Bel50017   15 08 10.51 +67 17 07.1 V 17.877 0.005 I  16.755 0.005                4528  37 1.35 0.05 1.82 -2.17 0.11
UMi     Bel70174   15 08 11.61 +67 03 25.5 V 19.325 0.007 I  18.314 0.007                4757  72 2.07 0.05 1.65 -1.90 0.21
UMi     Bel60819   15 08 12.07 +67 10 15.5 V 20.981 0.021 I  20.137 0.025                5194  63 2.93 0.06 1.45 -2.03 0.38
UMi     Bel51572   15 08 12.24 +67 20 46.9 V 21.836 0.038 I  21.069 0.047                5507 107 3.37 0.07 1.35 -1.31 0.51
UMi     Bel60099   15 08 12.40 +67 08 25.9 V 19.291 0.007 I  18.277 0.007                4750  30 2.05 0.05 1.66 -1.75 0.13
UMi     Bel70550   15 08 12.40 +67 06 10.3 V 19.354 0.007 I  18.349 0.008                4777  36 2.09 0.05 1.65 -1.99 0.13
UMi     Bel60844   15 08 13.78 +67 10 54.3 V 20.805 0.019 I  19.910 0.022                5038  48 2.81 0.06 1.48 -2.19 0.31
UMi     Bel60862   15 08 14.44 +67 11 11.3 V 21.134 0.020 I  20.229 0.027                5021  52 2.94 0.06 1.45 -2.03 0.30
UMi     Bel60022   15 08 15.52 +67 11 51.5 V 17.869 0.005 I  16.785 0.005                4609  32 1.39 0.05 1.81 -2.49 0.11
UMi     Bel60098   15 08 17.26 +67 08 21.6 V 18.662 0.006 I  17.673 0.005                4827  32 1.82 0.05 1.71 -2.14 0.12
UMi     Bel41989   15 08 18.39 +67 20 58.7 V 21.803 0.037 I  21.023 0.040                5459  94 3.34 0.07 1.35 -1.42 0.40
UMi     Bel71070   15 08 18.41 +67 06 41.0 V 20.458 0.015 I  19.525 0.017                4947  48 2.63 0.06 1.52 -2.10 0.21
UMi     Bel70098   15 08 19.20 +67 06 51.9 V 17.985 0.005 I  16.889 0.007                4640  35 1.42 0.05 1.81 -2.48 0.11
UMi     Bel10889   15 08 19.35 +67 16 55.0 V 20.004 0.015 I  19.081 0.010                4980  51 2.45 0.05 1.56 -2.18 0.21
UMi     Bel71026   15 08 20.39 +67 05 18.0 V 21.236 0.023 I  20.360 0.031                5109  65 3.01 0.06 1.43 -2.08 0.33
UMi     Bel70511   15 08 20.49 +67 04 05.5 V 20.211 0.011 I  19.289 0.013                4990  86 2.53 0.05 1.54 -3.34 0.84
UMi     Bel10713   15 08 20.56 +67 15 41.7 V 19.319 0.010 I  18.339 0.007                4838  33 2.10 0.05 1.65 -1.99 0.12
UMi     Bel70121   15 08 21.04 +67 07 50.4 V 18.212 0.005 I  17.101 0.007                4559  30 1.49 0.05 1.79 -2.12 0.11
UMi     Bel10072   15 08 22.28 +67 15 50.6 V 18.098 0.005 I  16.941 0.005                4559  27 1.40 0.05 1.81 -1.70 0.11
UMi     Bel40125   15 08 22.88 +67 20 35.9 V 18.485 0.005 I  17.491 0.005                4842  53 1.75 0.05 1.73 -2.35 0.12
UMi     Bel13716   15 08 23.57 +67 15 12.7 V 21.695 0.050 I  20.876 0.047                5271  90 3.25 0.07 1.37 -1.23 0.29
UMi     Bel40412   15 08 23.73 +67 18 22.0 V 19.108 0.007 I  18.110 0.006                4802  29 1.99 0.05 1.67 -1.86 0.11
UMi     Bel62441   15 08 23.81 +67 13 47.5 V 22.229 0.050 I  21.312 0.068                5023  86 3.39 0.07 1.34 -0.80 0.28
UMi     Bel10197   15 08 23.95 +67 15 06.6 V 19.099 0.009 I  18.103 0.006                4800  31 1.99 0.05 1.67 -2.82 0.15
UMi     Bel70078   15 08 24.43 +67 05 44.3 V 18.132 0.005 I  17.025 0.007                4591  34 1.47 0.05 1.80 -2.52 0.11
UMi     Bel11110   15 08 24.51 +67 11 36.5 V 21.350 0.057 I  20.468 0.047                5136 158 3.05 0.07 1.42 -2.09 0.43
UMi     Bel13391   15 08 25.40 +67 14 01.9 V 21.809 0.050 I  20.892 0.051                5000  82 3.21 0.06 1.38 -1.86 0.39
UMi     Bel70476   15 08 25.42 +67 02 10.4 V 19.339 0.006 I  18.323 0.008                4781  54 2.07 0.06 1.65 -1.74 0.14
UMi     Bel10374   15 08 25.98 +67 17 24.3 V 18.315 0.007 I  17.233 0.005                4644  26 1.57 0.05 1.77 -1.98 0.11
UMi     Bel10426   15 08 26.21 +67 09 54.3 V 20.260 0.018 I  19.326 0.012                4948  40 2.54 0.06 1.54 -2.29 0.20
UMi     Bel10018   15 08 27.23 +67 10 07.7 V 16.750 0.005 I  15.277 0.005                4060  12 0.53 0.08 2.02 -1.61 0.11
UMi     Bel10119   15 08 28.13 +67 10 18.9 V 18.756 0.008 I  17.705 0.005                4669  33 1.78 0.05 1.72 -2.32 0.12
UMi     Bel40131   15 08 28.48 +67 21 34.8 V 19.036 0.006 I  18.042 0.005                4801  35 1.97 0.05 1.68 -2.11 0.12
UMi     Bel10442   15 08 28.70 +67 10 31.2 V 19.965 0.015 I  18.981 0.010                4815  33 2.37 0.05 1.58 -1.73 0.13
UMi     Bel80127   15 08 28.72 +67 06 17.6 V 19.005 0.007 I  18.002 0.006                4781  35 1.94 0.05 1.68 -2.24 0.12
UMi     Bel11072   15 08 29.41 +67 10 45.3 V 21.326 0.042 I  20.447 0.028                5074  74 3.04 0.06 1.42 -2.07 0.39
UMi     Bel40822   15 08 30.27 +67 20 06.8 V 21.418 0.027 I  20.509 0.032                5006  58 3.06 0.06 1.42 -1.61 0.26
UMi     Bel10130   15 08 30.89 +67 10 58.8 V 18.988 0.009 I  17.932 0.006                4645  33 1.87 0.06 1.70 -1.92 0.11
UMi     Bel40430   15 08 31.02 +67 19 17.1 V 19.971 0.010 I  18.974 0.009                4793  32 2.35 0.06 1.58 -2.40 0.15
UMi     Bel81600   15 08 33.51 +67 04 37.7 V 21.762 0.040 I  20.943 0.052                5222 179 3.28 0.07 1.37 -0.94 0.40
UMi     Bel10505   15 08 33.63 +67 12 28.3 V 19.522 0.011 I  18.519 0.007                4781  33 2.16 0.06 1.63 -1.98 0.13
UMi     Bel41977   15 08 33.83 +67 20 46.7 V 22.213 0.048 I  21.428 0.062                5431  99 3.51 0.08 1.31 -0.18 0.24
UMi     Bel42028   15 08 34.01 +67 21 19.7 V 22.268 0.054 I  21.329 0.057                4964  86 3.39 0.07 1.34 -1.62 0.60
UMi     Bel10019   15 08 34.48 +67 10 34.3 V 16.911 0.006 I  15.563 0.006                4235  16 0.74 0.06 1.97 -2.20 0.11
UMi     Bel80814   15 08 35.54 +67 04 50.1 V 20.755 0.019 I  19.887 0.024                5108 109 2.81 0.06 1.48 -2.29 0.39
UMi     Bel80022   15 08 35.71 +67 03 41.0 V 17.139 0.006 I  15.873 0.004                4312  61 0.91 0.05 1.93 -1.97 0.11
UMi     Bel10338   15 08 36.19 +67 16 59.2 V 18.642 0.006 I  17.666 0.006                4906  35 1.83 0.05 1.71 -2.40 0.12
UMi     Bel10405   15 08 36.34 +67 09 03.4 V 20.011 0.015 I  19.048 0.011                4870  35 2.41 0.06 1.57 -1.81 0.16
UMi     Bel11116   15 08 36.79 +67 11 41.1 V 20.441 0.020 I  19.496 0.014                4914  49 2.61 0.06 1.53 -2.78 0.30
UMi     Bel10143   15 08 36.99 +67 12 40.1 V 18.487 0.007 I  17.403 0.005                4621  29 1.64 0.05 1.76 -2.17 0.11
UMi     Bel10508   15 08 38.40 +67 12 30.8 V 19.216 0.010 I  18.218 0.006                4800  34 2.04 0.05 1.66 -2.26 0.13
UMi     Bel80571   15 08 38.74 +67 07 40.9 V 19.569 0.008 I  18.594 0.009                4844  31 2.21 0.05 1.62 -2.10 0.13
UMi     Bel11630   15 08 39.90 +67 17 12.9 V 21.324 0.039 I  20.509 0.031                5290  91 3.10 0.06 1.41 -1.89 0.34
UMi     Bel40842   15 08 40.97 +67 20 53.6 V 21.117 0.021 I  20.255 0.025                5134  59 2.97 0.06 1.44 -3.16 0.85
UMi     Bel10044   15 08 42.31 +67 13 13.0 V 17.319 0.005 I  16.051 0.005                4360  13 0.98 0.05 1.91 -1.93 0.11
UMi     Bel40107   15 08 42.87 +67 19 11.6 V 18.660 0.005 I  17.617 0.005                4685  27 1.75 0.05 1.73 -2.40 0.11
UMi     Bel80398   15 08 44.09 +67 02 59.0 V 19.573 0.008 I  18.581 0.008                4823  56 2.19 0.05 1.62 -2.00 0.17
UMi     Bel11137   15 08 44.27 +67 12 16.6 V 21.268 0.041 I  20.362 0.028                5025  62 2.99 0.06 1.43 -2.65 0.86
UMi     Bel40120   15 08 44.70 +67 20 02.8 V 18.323 0.004 I  17.266 0.004                4692  25 1.60 0.05 1.76 -2.41 0.11
UMi     Bel11475   15 08 44.82 +67 16 19.9 V 21.358 0.042 I  20.381 0.031                4854  65 2.97 0.06 1.44 -2.44 0.45
UMi     Bel11153   15 08 44.86 +67 12 34.9 V 20.966 0.030 I  20.005 0.024                4881  63 2.82 0.06 1.48 -2.10 0.23
UMi     Bel40784   15 08 47.57 +67 18 37.4 V 21.361 0.023 I  20.559 0.030                5393  64 3.13 0.06 1.40 -1.99 0.38
UMi     Bel11161   15 08 49.34 +67 12 42.5 V 20.718 0.028 I  19.784 0.018                4944  52 2.74 0.06 1.49 -2.80 0.34
UMi     Bel11068   15 08 49.60 +67 10 34.8 V 21.116 0.033 I  20.171 0.026                4933  83 2.89 0.06 1.46 -2.19 0.36
UMi     Bel40438   15 08 49.79 +67 19 52.2 V 20.423 0.015 I  19.498 0.014                4982  61 2.62 0.05 1.52 -1.85 0.23
UMi     Bel80415   15 08 51.01 +67 04 25.8 V 19.712 0.009 I  18.734 0.009                4850  57 2.27 0.05 1.61 -2.78 0.29
UMi     Bel40423   15 08 51.42 +67 18 45.9 V 19.269 0.007 I  18.272 0.006                4803  31 2.06 0.05 1.65 -2.36 0.14
UMi     Bel10182   15 08 51.64 +67 14 52.1 V 19.049 0.008 I  18.035 0.006                4777  33 1.95 0.05 1.68 -1.86 0.11
UMi     Bel10843   15 08 52.03 +67 16 32.4 V 20.282 0.018 I  19.357 0.013                4967  44 2.56 0.06 1.54 -2.26 0.20
UMi     Bel10042   15 08 52.21 +67 12 46.6 V 17.165 0.005 I  15.868 0.005                4319  18 0.89 0.06 1.93 -2.24 0.11
UMi     Bel41804   15 08 52.49 +67 19 22.5 V 21.566 0.032 I  20.680 0.032                5067  70 3.14 0.06 1.40 -2.41 0.56
UMi     Bel40099   15 08 53.28 +67 17 52.2 V 18.821 0.006 I  17.870 0.006                4942  33 1.93 0.05 1.68 -2.47 0.14
UMi     Bel11202   15 08 53.82 +67 13 14.6 V 21.466 0.040 I  20.607 0.036                5145  90 3.12 0.06 1.40 -1.78 0.32
UMi     Bel11198   15 08 54.99 +67 13 06.7 V 20.555 0.022 I  19.658 0.017                5051  55 2.70 0.06 1.50 -1.73 0.17
UMi     Bel10023   15 08 55.47 +67 15 16.0 V 16.824 0.004 I  15.616 0.006                4351  56 0.86 0.05 1.94 -2.32 0.11
UMi     Bel10159   15 08 56.03 +67 12 46.4 V 18.313 0.006 I  17.266 0.005                4697  27 1.61 0.05 1.76 -2.52 0.12
UMi     Bel41613   15 08 56.10 +67 18 05.0 V 21.842 0.041 I  20.979 0.038                5132  74 3.27 0.06 1.37 -2.21 0.68
UMi     Bel10165   15 09 00.22 +67 13 39.2 V 19.152 0.009 I  18.232 0.007                4980  42 2.10 0.05 1.64 -2.22 0.13
UMi     Bel14035   15 09 00.81 +67 16 11.9 V 22.178 0.082 I  21.232 0.058                4942 115 3.35 0.07 1.35 -2.82 0.97
UMi     Bel40782   15 09 01.19 +67 18 35.6 V 20.594 0.014 I  19.697 0.017                5054  47 2.72 0.06 1.50 -2.45 0.35
UMi     Bel40809   15 09 01.83 +67 19 38.6 V 21.146 0.022 I  20.295 0.022                5185  72 2.99 0.06 1.43 -1.67 0.31
UMi     Bel10607   15 09 04.75 +67 14 37.7 V 20.215 0.016 I  19.334 0.011                5083  48 2.58 0.05 1.53 -2.26 0.23
UMi     Bel40778   15 09 04.79 +67 18 23.7 V 20.349 0.012 I  19.433 0.013                4991  37 2.60 0.05 1.53 -2.30 0.19
UMi     Bel10289   15 09 05.65 +67 16 14.6 V 18.350 0.006 I  17.323 0.007                4744  29 1.65 0.05 1.75 -2.45 0.12
UMi     Bel40785   15 09 05.80 +67 18 43.2 V 20.589 0.015 I  19.715 0.014                5118  45 2.74 0.06 1.49 -2.32 0.26
UMi     Bel10091   15 09 06.46 +67 17 07.1 V 17.920 0.006 I  16.786 0.008                4530  24 1.35 0.05 1.82 -2.10 0.11
UMi     Bel11312   15 09 06.74 +67 15 16.9 V 21.589 0.043 I  20.925 0.044                5849 147 3.37 0.07 1.34 -0.80 0.31
UMi     Bel10167   15 09 07.99 +67 13 53.7 V 18.775 0.007 I  17.743 0.006                4727  32 1.81 0.05 1.71 -2.35 0.12
UMi     Bel40030   15 09 08.32 +67 21 10.5 V 17.891 0.005 I  16.729 0.004                4486  22 1.31 0.05 1.83 -2.35 0.11
UMi     Bel40770   15 09 08.64 +67 18 02.8 V 20.996 0.021 I  20.054 0.018                4925  50 2.85 0.06 1.47 -1.97 0.24
UMi     Bel11094   15 09 08.79 +67 11 17.0 V 20.435 0.019 I  19.523 0.015                5012  51 2.64 0.06 1.52 -1.53 0.15
UMi     Bel40482   15 09 08.87 +67 21 20.7 V 19.837 0.008 I  18.909 0.008                4974  42 2.37 0.05 1.58 -2.58 0.22
UMi     Bel10668   15 09 09.44 +67 15 17.1 V 20.059 0.014 I  19.162 0.010                5045  42 2.50 0.06 1.55 -2.39 0.28
UMi     Bel40436   15 09 09.51 +67 19 37.0 V 19.957 0.009 I  19.014 0.009                4939  36 2.41 0.05 1.57 -2.97 0.31
UMi     Bel10681   15 09 09.58 +67 15 26.5 V 19.688 0.012 I  18.725 0.010                4877  41 2.27 0.05 1.60 -2.23 0.14
UMi     Bel10493   15 09 10.10 +67 12 05.6 V 19.742 0.012 I  18.742 0.008                4783  30 2.25 0.05 1.61 -2.15 0.13
UMi     Bel10176   15 09 10.46 +67 14 31.7 V 18.978 0.007 I  18.036 0.006                4989  34 2.01 0.05 1.67 -1.94 0.12
UMi     Bel10570   15 09 10.85 +67 13 33.1 V 20.529 0.021 I  19.658 0.016                5107  41 2.72 0.06 1.50 -2.20 0.41
UMi     Bel14124   15 09 10.95 +67 16 30.6 V 21.867 0.057 I  21.087 0.052                5456 102 3.37 0.07 1.35 -1.40 0.48
UMi     Bel10665   15 09 12.15 +67 15 15.6 V 20.405 0.018 I  19.525 0.017                5092  55 2.66 0.06 1.51 -2.20 0.21
UMi     Bel10164   15 09 12.26 +67 13 27.6 V 19.106 0.009 I  18.110 0.006                4811  36 1.99 0.05 1.67 -2.93 0.17
UMi     Bel10284   15 09 12.79 +67 16 08.4 V 18.642 0.007 I  17.575 0.008                4651  31 1.72 0.05 1.74 -1.76 0.11
UMi     Bel40459   15 09 13.18 +67 20 28.2 V 19.499 0.007 I  18.521 0.006                4848  30 2.18 0.05 1.63 -1.72 0.12
UMi     Bel10288   15 09 13.66 +67 16 11.1 V 18.777 0.007 I  17.742 0.008                4733  29 1.81 0.05 1.71 -1.77 0.11
UMi     Bel10131   15 09 14.07 +67 11 18.3 V 19.051 0.009 I  18.049 0.007                4797  31 1.96 0.05 1.68 -2.33 0.12
UMi     Bel11441   15 09 14.14 +67 16 06.7 V 21.805 0.052 I  21.002 0.054                5291 126 3.32 0.07 1.36 -1.76 0.45
UMi     Bel40023   15 09 14.88 +67 17 44.8 V 17.282 0.004 I  16.028 0.006                4374  13 0.98 0.05 1.91 -2.15 0.11
UMi     Bel10718   15 09 15.81 +67 15 42.9 V 19.358 0.010 I  18.372 0.009                4824  32 2.11 0.05 1.64 -2.31 0.13
UMi     Bel40450   15 09 17.12 +67 20 07.8 V 19.302 0.006 I  18.311 0.006                4840  29 2.08 0.05 1.65 -2.26 0.13
UMi     Bel13776   15 09 18.46 +67 15 27.0 V 22.001 0.068 I  21.019 0.046                4855  87 3.24 0.06 1.38 -1.74 0.37
UMi     Bel10188   15 09 19.72 +67 14 55.8 V 19.292 0.009 I  18.322 0.008                4863  35 2.10 0.05 1.65 -2.17 0.13
UMi     Bel10600   15 09 19.84 +67 14 18.8 V 20.035 0.014 I  19.062 0.010                4849  36 2.41 0.05 1.57 -2.25 0.17
UMi     Bel41756   15 09 19.89 +67 19 01.5 V 21.679 0.034 I  20.732 0.031                4932  47 3.13 0.06 1.40 -1.63 0.39
UMi     Bel10587   15 09 21.46 +67 14 00.6 V 20.168 0.017 I  19.246 0.012                4977  44 2.52 0.05 1.55 -1.98 0.17
UMi     Bel11319   15 09 21.60 +67 15 21.0 V 21.214 0.036 I  20.379 0.028                5234  88 3.04 0.06 1.42 -1.27 0.21
UMi     Bel10484   15 09 21.71 +67 11 51.7 V 19.796 0.012 I  18.862 0.010                4937  44 2.35 0.06 1.59 -2.51 0.19
UMi     Bel10869   15 09 24.94 +67 16 43.6 V 20.193 0.017 I  19.282 0.012                5003  43 2.54 0.06 1.54 -1.88 0.13
UMi     Bel11408   15 09 25.83 +67 15 56.0 V 21.279 0.035 I  20.523 0.032                5530  97 3.14 0.07 1.40 -1.97 0.54
UMi     Bel10565   15 09 26.13 +67 13 19.0 V 20.057 0.014 I  19.123 0.011                4954  46 2.46 0.06 1.56 -2.34 0.19
UMi     Bel10043   15 09 29.73 +67 12 58.4 V 17.895 0.005 I  16.756 0.007                4624 177 1.34 0.05 1.83 -2.05 0.25
UMi     Bel40399   15 09 30.98 +67 18 06.2 V 19.293 0.006 I  18.304 0.007                4817  28 2.08 0.05 1.65 -2.01 0.12
UMi     Bel40502   15 09 33.19 +67 22 32.3 V 19.283 0.007 I  18.255 0.005                4724  36 2.03 0.06 1.66 -1.77 0.12
UMi     Bel11247   15 09 33.59 +67 13 55.9 V 20.938 0.028 I  19.929 0.024                4771  51 2.76 0.06 1.49 -2.13 0.22
UMi     Bel40767   15 09 34.14 +67 17 56.1 V 21.147 0.022 I  20.299 0.024                5184  61 3.00 0.06 1.43 -2.00 0.35
UMi     Bel10267   15 09 34.46 +67 15 56.7 V 19.300 0.010 I  18.336 0.010                4862  38 2.11 0.05 1.64 -2.41 0.14
UMi     Bel10168   15 09 35.57 +67 13 52.6 V 19.043 0.008 I  18.020 0.009                4723  31 1.93 0.05 1.68 -1.66 0.11
UMi     Pal157     15 09 39.29 +67 21 22.8 V 17.905 0.016 I  16.875 0.010                4736  38 1.48 0.05 1.79 -2.07 0.11
UMi     Bel11321   15 09 39.37 +67 15 21.1 V 20.904 0.027 I  20.016 0.021                5068  57 2.86 0.06 1.47 -2.80 0.32
UMi     Bel10504   15 09 39.76 +67 12 24.8 V 19.388 0.011 I  18.434 0.008                4893  40 2.16 0.05 1.63 -2.27 0.14
UMi     Bel11160   15 09 43.30 +67 12 39.2 V 21.602 0.043 I  20.714 0.037                5067  89 3.15 0.06 1.40 -1.34 0.28
UMi     Bel13356   15 09 44.40 +67 13 50.0 V 21.995 0.067 I  21.256 0.063                5563 140 3.47 0.08 1.32 -1.32 0.48
UMi     Bel30180   15 09 44.63 +67 20 55.5 V 18.789 0.005 I  17.770 0.004                4748  31 1.83 0.05 1.71 -2.50 0.12
UMi     Bel10110   15 09 44.80 +67 09 10.3 V 18.566 0.006 I  17.502 0.005                4638  39 1.69 0.05 1.74 -1.91 0.12
UMi     Bel11213   15 09 45.42 +67 13 22.5 V 20.886 0.026 I  20.040 0.021                5211  63 2.89 0.06 1.46 -2.02 0.28
UMi     Bel30963   15 09 48.17 +67 20 10.8 V 21.187 0.026 I  20.301 0.029                5071  69 2.98 0.06 1.44 -1.87 0.35
UMi     Bel30175   15 09 48.26 +67 20 18.1 V 18.422 0.004 I  17.328 0.004                4587  30 1.60 0.05 1.76 -1.81 0.11
UMi     Bel10208   15 09 48.96 +67 15 08.3 V 18.673 0.008 I  17.694 0.006                4893  32 1.84 0.05 1.71 -2.14 0.12
UMi     Bel10424   15 09 49.91 +67 09 40.9 V 20.363 0.018 I  19.425 0.015                4931  49 2.58 0.05 1.53 -2.78 0.80
UMi     Bel30537   15 09 50.41 +67 20 58.6 V 20.245 0.012 I  19.315 0.012                4960  46 2.54 0.05 1.54 -1.93 0.19
UMi     Bel30139   15 09 52.31 +67 18 02.8 V 18.615 0.007 I  17.629 0.005                4851  31 1.81 0.05 1.71 -2.81 0.13
UMi     Bel20448   15 09 52.46 +67 13 54.9 V 19.759 0.008 I  18.825 0.007                4978  35 2.33 0.05 1.59 -2.06 0.14
UMi     Bel30918   15 09 52.79 +67 18 59.1 V 20.891 0.019 I  20.021 0.024                5110  63 2.87 0.06 1.46 -2.33 0.36
UMi     Bel30462   15 09 53.17 +67 18 08.7 V 20.272 0.013 I  19.345 0.012                4976  42 2.56 0.06 1.54 -3.77 0.81
UMi     Bel30560   15 09 53.64 +67 22 04.8 V 20.201 0.010 I  19.310 0.012                5073  52 2.56 0.05 1.54 -2.52 0.27
UMi     Bel20940   15 09 53.91 +67 15 47.0 V 21.548 0.031 I  20.778 0.041                5490 113 3.24 0.06 1.37 -2.10 0.66
UMi     Bel20421   15 09 54.16 +67 12 17.2 V 19.307 0.007 I  18.322 0.006                4842  46 2.09 0.05 1.65 -2.81 0.19
UMi     Bel30183   15 09 55.23 +67 21 37.2 V 18.820 0.005 I  17.788 0.004                4709  32 1.83 0.05 1.71 -2.23 0.12
UMi     Bel20806   15 09 55.53 +67 13 19.0 V 20.815 0.016 I  19.963 0.022                5180  56 2.86 0.06 1.47 -1.67 0.21
UMi     Bel21196   15 09 56.02 +67 17 20.2 V 21.125 0.022 I  20.251 0.028                5110  66 2.96 0.06 1.44 -2.52 0.45
UMi     Bel20103   15 09 57.55 +67 09 27.7 V 18.301 0.004 I  17.296 0.004                4820  32 1.66 0.05 1.75 -3.63 0.35
UMi     Bel31037   15 09 57.64 +67 22 49.2 V 21.364 0.032 I  20.346 0.029                4763  58 2.93 0.06 1.45 -2.38 0.42
UMi     Bel20058   15 09 58.62 +67 16 19.8 V 17.006 0.004 I  15.614 0.004                4247  13 0.72 0.06 1.97 -1.56 0.11
UMi     Bel30878   15 09 58.99 +67 17 49.9 V 21.141 0.024 I  20.262 0.027                5093  64 2.96 0.06 1.44 -1.88 0.31
UMi     Bel20780   15 09 59.27 +67 12 17.0 V 20.925 0.027 I  20.094 0.033                5247  83 2.92 0.06 1.45 -1.19 0.27
UMi     Bel30923   15 09 59.62 +67 19 05.5 V 21.017 0.023 I  20.156 0.024                5158  65 2.93 0.06 1.45 -1.55 0.24
UMi     Bel20115   15 10 01.56 +67 11 38.8 V 19.148 0.007 I  18.140 0.006                4778  32 2.00 0.05 1.67 -2.18 0.13
UMi     Bel20117   15 10 01.72 +67 12 09.1 V 19.250 0.007 I  18.264 0.005                4843  47 2.06 0.05 1.65 -2.32 0.14
UMi     Bel20413   15 10 03.20 +67 12 05.2 V 19.627 0.007 I  18.678 0.007                4960  58 2.26 0.05 1.61 -2.55 0.19
UMi     Bel20409   15 10 04.07 +67 11 45.6 V 20.202 0.011 I  19.286 0.011                5001  43 2.54 0.05 1.54 -2.47 0.27
UMi     Bel30991   15 10 04.22 +67 21 03.8 V 20.614 0.014 I  19.723 0.018                5061  48 2.73 0.05 1.49 -1.97 0.21
UMi     Bel21054   15 10 04.49 +67 16 34.7 V 20.598 0.015 I  19.685 0.016                5004  44 2.71 0.05 1.50 -1.71 0.16
UMi     Bel30187   15 10 04.80 +67 21 47.1 V 18.800 0.005 I  17.737 0.005                4635  33 1.79 0.05 1.72 -1.96 0.11
UMi     Bel30535   15 10 04.85 +67 20 51.5 V 19.473 0.007 I  18.495 0.006                4846  33 2.17 0.05 1.63 -2.43 0.16
UMi     Bel22810   15 10 04.91 +67 17 39.0 V 21.594 0.042 I  20.724 0.046                5129  87 3.16 0.06 1.39 -2.21 0.52
UMi     Bel32612   15 10 05.29 +67 23 07.5 V 22.048 0.051 I  21.122 0.052                4985  86 3.31 0.07 1.36 -1.80 0.47
UMi     Bel20829   15 10 05.66 +67 14 11.4 V 20.574 0.013 I  19.671 0.016                5052  42 2.71 0.05 1.50 -2.07 0.20
UMi     Bel20966   15 10 06.61 +67 15 56.8 V 21.238 0.024 I  20.367 0.031                5124  66 3.01 0.06 1.43 -1.56 0.22
UMi     Bel30077   15 10 07.09 +67 22 53.3 V 17.967 0.004 I  16.843 0.004                4545  26 1.38 0.05 1.82 -2.93 0.12
UMi     Bel30491   15 10 08.21 +67 19 25.3 V 19.554 0.007 I  18.597 0.007                4894  41 2.23 0.05 1.62 -2.34 0.16
UMi     Bel31718   15 10 08.63 +67 18 00.8 V 21.789 0.042 I  21.036 0.054                5614 113 3.36 0.07 1.35 -1.04 0.36
UMi     Bel30142   15 10 08.74 +67 18 38.1 V 18.594 0.006 I  17.536 0.004                4658  27 1.71 0.05 1.74 -1.99 0.11
UMi     Bel22227   15 10 09.06 +67 15 16.1 V 21.679 0.036 I  20.849 0.044                5218  96 3.24 0.06 1.38 -1.57 0.30
UMi     Bel20009   15 10 09.07 +67 12 52.1 V 16.821 0.004 I  15.427 0.003                4165  20 0.65 0.07 1.99 -2.10 0.11
UMi     Bel20438   15 10 09.94 +67 13 21.1 V 19.526 0.008 I  18.565 0.008                4894  30 2.21 0.05 1.62 -1.92 0.13
UMi     Bel20025   15 10 10.20 +67 10 37.6 V 17.806 0.004 I  16.679 0.003                4547  27 1.32 0.05 1.83 -2.50 0.11
UMi     Bel21007   15 10 11.16 +67 16 14.4 V 21.205 0.023 I  20.367 0.030                5214  74 3.03 0.06 1.42 -3.04 0.69
UMi     Bel22540   15 10 12.40 +67 16 32.4 V 22.017 0.060 I  21.154 0.059                5151 115 3.35 0.07 1.35 -1.59 0.35
UMi     Pal119     15 10 12.67 +67 22 42.2 V 18.812 0.017 I  17.917 0.020                5076  48 2.00 0.06 1.67 -1.83 0.12
UMi     Bel30236   15 10 13.20 +67 23 16.5 V 18.766 0.005 I  17.713 0.006                4652  32 1.79 0.05 1.72 -2.30 0.11
UMi     Bel30934   15 10 14.28 +67 19 36.7 V 20.404 0.013 I  19.488 0.014                5002  40 2.62 0.05 1.52 -1.85 0.15
UMi     Bel30999   15 10 14.85 +67 21 27.9 V 21.361 0.026 I  20.550 0.035                5327  72 3.12 0.06 1.40 -1.33 0.27
UMi     Bel21200   15 10 15.73 +67 17 20.7 V 21.451 0.028 I  20.688 0.035                5518  87 3.21 0.06 1.38 -2.70 0.79
UMi     Bel20119   15 10 16.96 +67 13 42.5 V 18.981 0.005 I  17.958 0.005                4729  28 1.91 0.05 1.69 -2.49 0.12
UMi     Bel20854   15 10 18.25 +67 14 52.8 V 21.289 0.027 I  20.405 0.032                5082  69 3.02 0.06 1.43 -3.07 0.67
UMi     Bel20519   15 10 19.89 +67 15 49.0 V 19.687 0.009 I  18.742 0.008                4933  35 2.29 0.05 1.60 -2.30 0.14
UMi     Bel30562   15 10 20.20 +67 22 09.9 V 19.497 0.008 I  18.501 0.007                4802  29 2.16 0.05 1.63 -2.38 0.13
UMi     Bel30168   15 10 21.61 +67 20 01.6 V 19.032 0.006 I  18.056 0.005                4857  31 1.99 0.05 1.67 -2.10 0.12
UMi     Bel30164   15 10 21.78 +67 19 56.8 V 18.683 0.005 I  17.631 0.005                4674  29 1.75 0.05 1.73 -2.06 0.11
UMi     Bel31011   15 10 22.42 +67 21 55.3 V 21.539 0.032 I  20.722 0.036                5265  83 3.19 0.06 1.39 -2.62 0.93
UMi     Bel30927   15 10 23.30 +67 19 18.6 V 21.278 0.026 I  20.426 0.030                5175  74 3.05 0.06 1.42 -2.40 0.42
UMi     Bel30178   15 10 23.95 +67 20 37.7 V 18.235 0.005 I  17.103 0.006                4538  24 1.48 0.05 1.79 -1.87 0.11
UMi     Bel30113   15 10 27.10 +67 24 35.8 V 16.971 0.005 I  15.607 0.006                4229  16 0.74 0.06 1.97 -2.12 0.11
UMi     Bel30563   15 10 28.04 +67 22 10.3 V 19.932 0.010 I  19.004 0.011                4959  39 2.41 0.05 1.57 -2.88 0.22
UMi     Bel30572   15 10 29.08 +67 22 36.7 V 20.005 0.009 I  19.077 0.011                4962  36 2.44 0.05 1.56 -2.27 0.15
Herc    307_804    16 30 34.12 +12 50 26.0 g 20.927 0.035 r  20.616 0.029 i 20.420 0.037 5503  56 2.22 0.09 1.62 -2.40 0.49
Herc    308_1152   16 30 41.86 +12 50 54.1 g 22.321 0.102 r  21.669 0.063 i 21.624 0.100 5258 119 2.69 0.14 1.51 -1.45 0.35
Herc    308_457    16 30 44.50 +12 49 47.9 g 19.722 0.020 r  19.023 0.014 i 18.677 0.016 4730  52 1.32 0.11 1.83 -2.95 0.15
Herc    308_829    16 30 48.77 +12 49 31.3 g 21.140 0.041 r  20.480 0.026 i 20.184 0.032 4875  51 1.99 0.07 1.67 -1.33 0.12
Herc    308_524    16 30 49.00 +12 48 01.2 g 20.850 0.034 r  20.397 0.025 i 20.159 0.031 5228  49 2.06 0.14 1.65 -2.93 0.30
Herc    308_1382   16 30 53.76 +12 46 39.3 g 21.587 0.057 r  20.997 0.037 i 20.755 0.048 5029  52 2.28 0.07 1.60 -2.43 0.30
Herc    308_205    16 30 57.24 +12 47 20.3 g 19.139 0.027 r  18.119 0.012 i 17.685 0.015 4150  26 0.72 0.08 1.97 -2.14 0.11
Herc    308_613    16 30 59.33 +12 47 25.6 g 19.446 0.019 r  18.693 0.014 i 18.314 0.016 4610  44 1.14 0.07 1.87 -2.92 0.12
Herc    308_596    16 31 00.63 +12 49 31.8 g 19.813 0.020 r  19.070 0.014 i 18.736 0.017 4742  48 1.33 0.09 1.83 -2.48 0.12
Herc    308_627    16 31 02.42 +12 48 02.6 g 20.321 0.025 r  19.755 0.018 i 19.428 0.021 4926  49 1.69 0.10 1.74 -2.74 0.18
Herc    308_674    16 31 04.51 +12 46 14.5 g 20.329 0.025 r  19.694 0.017 i 19.368 0.020 4855  45 1.64 0.17 1.75 -2.99 0.18
Herc    308_327    16 31 07.11 +12 46 28.5 g 21.550 0.057 r  20.988 0.037 i 21.757 0.112 6443  88 2.98 0.08 1.44 -2.00 0.44
Herc    308_671    16 31 07.70 +12 48 19.6 g 20.568 0.029 r  19.925 0.019 i 19.659 0.024 4908  47 1.78 0.10 1.72 -2.54 0.17
Herc    308_686    16 31 08.13 +12 48 06.1 g 19.720 0.020 r  18.931 0.014 i 18.564 0.016 4591  44 1.23 0.09 1.85 -2.07 0.11
Herc    308_1556   16 31 09.02 +12 46 00.4 g 21.834 0.069 r  21.511 0.055 i 21.137 0.066 5253  66 2.48 0.09 1.56 -2.83 0.76
Herc    309_397    16 31 14.07 +12 45 26.6 g 19.791 0.018 r  19.079 0.015 i 18.728 0.014 4760  41 1.34 0.07 1.83 -2.98 0.13
Herc    309_655    16 31 14.99 +12 47 31.5 g 21.187 0.041 r  20.615 0.029 i 20.394 0.037 5067  46 2.13 0.07 1.64 -3.45 0.68
Herc    309_663    16 31 16.05 +12 46 26.9 g 21.356 0.047 r  20.899 0.035 i 20.654 0.045 5221  46 2.27 0.07 1.61 -2.69 0.40
Herc    309_444    16 31 24.07 +12 47 14.9 g 20.736 0.030 r  20.027 0.021 i 19.781 0.024 4848  48 1.82 0.07 1.71 -2.09 0.14
Herc    309_487    16 31 25.04 +12 45 29.2 g 19.966 0.019 r  19.229 0.016 i 18.892 0.015 4680  42 1.40 0.07 1.81 -2.10 0.11
Herc    309_528    16 31 29.77 +12 44 25.0 g 19.783 0.018 r  19.025 0.015 i 18.676 0.014 4702  50 1.29 0.11 1.84 -2.97 0.16
Dra     1078910    17 17 49.45 +58 51 21.8 g 19.800 0.004 r  19.216 0.003 i 18.915 0.002 4897  46 1.84 0.06 1.71 -0.95 0.11
Dra     671435     17 18 50.76 +57 58 43.9 g 21.539 0.008 r  21.047 0.008 i 20.837 0.008 5261  45 2.72 0.06 1.50 -1.95 0.26
Dra     682957     17 18 51.77 +57 59 36.6 g 20.809 0.006 r  20.368 0.005 i 20.132 0.005 5270  47 2.42 0.06 1.57 -1.73 0.20
Dra     693767     17 18 52.80 +58 00 33.6 g 21.395 0.008 r  20.925 0.008 i 20.671 0.007 5226  53 2.64 0.06 1.52 -1.57 0.24
Dra     667675     17 18 53.47 +57 58 26.0 g 18.965 0.002 r  18.300 0.002 i 17.975 0.001 4839  40 1.41 0.05 1.81 -2.27 0.11
Dra     687869     17 18 53.77 +58 00 00.9 g 21.222 0.007 r  20.732 0.007 i 20.484 0.006 5199  49 2.56 0.06 1.54 -1.65 0.20
Dra     686428     17 18 54.08 +57 59 53.9 g 22.306 0.014 r  21.902 0.016 i 21.703 0.016 5447  48 3.10 0.07 1.41 -1.90 0.74
Dra     682782     17 19 00.51 +57 59 35.8 g 20.172 0.004 r  19.607 0.003 i 19.316 0.003 4987  47 2.02 0.06 1.66 -1.86 0.13
Dra     646582     17 19 01.97 +57 56 51.4 g 20.666 0.005 r  20.139 0.005 i 19.857 0.004 5069  47 2.27 0.06 1.61 -2.05 0.16
Dra     656590     17 19 02.06 +57 57 35.7 g 20.541 0.005 r  19.992 0.004 i 19.714 0.003 5069  46 2.20 0.06 1.62 -1.81 0.15
Dra     621753     17 19 02.19 +57 55 02.2 g 21.360 0.007 r  20.874 0.007 i 20.643 0.007 5220  48 2.63 0.06 1.52 -2.11 0.27
Dra     696195     17 19 03.09 +58 00 48.6 g 20.979 0.006 r  20.494 0.006 i 20.222 0.005 5141  50 2.44 0.06 1.57 -2.06 0.25
Dra     624010     17 19 03.23 +57 55 12.6 g 21.517 0.008 r  21.021 0.008 i 20.783 0.007 5202  46 2.69 0.06 1.51 -1.46 0.20
Dra     609154     17 19 05.57 +57 53 58.3 g 19.146 0.002 r  18.558 0.002 i 18.258 0.002 4964  40 1.56 0.05 1.77 -2.42 0.12
Dra     692991     17 19 05.95 +58 00 28.7 g 19.704 0.004 r  19.185 0.003 i 18.928 0.002 5080  49 1.88 0.06 1.70 -2.54 0.17
Dra     691432     17 19 07.73 +58 00 19.7 g 19.256 0.002 r  18.656 0.002 i 18.341 0.001 4945  45 1.59 0.05 1.77 -1.90 0.12
Dra     659993     17 19 08.32 +57 57 50.6 g 18.739 0.002 r  18.140 0.002 i 17.837 0.001 4906  39 1.38 0.05 1.82 -2.69 0.12
Dra     651015     17 19 09.85 +57 57 10.7 g 19.784 0.004 r  19.172 0.003 i 18.873 0.002 4922  50 1.81 0.06 1.71 -2.19 0.13
Dra     649828     17 19 09.96 +57 57 05.7 g 21.669 0.010 r  21.289 0.010 i 21.072 0.009 5425  48 2.83 0.06 1.47 -1.63 0.35
Dra     596848     17 19 10.51 +57 52 46.6 g 19.907 0.004 r  19.348 0.003 i 19.058 0.003 4975  44 1.91 0.06 1.69 -2.31 0.14
Dra     678863     17 19 10.81 +57 59 17.4 g 17.695 0.001 r  16.645 0.001 i 16.146 0.001 4318  17 0.39 0.09 2.05 -1.94 0.11
Dra     640020     17 19 12.45 +57 56 23.0 g 19.242 0.002 r  18.650 0.002 i 18.336 0.001 4876  44 1.59 0.06 1.77 -1.73 0.11
Dra     624765     17 19 12.76 +57 55 16.0 g 20.337 0.005 r  19.767 0.004 i 19.440 0.003 4944  47 2.06 0.06 1.65 -1.73 0.13
Dra     594386     17 19 13.44 +57 52 33.4 g 17.938 0.001 r  16.961 0.001 i 16.509 0.001 4348  15 0.62 0.07 2.00 -1.73 0.11
Dra     646687     17 19 14.89 +57 56 51.8 g 19.129 0.002 r  18.496 0.002 i 18.147 0.001 4821  44 1.48 0.05 1.79 -2.36 0.12
Dra     586931     17 19 15.68 +57 51 49.4 g 21.290 0.008 r  20.820 0.008 i 20.574 0.007 5229  58 2.60 0.06 1.53 -2.71 0.49
Dra     645619     17 19 15.89 +57 56 47.2 g 20.971 0.006 r  20.493 0.006 i 20.229 0.005 5175  53 2.45 0.06 1.56 -2.76 0.39
Dra     679479     17 19 16.58 +57 59 20.2 g 20.448 0.005 r  19.891 0.004 i 19.622 0.003 5084  51 2.16 0.06 1.63 -1.86 0.16
Dra     600435     17 19 17.24 +57 53 08.0 g 22.077 0.013 r  21.664 0.014 i 21.438 0.015 5373  48 2.98 0.06 1.44 -1.16 0.29
Dra     622660     17 19 17.77 +57 55 06.3 g 20.142 0.004 r  19.709 0.004 i 19.443 0.003 5226  50 2.12 0.06 1.64 -2.09 0.17
Dra     578941     17 19 18.62 +57 51 03.5 g 19.134 0.002 r  18.528 0.002 i 18.218 0.002 4879  41 1.54 0.05 1.78 -1.95 0.11
Dra     684299     17 19 20.00 +57 59 43.2 g 18.725 0.002 r  17.985 0.001 i 17.616 0.001 4677  47 1.21 0.05 1.86 -2.11 0.11
Dra     629491     17 19 21.45 +57 55 37.6 g 19.021 0.002 r  18.408 0.002 i 18.047 0.001 4823  43 1.45 0.05 1.80 -1.93 0.11
Dra     675714     17 19 22.01 +57 59 02.8 g 19.611 0.004 r  19.100 0.003 i 18.830 0.002 5093  49 1.84 0.06 1.71 -2.06 0.13
Dra     604396     17 19 25.34 +57 53 31.2 g 20.569 0.005 r  20.075 0.005 i 19.796 0.004 5125  50 2.25 0.06 1.61 -2.38 0.22
Dra     649829     17 19 25.65 +57 57 05.7 g 19.771 0.004 r  19.184 0.003 i 18.888 0.002 4913  48 1.83 0.06 1.71 -2.54 0.15
Dra     672130     17 19 25.67 +57 58 47.1 g 21.370 0.008 r  20.875 0.007 i 20.643 0.007 5209  60 2.63 0.06 1.52 -2.08 0.36
Dra     697510     17 19 28.12 +58 00 56.3 g 21.329 0.007 r  20.828 0.007 i 20.571 0.006 5166  61 2.59 0.06 1.53 -1.53 0.23
Dra     699211     17 19 28.45 +58 01 06.6 g 20.540 0.005 r  20.005 0.004 i 19.720 0.003 5033  67 2.21 0.06 1.62 -1.82 0.17
Dra     562990     17 19 29.16 +57 49 26.3 g 21.240 0.007 r  20.789 0.008 i 20.552 0.007 5264  51 2.59 0.06 1.53 -2.36 0.38
Dra     616100     17 19 29.66 +57 54 35.4 g 19.775 0.004 r  19.191 0.003 i 18.901 0.002 4961  49 1.84 0.06 1.71 -2.14 0.14
Dra     603461     17 19 30.74 +57 53 25.7 g 21.934 0.012 r  21.490 0.013 i 21.275 0.013 5342  56 2.91 0.06 1.45 -0.89 0.24
Dra     566808     17 19 33.76 +57 49 50.2 g 20.474 0.005 r  19.962 0.004 i 19.722 0.004 5129  48 2.23 0.06 1.62 -2.02 0.17
Dra     549817     17 19 34.66 +57 48 05.0 g 18.846 0.002 r  18.262 0.002 i 17.960 0.001 4874  42 1.44 0.05 1.80 -2.00 0.11
Dra     672036     17 19 35.45 +57 58 46.6 g 17.927 0.001 r  16.966 0.001 i 16.472 0.001 4375  29 0.59 0.08 2.00 -1.80 0.11
Dra     607928     17 19 35.72 +57 53 51.6 g 18.977 0.002 r  18.263 0.002 i 17.934 0.001 4735  47 1.37 0.05 1.82 -1.96 0.11
Dra     691377     17 19 35.84 +58 00 19.3 g 20.744 0.006 r  20.183 0.005 i 19.917 0.004 5044  55 2.29 0.06 1.60 -1.98 0.18
Dra     582637     17 19 36.30 +57 51 24.9 g 17.858 0.001 r  16.858 0.001 i 16.398 0.001 4355  20 0.55 0.07 2.01 -1.94 0.11
Dra     594533     17 19 38.43 +57 52 34.2 g 20.519 0.005 r  20.002 0.004 i 19.758 0.004 5123  55 2.24 0.06 1.61 -1.48 0.14
Dra     580877     17 19 39.17 +57 51 14.7 g 21.310 0.008 r  20.864 0.008 i 20.651 0.008 5305  49 2.64 0.06 1.52 -1.18 0.18
Dra     562020     17 19 41.01 +57 49 20.3 g 20.708 0.006 r  20.176 0.005 i 19.904 0.004 5086  52 2.29 0.06 1.60 -1.80 0.17
Dra     591935     17 19 41.84 +57 52 19.2 g 17.344 0.001 r  16.405 0.001 i 15.962 0.001 4368  25 0.40 0.08 2.05 -2.62 0.11
Dra     711948     17 19 43.10 +58 02 29.1 g 21.647 0.010 r  21.187 0.010 i 20.933 0.008 5247  71 2.75 0.06 1.49 -1.44 0.29
Dra     599328     17 19 43.15 +57 53 01.1 g 20.151 0.004 r  19.568 0.003 i 19.287 0.003 4970  54 2.01 0.06 1.67 -1.71 0.14
Dra     594635     17 19 43.19 +57 52 34.7 g 19.069 0.002 r  18.479 0.002 i 18.184 0.001 4929  44 1.53 0.06 1.78 -2.43 0.13
Dra     705880     17 19 43.99 +58 01 47.1 g 21.252 0.007 r  20.773 0.007 i 20.505 0.006 5157  61 2.56 0.06 1.54 -1.75 0.25
Dra     592802     17 19 44.34 +57 52 24.3 g 21.625 0.010 r  21.171 0.010 i 20.932 0.010 5277  57 2.76 0.06 1.49 -1.42 0.32
Dra     697805     17 19 44.35 +58 00 58.2 g 19.977 0.004 r  19.405 0.003 i 19.120 0.002 4955  57 1.94 0.06 1.68 -2.52 0.19
Dra     656889     17 19 44.73 +57 57 37.0 g 17.686 0.001 r  16.577 0.001 i 16.055 0.001 4168  12 0.31 0.09 2.07 -1.77 0.11
Dra     683599     17 19 46.75 +57 59 39.8 g 20.636 0.005 r  20.160 0.005 i 19.869 0.004 5126  51 2.28 0.06 1.60 -2.46 0.23
Dra     686899     17 19 46.88 +57 59 56.0 g 19.821 0.004 r  19.219 0.003 i 18.915 0.002 4867  57 1.83 0.06 1.71 -2.11 0.13
Dra     672646     17 19 46.93 +57 58 49.2 g 20.062 0.004 r  19.517 0.003 i 19.208 0.002 4990  51 1.98 0.06 1.67 -2.46 0.16
Dra     579818     17 19 47.46 +57 51 08.6 g 21.641 0.010 r  21.177 0.010 i 20.960 0.010 5293  57 2.77 0.06 1.49 -2.03 0.54
Dra     693961     17 19 47.58 +58 00 34.8 g 20.960 0.006 r  20.448 0.006 i 20.191 0.005 5152  53 2.42 0.06 1.57 -1.54 0.17
Dra     554920     17 19 47.67 +57 48 36.6 g 17.750 0.001 r  16.713 0.001 i 16.202 0.001 4243  18 0.42 0.09 2.04 -2.10 0.11
Dra     676506     17 19 48.12 +57 59 06.3 g 20.498 0.005 r  19.959 0.004 i 19.686 0.003 5044  51 2.19 0.06 1.62 -1.66 0.13
Dra     653168     17 19 48.86 +57 57 20.0 g 19.968 0.004 r  19.428 0.003 i 19.136 0.002 5027  45 1.95 0.06 1.68 -2.51 0.15
Dra     692651     17 19 49.80 +58 00 26.6 g 19.471 0.002 r  18.877 0.002 i 18.563 0.002 4869  72 1.68 0.06 1.74 -2.75 0.16
Dra     644069     17 19 50.03 +57 56 40.6 g 18.695 0.002 r  17.926 0.001 i 17.537 0.001 4596  32 1.16 0.05 1.87 -1.89 0.11
Dra     650922     17 19 50.11 +57 57 10.3 g 19.896 0.004 r  19.320 0.003 i 19.037 0.002 4968  45 1.90 0.06 1.69 -2.28 0.13
Dra     620611     17 19 50.16 +57 54 57.1 g 20.940 0.006 r  20.464 0.006 i 20.193 0.005 5152  50 2.43 0.06 1.57 -1.68 0.15
Dra     625650     17 19 50.27 +57 55 20.1 g 19.653 0.004 r  19.021 0.002 i 18.701 0.002 4855  41 1.73 0.06 1.73 -2.00 0.11
Dra     579071     17 19 50.69 +57 51 04.3 g 21.557 0.010 r  21.104 0.009 i 20.859 0.009 5263  56 2.73 0.06 1.50 -2.11 0.42
Dra     654962     17 19 52.45 +57 57 28.1 g 19.928 0.004 r  19.362 0.003 i 19.056 0.002 4973  48 1.91 0.06 1.69 -3.09 0.21
Dra     633721     17 19 52.54 +57 55 56.2 g 20.881 0.006 r  20.283 0.005 i 20.015 0.004 5002  47 2.32 0.06 1.59 -1.82 0.14
Dra     684238     17 19 53.65 +57 59 42.9 g 21.447 0.008 r  20.993 0.008 i 20.762 0.007 5283  52 2.69 0.06 1.51 -2.18 0.36
Dra     661699     17 19 53.66 +57 57 58.5 g 20.892 0.006 r  20.395 0.005 i 20.101 0.004 5119  47 2.38 0.06 1.58 -1.86 0.16
Dra     687634     17 19 53.80 +57 59 59.6 g 19.902 0.004 r  19.347 0.003 i 19.059 0.002 5006  52 1.92 0.06 1.69 -1.32 0.11
Dra     658627     17 19 54.18 +57 57 44.6 g 20.725 0.006 r  20.215 0.005 i 19.932 0.004 5091  51 2.30 0.06 1.60 -1.95 0.17
Dra     678571     17 19 56.39 +57 59 16.0 g 18.839 0.002 r  18.119 0.002 i 17.771 0.001 4713  39 1.29 0.05 1.84 -1.97 0.11
Dra     598776     17 19 57.01 +57 52 57.8 g 18.924 0.002 r  18.295 0.002 i 17.987 0.001 4887  38 1.43 0.05 1.80 -2.25 0.11
Dra     701538     17 19 57.90 +58 01 20.0 g 19.097 0.002 r  18.468 0.002 i 18.111 0.001 4763  66 1.47 0.05 1.80 -2.99 0.16
Dra     648189     17 19 57.91 +57 56 58.4 g 18.120 0.001 r  17.246 0.001 i 16.826 0.001 4479  27 0.81 0.06 1.95 -2.15 0.11
Dra     664725     17 19 59.32 +57 58 12.3 g 21.171 0.007 r  20.709 0.007 i 20.442 0.006 5189  51 2.54 0.06 1.54 -2.50 0.33
Dra     622573     17 19 59.73 +57 55 05.9 g 19.584 0.002 r  18.920 0.002 i 18.587 0.002 4803  43 1.66 0.06 1.75 -1.39 0.11
Dra     626612     17 20 00.49 +57 55 24.4 g 21.035 0.006 r  20.493 0.006 i 20.216 0.005 5060  49 2.42 0.06 1.57 -1.28 0.13
Dra     598573     17 20 00.52 +57 52 56.6 g 19.201 0.002 r  18.519 0.002 i 18.192 0.001 4731  40 1.49 0.05 1.79 -1.92 0.11
Dra     599706     17 20 01.07 +57 53 03.5 g 22.125 0.013 r  21.705 0.015 i 21.510 0.016 5421  50 3.02 0.06 1.43 -1.51 0.41
Dra     579749     17 20 01.87 +57 51 08.2 g 21.241 0.007 r  20.744 0.007 i 20.508 0.007 5192  49 2.57 0.06 1.53 -1.75 0.19
Dra     583638     17 20 01.93 +57 51 30.4 g 19.134 0.002 r  18.468 0.002 i 18.143 0.001 4802  41 1.48 0.05 1.79 -2.21 0.11
Dra     613610     17 20 01.97 +57 54 22.3 g 19.832 0.004 r  19.263 0.003 i 18.980 0.002 4987  44 1.88 0.06 1.70 -2.24 0.13
Dra     673042     17 20 02.29 +57 58 51.0 g 21.583 0.010 r  21.165 0.009 i 20.917 0.008 5311  50 2.76 0.06 1.49 -1.74 0.26
Dra     714584     17 20 03.11 +58 02 46.9 g 19.237 0.002 r  18.586 0.002 i 18.243 0.001 4856  73 1.52 0.05 1.78 -1.93 0.12
Dra     676918     17 20 03.97 +57 59 08.3 g 17.822 0.001 r  16.743 0.001 i 16.221 0.001 4258  14 0.40 0.09 2.05 -1.65 0.11
Dra     630851     17 20 04.03 +57 55 43.6 g 20.664 0.005 r  20.184 0.005 i 19.936 0.004 5184  50 2.32 0.06 1.59 -1.81 0.17
Dra     645906     17 20 04.50 +57 56 48.5 g 21.363 0.008 r  20.899 0.008 i 20.653 0.007 5227  52 2.63 0.06 1.52 -2.30 0.31
Dra     661691     17 20 05.64 +57 57 58.4 g 19.919 0.004 r  19.340 0.003 i 19.046 0.002 4975  52 1.90 0.06 1.69 -2.17 0.13
Dra     660453     17 20 05.66 +57 57 52.8 g 18.069 0.001 r  17.149 0.001 i 16.712 0.001 4360  23 0.73 0.06 1.97 -2.01 0.11
Dra     640120     17 20 05.78 +57 56 23.4 g 17.449 0.001 r  16.597 0.001 i 16.124 0.001 4400  27 0.50 0.08 2.02 -2.24 0.11
Dra     709351     17 20 05.78 +58 02 11.0 g 20.827 0.006 r  20.304 0.005 i 20.028 0.004 5088  52 2.34 0.06 1.59 -2.80 0.47
Dra     615648     17 20 06.25 +57 54 33.1 g 20.875 0.006 r  20.385 0.006 i 20.151 0.005 5202  49 2.42 0.06 1.57 -2.11 0.24
Dra     595078     17 20 06.89 +57 52 37.1 g 18.525 0.002 r  17.723 0.001 i 17.354 0.001 4563  29 1.08 0.05 1.89 -1.90 0.11
Dra     713698     17 20 07.32 +58 02 40.6 g 21.942 0.012 r  21.494 0.012 i 21.290 0.011 5350  52 2.92 0.06 1.45 -1.63 0.56
Dra     601168     17 20 07.40 +57 53 12.1 g 19.835 0.004 r  19.223 0.003 i 18.938 0.002 4906  42 1.85 0.06 1.71 -1.42 0.11
Dra     615574     17 20 07.44 +57 54 32.7 g 19.079 0.002 r  18.395 0.002 i 18.062 0.001 4766  45 1.44 0.05 1.80 -1.90 0.11
Dra     644726     17 20 07.54 +57 56 43.4 g 20.672 0.005 r  20.155 0.005 i 19.873 0.004 5063  50 2.28 0.06 1.60 -2.20 0.18
Dra     608134     17 20 07.97 +57 53 52.7 g 20.264 0.005 r  19.716 0.004 i 19.446 0.003 5032  49 2.09 0.06 1.65 -1.78 0.13
Dra     709295     17 20 09.26 +58 02 10.6 g 22.088 0.013 r  21.668 0.014 i 21.425 0.013 5338  51 2.97 0.06 1.44 -1.73 0.65
Dra     599726     17 20 09.47 +57 53 03.6 g 20.807 0.006 r  20.159 0.005 i 19.911 0.004 4952  49 2.26 0.06 1.61 -3.13 0.42
Dra     601250     17 20 10.36 +57 53 12.5 g 19.101 0.002 r  18.421 0.002 i 18.090 0.001 4726  41 1.45 0.05 1.80 -1.91 0.11
Dra     598732     17 20 10.84 +57 52 57.5 g 19.712 0.004 r  19.112 0.003 i 18.815 0.002 4922  49 1.80 0.06 1.72 -1.71 0.11
Dra     641505     17 20 11.96 +57 56 29.2 g 19.865 0.004 r  19.286 0.003 i 19.019 0.002 5012  56 1.90 0.06 1.69 -2.00 0.18
Dra     698084     17 20 12.20 +58 00 60.0 g 21.697 0.010 r  21.307 0.010 i 21.071 0.009 5368  46 2.83 0.06 1.47 -1.73 0.40
Dra     609987     17 20 12.92 +57 54 03.1 g 19.695 0.004 r  19.082 0.003 i 18.789 0.002 4886  46 1.78 0.06 1.72 -1.91 0.12
Dra     592007     17 20 13.16 +57 52 19.6 g 19.751 0.004 r  19.141 0.003 i 18.846 0.002 4901  45 1.81 0.06 1.72 -1.70 0.11
Dra     588559     17 20 13.51 +57 51 59.3 g 18.085 0.001 r  17.189 0.001 i 16.762 0.001 4450  22 0.77 0.06 1.96 -1.96 0.11
Dra     632228     17 20 13.71 +57 55 49.9 g 19.910 0.004 r  19.345 0.003 i 19.055 0.002 4964  60 1.91 0.06 1.69 -2.38 0.15
Dra     598094     17 20 13.83 +57 52 53.9 g 20.896 0.006 r  20.397 0.006 i 20.138 0.005 5155  50 2.40 0.06 1.57 -1.76 0.18
Dra     693976     17 20 14.37 +58 00 34.9 g 19.228 0.002 r  18.564 0.002 i 18.184 0.001 4799  49 1.47 0.06 1.79 -2.18 0.12
Dra     615523     17 20 14.79 +57 54 32.5 g 19.980 0.004 r  19.488 0.003 i 19.258 0.003 5143  47 2.04 0.06 1.66 -1.42 0.12
Dra     614672     17 20 15.72 +57 54 27.6 g 19.900 0.004 r  19.333 0.003 i 19.054 0.002 4985  48 1.91 0.06 1.69 -2.33 0.15
Dra     582554     17 20 15.74 +57 51 24.4 g 21.295 0.008 r  20.851 0.008 i 20.617 0.008 5275  58 2.62 0.06 1.52 -1.46 0.21
Dra     598482     17 20 16.12 +57 52 56.1 g 17.980 0.001 r  17.127 0.001 i 16.703 0.001 4413  48 0.77 0.06 1.96 -3.01 0.11
Dra     555572     17 20 16.47 +57 48 40.4 g 19.674 0.004 r  19.088 0.003 i 18.790 0.002 4930  45 1.79 0.06 1.72 -2.24 0.13
Dra     660268     17 20 17.20 +57 57 51.8 g 20.873 0.006 r  20.471 0.006 i 20.240 0.005 5319  45 2.47 0.06 1.56 -2.00 0.23
Dra     555353     17 20 17.40 +57 48 39.0 g 21.719 0.011 r  21.287 0.011 i 21.049 0.011 5309  51 2.81 0.06 1.48 -1.63 0.32
Dra     685207     17 20 17.95 +57 59 47.8 g 20.074 0.004 r  19.536 0.003 i 19.229 0.002 5011  50 1.99 0.06 1.67 -2.54 0.18
Dra     700131     17 20 17.98 +58 01 11.8 g 19.019 0.002 r  18.374 0.002 i 18.005 0.001 4766  52 1.41 0.05 1.81 -2.01 0.11
Dra     675624     17 20 19.20 +57 59 02.4 g 20.726 0.006 r  20.217 0.005 i 19.926 0.004 5096  46 2.30 0.06 1.60 -2.81 0.28
Dra     581732     17 20 19.30 +57 51 19.6 g 19.984 0.004 r  19.412 0.003 i 19.140 0.003 4976  45 1.95 0.06 1.68 -2.06 0.13
Dra     609853     17 20 19.62 +57 54 02.2 g 19.737 0.004 r  19.147 0.003 i 18.845 0.002 4911  52 1.81 0.06 1.71 -1.78 0.12
Dra     672446     17 20 19.73 +57 58 48.4 g 21.144 0.007 r  20.649 0.006 i 20.370 0.005 5143  46 2.50 0.06 1.55 -2.91 0.43
Dra     678881     17 20 19.92 +57 59 17.4 g 19.310 0.002 r  18.681 0.002 i 18.339 0.001 4830  48 1.57 0.05 1.77 -2.22 0.12
Dra     574514     17 20 20.76 +57 50 36.5 g 20.669 0.006 r  20.133 0.005 i 19.873 0.004 5090  49 2.28 0.06 1.60 -1.78 0.14
Dra     589385     17 20 21.54 +57 52 04.2 g 20.653 0.006 r  20.146 0.005 i 19.900 0.004 5154  53 2.30 0.06 1.60 -2.20 0.20
Dra     578065     17 20 22.65 +57 50 58.6 g 22.503 0.018 r  22.031 0.018 i 21.841 0.021 5367  59 3.15 0.06 1.40 -1.05 0.45
Dra     706497     17 20 23.16 +58 01 51.3 g 21.902 0.012 r  21.461 0.012 i 21.221 0.011 5304  49 2.88 0.06 1.46 -2.48 0.97
Dra     676871     17 20 23.62 +57 59 08.1 g 19.426 0.002 r  18.737 0.002 i 18.373 0.001 4707  50 1.55 0.06 1.78 -1.63 0.11
Dra     560839     17 20 23.71 +57 49 12.7 g 20.240 0.005 r  19.666 0.004 i 19.387 0.003 4980  46 2.05 0.06 1.66 -1.75 0.12
Dra     736955     17 20 23.72 +58 05 24.2 g 19.043 0.002 r  18.408 0.002 i 18.088 0.001 4852  60 1.47 0.05 1.79 -2.25 0.12
Dra     608080     17 20 24.14 +57 53 52.4 g 19.966 0.004 r  19.404 0.003 i 19.097 0.003 4959  53 1.92 0.06 1.69 -2.03 0.13
Dra     640694     17 20 24.16 +57 56 25.9 g 18.957 0.002 r  18.292 0.002 i 17.965 0.001 4792  52 1.40 0.05 1.81 -1.89 0.11
Dra     547190     17 20 24.38 +57 47 47.9 g 21.155 0.007 r  20.730 0.007 i 20.532 0.007 5356  60 2.60 0.06 1.53 -2.81 0.72
Dra     650401     17 20 24.51 +57 57 08.2 g 18.871 0.002 r  18.130 0.002 i 17.781 0.001 4679  44 1.29 0.05 1.84 -1.88 0.11
Dra     555936     17 20 24.89 +57 48 42.8 g 20.080 0.004 r  19.537 0.003 i 19.276 0.003 5046  52 2.02 0.06 1.66 -1.98 0.14
Dra     593161     17 20 24.95 +57 52 26.5 g 20.581 0.005 r  20.031 0.005 i 19.773 0.004 5079  50 2.23 0.06 1.61 -1.74 0.14
Dra     674130     17 20 26.65 +57 58 55.5 g 21.562 0.010 r  21.118 0.009 i 20.880 0.008 5287  47 2.74 0.06 1.49 -1.82 0.40
Dra     602875     17 20 27.17 +57 53 22.1 g 21.757 0.011 r  21.316 0.011 i 21.063 0.011 5273  56 2.81 0.06 1.48 -2.16 0.52
Dra     637383     17 20 27.23 +57 56 12.0 g 18.726 0.002 r  17.951 0.001 i 17.579 0.001 4584  44 1.18 0.05 1.86 -1.80 0.11
Dra     639896     17 20 27.24 +57 56 22.5 g 20.445 0.005 r  19.909 0.004 i 19.639 0.003 5056  46 2.18 0.06 1.63 -2.08 0.18
Dra     598860     17 20 27.59 +57 52 58.3 g 18.702 0.002 r  18.085 0.002 i 17.749 0.001 4780  45 1.33 0.05 1.83 -2.16 0.11
Dra     622813     17 20 28.54 +57 55 07.2 g 21.381 0.008 r  20.919 0.008 i 20.672 0.007 5238  46 2.64 0.06 1.52 -3.04 0.93
Dra     592632     17 20 30.23 +57 52 23.3 g 20.207 0.005 r  19.686 0.004 i 19.405 0.003 5071  56 2.08 0.06 1.65 -3.37 0.49
Dra     663255     17 20 30.40 +57 58 05.5 g 19.661 0.004 r  19.050 0.002 i 18.715 0.002 4869  50 1.73 0.06 1.73 -1.93 0.12
Dra     660687     17 20 30.93 +57 57 53.8 g 19.956 0.004 r  19.388 0.003 i 19.070 0.002 4948  50 1.91 0.06 1.69 -2.05 0.14
Dra     644381     17 20 31.13 +57 56 41.9 g 21.851 0.011 r  21.392 0.011 i 21.160 0.010 5291  46 2.86 0.06 1.47 -2.08 0.48
Dra     561581     17 20 31.18 +57 49 17.6 g 22.382 0.016 r  21.955 0.018 i 21.767 0.020 5435  56 3.13 0.07 1.40 -1.50 0.54
Dra     577465     17 20 31.65 +57 50 55.1 g 18.615 0.002 r  17.856 0.001 i 17.488 0.001 4529  49 1.15 0.05 1.87 -1.97 0.11
Dra     736224     17 20 32.08 +58 05 19.2 g 20.688 0.006 r  20.205 0.005 i 19.915 0.004 5126  58 2.30 0.06 1.60 -2.57 0.38
Dra     739332     17 20 32.13 +58 05 40.0 g 19.587 0.004 r  19.055 0.002 i 18.756 0.002 5044  56 1.79 0.06 1.72 -2.48 0.18
Dra     680986     17 20 33.68 +57 59 27.1 g 20.477 0.005 r  19.936 0.004 i 19.667 0.003 5038  51 2.19 0.06 1.62 -1.63 0.15
Dra     554893     17 20 33.98 +57 48 36.5 g 20.638 0.006 r  20.126 0.005 i 19.870 0.004 5126  56 2.28 0.06 1.60 -2.16 0.20
Dra     608891     17 20 34.07 +57 53 56.9 g 19.986 0.004 r  19.390 0.003 i 19.105 0.003 4964  49 1.92 0.06 1.69 -1.91 0.13
Dra     604526     17 20 34.17 +57 53 32.0 g 18.013 0.001 r  17.017 0.001 i 16.565 0.001 4375  25 0.63 0.07 1.99 -1.66 0.11
Dra     664789     17 20 34.55 +57 58 12.6 g 19.054 0.002 r  18.466 0.002 i 18.177 0.001 4944  50 1.53 0.06 1.78 -2.17 0.12
Dra     694563     17 20 34.65 +58 00 38.2 g 21.026 0.006 r  20.514 0.006 i 20.260 0.005 5140  44 2.45 0.06 1.56 -1.68 0.18
Dra     634296     17 20 34.73 +57 55 58.9 g 21.943 0.012 r  21.514 0.012 i 21.308 0.011 5380  47 2.93 0.06 1.45 -1.43 0.47
Dra     601509     17 20 35.49 +57 53 13.9 g 20.413 0.005 r  19.850 0.004 i 19.568 0.004 5002  51 2.13 0.06 1.64 -1.34 0.12
Dra     560804     17 20 35.60 +57 49 12.5 g 20.938 0.006 r  20.422 0.006 i 20.167 0.005 5114  62 2.41 0.06 1.57 -1.83 0.20
Dra     718288     17 20 36.61 +58 03 13.2 g 21.216 0.007 r  20.790 0.007 i 20.537 0.006 5284  43 2.59 0.06 1.53 -1.78 0.23
Dra     674194     17 20 36.85 +57 58 55.7 g 20.269 0.005 r  19.762 0.004 i 19.513 0.003 5129  51 2.14 0.06 1.64 -3.37 0.59
Dra     677822     17 20 37.39 +57 59 12.6 g 17.622 0.001 r  16.536 0.001 i 16.032 0.001 4160  31 0.32 0.09 2.07 -2.48 0.11
Dra     625494     17 20 37.54 +57 55 19.3 g 20.086 0.004 r  19.513 0.003 i 19.241 0.003 5001  47 1.99 0.06 1.67 -1.95 0.14
Dra     591502     17 20 37.66 +57 52 16.6 g 19.717 0.004 r  19.107 0.003 i 18.804 0.002 4903  55 1.78 0.06 1.72 -1.87 0.12
Dra     618710     17 20 38.24 +57 54 48.3 g 19.795 0.004 r  19.200 0.003 i 18.911 0.002 4957  49 1.84 0.06 1.71 -1.82 0.13
Dra     628341     17 20 38.32 +57 55 32.4 g 20.086 0.004 r  19.497 0.003 i 19.207 0.002 4954  48 1.97 0.06 1.68 -1.93 0.14
Dra     634007     17 20 39.18 +57 55 57.5 g 20.725 0.006 r  20.209 0.005 i 19.947 0.004 5112  49 2.31 0.06 1.59 -1.92 0.22
Dra     630386     17 20 39.27 +57 55 41.6 g 20.229 0.005 r  19.865 0.004 i 19.675 0.003 5433  49 2.26 0.06 1.61 -1.94 0.22
Dra     711162     17 20 39.38 +58 02 23.6 g 19.128 0.002 r  18.433 0.002 i 18.114 0.001 4724  57 1.46 0.05 1.80 -1.97 0.12
Dra     701480     17 20 39.73 +58 01 19.7 g 21.411 0.008 r  20.963 0.008 i 20.754 0.007 5317  50 2.69 0.06 1.51 -2.07 0.40
Dra     649402     17 20 39.75 +57 57 03.7 g 20.251 0.005 r  19.900 0.004 i 19.702 0.003 5439  48 2.27 0.06 1.61 -2.00 0.22
Dra     580987     17 20 39.83 +57 51 15.3 g 18.575 0.002 r  17.795 0.001 i 17.421 0.001 4578  36 1.11 0.05 1.88 -1.98 0.11
Dra     707848     17 20 39.85 +58 02 00.6 g 19.270 0.002 r  18.630 0.002 i 18.310 0.001 4853  41 1.56 0.06 1.77 -1.65 0.11
Dra     675114     17 20 39.87 +57 59 00.0 g 21.599 0.010 r  21.212 0.009 i 20.938 0.009 5321  51 2.77 0.06 1.49 -1.80 0.42
Dra     602425     17 20 40.75 +57 53 19.3 g 19.570 0.004 r  19.061 0.003 i 18.807 0.002 5070  54 1.83 0.06 1.71 -3.09 0.25
Dra     667609     17 20 41.05 +57 58 25.7 g 19.061 0.002 r  18.404 0.002 i 18.084 0.001 4761  60 1.46 0.05 1.80 -2.00 0.11
Dra     682368     17 20 41.19 +57 59 33.8 g 20.598 0.005 r  20.083 0.004 i 19.808 0.004 5096  50 2.25 0.06 1.61 -2.69 0.32
Dra     742216     17 20 41.35 +58 06 00.9 g 21.104 0.007 r  20.605 0.006 i 20.363 0.006 5182  65 2.50 0.06 1.55 -2.15 0.37
Dra     601966     17 20 41.56 +57 53 16.6 g 19.267 0.002 r  18.665 0.002 i 18.371 0.002 4911  49 1.61 0.06 1.76 -1.96 0.12
Dra     597073     17 20 42.50 +57 52 47.8 g 20.402 0.005 r  19.860 0.004 i 19.604 0.004 5079  58 2.16 0.06 1.63 -1.72 0.16
Dra     597940     17 20 42.53 +57 52 53.0 g 21.247 0.007 r  20.834 0.008 i 20.643 0.008 5383  58 2.65 0.06 1.51 -2.64 0.65
Dra     694374     17 20 42.83 +58 00 37.2 g 20.251 0.005 r  19.829 0.004 i 19.607 0.003 5288  43 2.20 0.06 1.62 -1.97 0.16
Dra     575526     17 20 43.36 +57 50 42.8 g 19.130 0.002 r  18.504 0.002 i 18.202 0.002 4910  46 1.53 0.06 1.78 -1.49 0.11
Dra     702704     17 20 44.39 +58 01 27.0 g 21.660 0.010 r  21.214 0.010 i 20.951 0.009 5256  45 2.76 0.06 1.49 -2.49 0.49
Dra     621150     17 20 44.71 +57 54 59.5 g 19.498 0.002 r  18.844 0.002 i 18.592 0.002 4890  49 1.70 0.06 1.74 -1.52 0.11
Dra     664035     17 20 44.74 +57 58 08.9 g 20.522 0.005 r  19.986 0.004 i 19.694 0.003 5025  45 2.19 0.06 1.62 -2.21 0.16
Dra     614332     17 20 45.82 +57 54 25.9 g 20.978 0.007 r  20.524 0.006 i 20.293 0.006 5249  50 2.48 0.06 1.55 -2.17 0.38
Dra     678001     17 20 46.53 +57 59 13.4 g 22.135 0.013 r  21.673 0.013 i 21.444 0.013 5304  46 2.98 0.06 1.44 -1.17 0.27
Dra     639307     17 20 46.92 +57 56 20.0 g 21.596 0.010 r  21.143 0.009 i 20.907 0.008 5290  50 2.75 0.06 1.49 -1.72 0.34
Dra     651950     17 20 47.38 +57 57 14.7 g 21.139 0.007 r  20.651 0.006 i 20.397 0.006 5185  46 2.52 0.06 1.55 -2.39 0.34
Dra     683422     17 20 47.47 +57 59 38.9 g 22.511 0.017 r  22.067 0.018 i 21.833 0.018 5334  49 3.15 0.06 1.40 -2.21 0.82
Dra     611012     17 20 47.55 +57 54 08.5 g 19.267 0.002 r  18.644 0.002 i 18.349 0.002 4879  50 1.59 0.05 1.77 -1.94 0.12
Dra     603233     17 20 47.76 +57 53 24.2 g 20.118 0.004 r  19.533 0.003 i 19.246 0.003 4962  67 1.99 0.06 1.67 -2.10 0.18
Dra     585011     17 20 47.90 +57 51 38.1 g 20.056 0.004 r  19.426 0.003 i 19.125 0.003 4870  46 1.91 0.06 1.69 -1.36 0.11
Dra     677810     17 20 48.15 +57 59 12.5 g 21.265 0.007 r  20.781 0.007 i 20.528 0.006 5188  48 2.57 0.06 1.53 -1.68 0.21
Dra     628023     17 20 48.40 +57 55 31.0 g 20.992 0.006 r  20.515 0.006 i 20.281 0.005 5221  56 2.47 0.06 1.56 -2.05 0.38
Dra     657658     17 20 48.43 +57 57 40.4 g 21.718 0.010 r  21.247 0.010 i 20.989 0.009 5229  43 2.77 0.06 1.49 -1.57 0.29
Dra     651941     17 20 48.74 +57 57 14.7 g 20.276 0.005 r  19.712 0.004 i 19.433 0.003 4985  43 2.08 0.06 1.65 -2.03 0.14
Dra     575827     17 20 49.10 +57 50 44.7 g 21.220 0.007 r  20.714 0.007 i 20.478 0.007 5182  48 2.55 0.06 1.54 -1.53 0.20
Dra     650891     17 20 49.73 +57 57 10.2 g 20.548 0.005 r  20.018 0.004 i 19.758 0.004 5089  46 2.23 0.06 1.61 -2.29 0.18
Dra     731871     17 20 50.97 +58 04 49.3 g 20.040 0.004 r  19.464 0.003 i 19.195 0.002 4990  49 1.97 0.06 1.68 -2.17 0.16
Dra     739413     17 20 51.33 +58 05 40.5 g 20.398 0.005 r  19.962 0.004 i 19.713 0.003 5248  51 2.24 0.06 1.61 -1.85 0.19
Dra     683649     17 20 51.58 +57 59 40.0 g 21.477 0.008 r  21.013 0.008 i 20.754 0.007 5214  46 2.67 0.06 1.51 -1.44 0.23
Dra     685215     17 20 52.05 +57 59 47.9 g 18.003 0.001 r  17.033 0.001 i 16.578 0.001 4362  19 0.64 0.07 1.99 -1.80 0.11
Dra     676022     17 20 52.81 +57 59 04.2 g 20.605 0.005 r  20.091 0.004 i 19.809 0.004 5077  48 2.25 0.06 1.61 -2.12 0.18
Dra     634082     17 20 52.97 +57 55 57.9 g 17.852 0.001 r  16.695 0.001 i 16.146 0.001 4273  15 0.30 0.09 2.07 -1.27 0.11
Dra     639473     17 20 53.42 +57 56 20.7 g 20.359 0.005 r  19.796 0.004 i 19.517 0.003 5027  47 2.11 0.06 1.64 -1.81 0.13
Dra     649775     17 20 54.04 +57 57 05.4 g 20.465 0.005 r  19.942 0.004 i 19.650 0.003 5055  47 2.18 0.06 1.63 -3.06 0.34
Dra     680885     17 20 54.37 +57 59 26.6 g 20.788 0.006 r  20.276 0.005 i 19.995 0.004 5087  46 2.33 0.06 1.59 -1.68 0.16
Dra     712919     17 20 56.57 +58 02 35.1 g 19.435 0.002 r  18.803 0.002 i 18.477 0.002 4830  46 1.63 0.06 1.76 -2.27 0.12
Dra     588255     17 20 56.65 +57 51 57.4 g 18.910 0.002 r  18.243 0.002 i 17.917 0.001 4796  65 1.38 0.05 1.81 -1.92 0.11
Dra     574022     17 20 57.00 +57 50 33.7 g 19.881 0.004 r  19.289 0.003 i 18.999 0.002 4975  54 1.88 0.06 1.70 -2.17 0.15
Dra     564101     17 20 57.06 +57 49 33.1 g 20.779 0.006 r  20.247 0.005 i 19.977 0.005 5091  73 2.32 0.06 1.59 -2.59 0.56
Dra     587586     17 20 57.41 +57 51 53.4 g 21.022 0.007 r  20.534 0.006 i 20.290 0.006 5193  51 2.47 0.06 1.56 -1.95 0.30
Dra     682960     17 20 58.41 +57 59 36.7 g 19.984 0.004 r  19.411 0.003 i 19.103 0.002 4955  47 1.92 0.06 1.69 -2.34 0.17
Dra     578724     17 20 58.47 +57 51 02.4 g 20.262 0.005 r  19.705 0.004 i 19.429 0.003 5010  55 2.08 0.06 1.65 -1.79 0.15
Dra     642528     17 20 59.76 +57 56 33.8 g 21.531 0.008 r  21.081 0.009 i 20.861 0.008 5306  47 2.73 0.06 1.50 -1.51 0.26
Dra     678244     17 21 00.48 +57 59 14.4 g 21.069 0.007 r  20.559 0.006 i 20.286 0.005 5117  51 2.46 0.06 1.56 -2.90 0.54
Dra     562166     17 21 00.58 +57 49 21.2 g 18.913 0.002 r  18.214 0.002 i 17.871 0.001 4723  62 1.35 0.05 1.82 -2.29 0.12
Dra     568422     17 21 02.85 +57 50 00.1 g 19.257 0.002 r  18.614 0.002 i 18.294 0.002 4886  59 1.55 0.05 1.77 -2.19 0.14
Dra     625238     17 21 03.62 +57 55 18.2 g 21.915 0.011 r  21.455 0.011 i 21.221 0.011 5282  50 2.88 0.06 1.46 -1.25 0.28
Dra     619087     17 21 03.75 +57 54 50.1 g 20.815 0.006 r  20.301 0.005 i 20.046 0.005 5135  58 2.36 0.06 1.58 -1.65 0.20
Dra     711070     17 21 04.42 +58 02 23.1 g 21.497 0.008 r  21.082 0.009 i 20.846 0.008 5331  53 2.73 0.06 1.50 -1.75 0.41
Dra     602750     17 21 04.66 +57 53 21.3 g 20.647 0.006 r  20.133 0.005 i 19.873 0.004 5131  49 2.28 0.06 1.60 -3.44 0.60
Dra     668951     17 21 06.21 +57 58 32.3 g 21.563 0.008 r  21.056 0.008 i 20.832 0.008 5213  49 2.71 0.06 1.50 -1.18 0.23
Dra     583967     17 21 07.00 +57 51 32.2 g 19.951 0.004 r  19.436 0.003 i 19.173 0.003 5105  55 1.98 0.06 1.67 -2.74 0.28
Dra     591744     17 21 07.64 +57 52 18.1 g 20.178 0.005 r  19.802 0.004 i 19.620 0.004 5415  53 2.23 0.06 1.61 -2.68 0.45
Dra     624539     17 21 13.31 +57 55 15.0 g 20.817 0.006 r  20.271 0.005 i 20.004 0.004 5077  51 2.33 0.06 1.59 -2.70 0.36
Dra     648945     17 21 13.44 +57 57 01.6 g 22.122 0.013 r  21.679 0.013 i 21.436 0.013 5311  54 2.97 0.06 1.44 -2.01 0.64
Dra     596707     17 21 13.82 +57 52 45.8 g 19.295 0.002 r  18.628 0.002 i 18.302 0.002 4811  57 1.54 0.06 1.78 -1.95 0.12
Dra     590455     17 21 14.68 +57 52 10.3 g 18.482 0.002 r  17.677 0.001 i 17.305 0.001 4527  44 1.05 0.05 1.89 -2.71 0.11
Dra     598825     17 21 17.94 +57 52 58.1 g 21.235 0.007 r  20.770 0.007 i 20.532 0.007 5236  55 2.58 0.06 1.53 -2.14 0.41
Dra     609387     17 21 18.11 +57 53 59.4 g 21.598 0.010 r  21.176 0.010 i 20.925 0.009 5297  50 2.76 0.06 1.49 -1.56 0.34
Dra     581915     17 21 20.24 +57 51 20.7 g 20.944 0.006 r  20.411 0.006 i 20.147 0.005 5116  65 2.40 0.06 1.58 -1.81 0.23
Dra     641644     17 21 20.37 +57 56 29.8 g 22.301 0.014 r  21.872 0.016 i 21.619 0.015 5323  54 3.05 0.06 1.42 -2.06 0.84
Dra     647035     17 21 21.10 +57 56 53.4 g 20.127 0.004 r  19.412 0.003 i 19.095 0.002 4769  55 1.86 0.06 1.70 -1.86 0.12
Dra     697388     17 21 21.32 +58 00 55.6 g 21.362 0.008 r  20.899 0.008 i 20.638 0.007 5214  85 2.62 0.06 1.52 -2.09 0.54
Dra     709999     17 21 22.26 +58 02 15.5 g 19.377 0.002 r  18.731 0.002 i 18.396 0.002 4925  84 1.59 0.06 1.77 -2.00 0.13
Dra     593365     17 21 24.36 +57 52 27.6 g 21.335 0.008 r  20.861 0.008 i 20.604 0.007 5211  59 2.61 0.06 1.52 -1.45 0.28
Dra     612220     17 21 27.08 +57 54 15.0 g 20.560 0.005 r  20.030 0.004 i 19.752 0.004 5083  55 2.22 0.06 1.62 -2.21 0.24
Dra     611455     17 21 29.75 +57 54 11.1 g 21.364 0.008 r  20.889 0.008 i 20.639 0.007 5212  54 2.62 0.06 1.52 -2.02 0.47
Dra     596344     17 21 30.07 +57 52 43.7 g 21.541 0.008 r  21.053 0.009 i 20.813 0.009 5221  61 2.70 0.06 1.50 -2.39 0.85
Dra     626614     17 21 31.13 +57 55 24.4 g 20.766 0.006 r  20.230 0.005 i 19.968 0.004 5077  56 2.32 0.06 1.59 -2.20 0.26
Dra     674284     17 21 33.06 +57 58 56.1 g 20.433 0.005 r  19.878 0.004 i 19.621 0.003 5073  47 2.17 0.06 1.63 -2.04 0.15
Dra     669982     17 21 36.78 +57 58 37.1 g 19.277 0.002 r  18.682 0.002 i 18.370 0.001 4979  44 1.60 0.05 1.76 -2.20 0.12
Dra     696811     17 21 37.76 +58 00 52.3 g 19.267 0.002 r  18.638 0.002 i 18.298 0.001 4846  64 1.55 0.05 1.78 -2.30 0.14
Dra     661010     17 21 38.99 +57 57 55.3 g 20.575 0.005 r  20.009 0.004 i 19.720 0.003 4995  49 2.19 0.06 1.62 -1.78 0.14
Dra     632468     17 21 41.78 +57 55 50.8 g 19.397 0.002 r  18.775 0.002 i 18.456 0.002 4894  44 1.63 0.06 1.76 -2.29 0.12
Dra     441115     17 21 42.57 +57 32 57.9 g 20.341 0.005 r  19.801 0.004 i 19.529 0.003 5040  52 2.13 0.06 1.64 -2.11 0.15
Dra     651479     17 21 43.70 +57 57 12.7 g 17.733 0.001 r  16.834 0.001 i 16.408 0.001 4433  39 0.62 0.06 1.99 -2.96 0.11
Dra     637985     17 21 44.88 +57 56 14.5 g 22.284 0.014 r  21.781 0.014 i 21.579 0.014 5283  47 3.03 0.06 1.42 -1.08 0.26
Dra     662442     17 21 47.28 +57 58 01.8 g 21.656 0.010 r  21.165 0.009 i 20.907 0.008 5191  48 2.73 0.06 1.49 -2.54 0.52
Dra     617631     17 21 47.51 +57 54 43.2 g 22.096 0.013 r  21.592 0.013 i 21.359 0.013 5225  47 2.93 0.06 1.45 -2.30 0.69
Dra     605411     17 21 49.17 +57 53 37.2 g 18.959 0.002 r  18.208 0.002 i 17.855 0.001 4636  32 1.31 0.05 1.83 -1.76 0.11
Dra     433412     17 21 49.72 +57 31 59.1 g 21.653 0.010 r  21.321 0.011 i 21.130 0.011 5535  49 2.87 0.07 1.46 -1.21 0.28
Dra     665767     17 21 49.93 +57 58 17.2 g 20.383 0.005 r  19.821 0.004 i 19.551 0.003 5058  48 2.13 0.06 1.64 -1.91 0.15
Dra     616674     17 21 50.92 +57 54 38.3 g 20.094 0.004 r  19.497 0.003 i 19.204 0.003 4953  46 1.96 0.06 1.68 -1.97 0.13
Dra     653443     17 21 51.17 +57 57 21.2 g 21.917 0.011 r  21.437 0.011 i 21.197 0.010 5247  49 2.87 0.06 1.46 -1.66 0.39
Dra     595039     17 21 52.46 +57 52 36.9 g 18.596 0.002 r  17.847 0.001 i 17.492 0.001 4640  42 1.16 0.05 1.87 -2.48 0.11
Dra     654650     17 21 54.59 +57 57 26.7 g 20.969 0.006 r  20.501 0.006 i 20.256 0.005 5217  53 2.46 0.06 1.56 -2.41 0.36
Dra     648419     17 21 55.20 +57 56 59.4 g 19.945 0.004 r  19.349 0.003 i 19.103 0.002 4991  49 1.94 0.06 1.68 -3.02 0.21
Dra     579860     17 21 56.25 +57 51 08.9 g 20.968 0.006 r  20.433 0.006 i 20.204 0.005 5143  51 2.43 0.06 1.57 -1.62 0.17
Dra     682409     17 21 56.94 +57 59 33.9 g 18.447 0.001 r  17.615 0.001 i 17.207 0.001 4509  41 0.99 0.05 1.91 -1.85 0.11
Dra     700252     17 21 57.72 +58 01 12.6 g 20.891 0.006 r  20.431 0.005 i 20.194 0.005 5226 126 2.44 0.06 1.56 -1.20 0.26
Dra     635568     17 21 58.20 +57 56 04.2 g 17.821 0.001 r  16.804 0.001 i 16.298 0.001 4327  37 0.47 0.08 2.03 -2.70 0.11
Dra     602348     17 21 58.45 +57 53 18.8 g 21.168 0.007 r  20.677 0.007 i 20.441 0.006 5205  49 2.54 0.06 1.54 -2.05 0.29
Dra     633114     17 22 00.95 +57 55 53.7 g 18.910 0.002 r  18.301 0.002 i 17.990 0.001 4917  45 1.44 0.05 1.80 -2.37 0.12
Dra     625253     17 22 03.26 +57 55 18.3 g 20.964 0.006 r  20.375 0.005 i 20.116 0.004 5021  55 2.37 0.06 1.58 -2.91 0.40
Dra     570658     17 22 05.69 +57 50 13.2 g 21.230 0.007 r  20.682 0.007 i 20.423 0.006 5085  54 2.51 0.06 1.55 -1.66 0.19
Dra     608215     17 22 10.90 +57 53 53.0 g 21.129 0.007 r  20.586 0.006 i 20.333 0.006 5106  56 2.48 0.06 1.56 -1.58 0.21
Dra     559503     17 22 12.48 +57 49 04.2 g 20.758 0.006 r  20.326 0.005 i 20.057 0.005 5231  54 2.38 0.06 1.58 -1.74 0.23
Dra     600223     17 22 13.63 +57 53 06.5 g 17.831 0.001 r  16.835 0.001 i 16.363 0.001 4323  22 0.53 0.08 2.02 -2.22 0.11
Dra     411280     17 22 15.68 +57 29 17.9 g 20.457 0.005 r  20.118 0.005 i 19.978 0.005 5518  48 2.40 0.06 1.57 -2.20 0.25
Dra     717289     17 22 21.64 +58 03 06.6 g 21.117 0.007 r  20.682 0.007 i 20.438 0.006 5262  47 2.55 0.06 1.54 -2.59 0.34
Dra     706039     17 22 24.13 +58 01 48.1 g 21.414 0.008 r  20.966 0.008 i 20.711 0.007 5262  50 2.66 0.06 1.51 -2.21 0.29
Dra     734925     17 22 29.18 +58 05 10.2 g 20.132 0.004 r  19.555 0.003 i 19.262 0.003 4971  56 1.99 0.06 1.67 -2.28 0.16
Dra     716868     17 22 36.47 +58 03 03.5 g 19.934 0.004 r  19.340 0.003 i 19.038 0.002 4918  52 1.89 0.06 1.70 -2.31 0.14
Dra     684746     17 22 38.20 +57 59 45.5 g 22.146 0.013 r  21.667 0.014 i 21.454 0.013 5299  49 2.98 0.06 1.44 -2.17 0.57
Dra     655556     17 22 43.67 +57 57 30.8 g 19.125 0.002 r  18.480 0.002 i 18.163 0.001 4800  39 1.50 0.05 1.79 -1.78 0.11
Dra     623752     17 22 46.21 +57 55 11.3 g 21.147 0.007 r  20.522 0.006 i 20.241 0.005 4936  50 2.40 0.06 1.58 -2.29 0.21
Dra     644733     17 22 48.58 +57 56 43.4 g 21.914 0.011 r  21.454 0.012 i 21.223 0.012 5285  49 2.88 0.06 1.46 -2.47 0.55
Dra     598401     17 22 52.47 +57 52 55.6 g 22.576 0.017 r  22.125 0.019 i 21.923 0.021 5379  49 3.19 0.06 1.39 -2.12 0.81
Dra     629966     17 23 02.45 +57 55 39.8 g 21.177 0.007 r  20.668 0.007 i 20.427 0.006 5172  53 2.53 0.06 1.54 -3.15 0.84
Dra     620075     17 23 21.46 +57 54 54.7 g 20.544 0.005 r  19.999 0.004 i 19.704 0.003 5025  55 2.19 0.06 1.62 -2.06 0.17
IC1613  B07-44743  01 04 22.55 +02 09 33.3 V 22.195 0.045 I  20.652 0.024                4002  31 0.53 0.04 2.02 -1.03 0.11
IC1613  B07-44686  01 04 23.06 +02 10 09.1 V 22.270 0.033 I  21.030 0.026                4464  53 0.90 0.04 1.93 -0.65 0.11
IC1613  B07-44467  01 04 25.31 +02 10 29.2 V 22.909 0.039 I  21.489 0.039                4107  47 0.96 0.08 1.92 -1.64 0.15
IC1613  B07-44459  01 04 25.40 +02 11 02.6 V 22.533 0.055 I  21.219 0.033                4231  49 0.91 0.04 1.93 -0.84 0.12
IC1613  B07-37893  01 04 25.53 +02 08 39.0 V 22.293 0.029 I  20.851 0.026                4121  31 0.68 0.02 1.98 -1.32 0.11
IC1613  B07-47494  01 04 26.16 +02 11 47.9 V 22.768 0.047 I  21.486 0.036                4286  50 1.04 0.09 1.90 -1.25 0.14
IC1613  B07-41149  01 04 26.26 +02 10 22.3 V 21.777 0.028 I  20.114 0.020                3945  24 0.28 0.11 2.08 -1.54 0.11
IC1613  B07-47458  01 04 26.98 +02 11 50.5 V 22.888 0.059 I  21.506 0.034                4166  55 0.98 0.11 1.91 -1.96 0.18
IC1613  B07-41044  01 04 27.32 +02 10 35.1 V 22.277 0.028 I  20.848 0.030                4112  35 0.68 0.06 1.98 -1.78 0.13
IC1613  B07-33922  01 04 27.37 +02 08 29.8 V 22.235 0.028 I  20.886 0.027                4207  35 0.76 0.02 1.96 -1.15 0.11
IC1613  B07-47382  01 04 28.43 +02 12 06.2 V 22.099 0.034 I  20.702 0.025                4172  40 0.66 0.08 1.99 -1.27 0.11
IC1613  B07-40885  01 04 28.95 +02 11 12.6 V 22.397 0.063 I  20.993 0.026                4135  35 0.76 0.06 1.96 -1.25 0.13
IC1613  B07-47333  01 04 29.43 +02 12 17.4 V 22.497 0.030 I  21.205 0.030                4294  39 0.92 0.09 1.92 -0.86 0.12
IC1613  B07-44190  01 04 29.44 +02 11 45.2 V 21.904 0.030 I  20.569 0.023                4322  40 0.66 0.04 1.99 -1.25 0.11
IC1613  B07-29712  01 04 29.54 +02 08 36.5 V 22.000 0.043 I  20.757 0.024                4257  39 0.80 0.03 1.95 -1.39 0.11
IC1613  B07-33429  01 04 29.69 +02 09 52.1 V 21.997 0.044 I  20.539 0.026                4089  32 0.55 0.02 2.01 -1.17 0.11
IC1613  B07-40793  01 04 30.28 +02 10 58.1 V 22.093 0.044 I  20.692 0.024                4149  86 0.65 0.09 1.99 -1.53 0.12
IC1613  B07-29292  01 04 31.20 +02 08 48.2 V 22.795 0.037 I  21.428 0.035                4178  32 0.96 0.02 1.92 -1.04 0.12
IC1613  B07-37075  01 04 31.81 +02 11 05.9 V 22.736 0.059 I  21.499 0.038                4333  56 1.07 0.07 1.89 -0.86 0.12
IC1613  B07-37039  01 04 32.27 +02 10 42.8 V 22.195 0.058 I  20.890 0.028                4298  52 0.80 0.05 1.95 -0.76 0.11
IC1613  B07-25072  01 04 32.36 +02 08 51.9 V 21.657 0.023 I  20.138 0.021                4105  21 0.37 0.05 2.06 -1.37 0.11
IC1613  B07-25044  01 04 32.41 +02 08 25.7 V 22.084 0.027 I  20.710 0.027                4208  30 0.68 0.03 1.98 -1.43 0.12
IC1613  B07-29002  01 04 32.82 +02 09 38.3 V 22.247 0.041 I  20.857 0.027                4171  33 0.72 0.02 1.97 -0.73 0.11
IC1613  B07-40601  01 04 32.95 +02 11 38.5 V 21.957 0.025 I  20.456 0.023                4044  32 0.48 0.05 2.03 -1.24 0.12
IC1613  B07-33020  01 04 33.00 +02 10 17.1 V 22.143 0.031 I  20.601 0.023                3988  24 0.51 0.03 2.02 -1.28 0.11
IC1613  B07-32991  01 04 33.44 +02 10 48.8 V 21.832 0.024 I  20.454 0.023                4253  27 0.59 0.02 2.00 -1.37 0.11
IC1613  B07-32882  01 04 34.68 +02 10 41.9 V 22.046 0.026 I  20.817 0.025                4424  41 0.83 0.04 1.95 -1.02 0.11
IC1613  B07-20121  01 04 35.81 +02 09 23.4 V 21.980 0.044 I  20.564 0.023                4115  33 0.59 0.05 2.00 -1.17 0.11
IC1613  B07-24334  01 04 36.17 +02 09 51.1 V 21.932 0.031 I  20.410 0.022                4024  25 0.45 0.05 2.04 -1.71 0.11
IC1613  B07-32693  01 04 37.02 +02 11 18.1 V 21.788 0.030 I  20.269 0.021                3937  24 0.41 0.02 2.05 -1.29 0.11
IC1613  B07-28503  01 04 37.23 +02 10 48.3 V 22.321 0.037 I  21.034 0.028                4307  37 0.86 0.04 1.94 -1.22 0.12
IC1613  B07-24203  01 04 37.27 +02 09 51.3 V 22.162 0.051 I  20.794 0.025                4205  43 0.71 0.06 1.97 -2.01 0.12
IC1613  B07-40366  01 04 37.96 +02 12 28.4 V 22.077 0.025 I  20.678 0.023                4196  34 0.65 0.08 1.99 -1.19 0.11
IC1613  B07-11870  01 04 37.98 +02 08 11.9 V 22.455 0.033 I  21.259 0.039                4419  45 1.01 0.07 1.90 -0.87 0.11
IC1613  B07-11547  01 04 39.16 +02 08 20.8 V 21.747 0.024 I  20.328 0.025                4222  29 0.51 0.10 2.02 -1.39 0.11
IC1613  B07-19608  01 04 39.18 +02 09 43.1 V 21.883 0.042 I  20.369 0.028                3991  33 0.44 0.04 2.04 -1.38 0.11
IC1613  B07-11309  01 04 39.81 +02 08 03.6 V 21.828 0.026 I  20.295 0.024                4032  26 0.40 0.10 2.05 -0.95 0.11
IC1613  B07-15196  01 04 39.93 +02 09 06.1 V 21.962 0.034 I  20.463 0.022                4061  24 0.49 0.04 2.03 -1.32 0.11
IC1613  B07-7931   01 04 40.08 +02 07 32.7 V 21.954 0.033 I  20.679 0.028                4358  31 0.75 0.09 1.97 -1.43 0.11
IC1613  B07-7913   01 04 40.20 +02 07 51.6 V 22.171 0.058 I  20.727 0.028                4089  29 0.63 0.06 1.99 -0.85 0.11
IC1613  B07-23791  01 04 41.02 +02 10 31.9 V 22.259 0.029 I  20.911 0.027                4240  29 0.77 0.05 1.96 -1.17 0.12
IC1613  B07-11001  01 04 41.22 +02 08 46.7 V 21.851 0.026 I  20.466 0.025                4220  22 0.59 0.10 2.00 -0.95 0.11
IC1613  B07-7611   01 04 41.28 +02 08 07.7 V 22.399 0.033 I  21.137 0.033                4337  35 0.92 0.06 1.93 -1.16 0.11
IC1613  B07-7426   01 04 41.78 +02 08 15.7 V 22.189 0.027 I  20.728 0.027                4078  22 0.61 0.10 2.00 -0.89 0.11
IC1613  B07-28075  01 04 42.14 +02 11 32.2 V 22.049 0.042 I  20.795 0.027                4347  49 0.80 0.02 1.95 -0.82 0.11
IC1613  B07-4524   01 04 42.31 +02 07 38.6 V 21.708 0.031 I  20.356 0.025                4255  21 0.58 0.05 2.01 -0.90 0.11
IC1613  B07-4522   01 04 42.31 +02 07 25.7 V 21.803 0.036 I  20.278 0.026                4011  21 0.40 0.05 2.05 -1.08 0.11
IC1613  B07-19242  01 04 42.37 +02 10 14.9 V 22.003 0.033 I  20.644 0.023                4165  33 0.67 0.04 1.98 -0.98 0.11
IC1613  B07-4493   01 04 42.46 +02 07 04.9 V 21.955 0.025 I  20.426 0.021                4015  25 0.45 0.03 2.04 -1.43 0.11
IC1613  B07-28038  01 04 42.58 +02 11 08.3 V 22.143 0.028 I  20.585 0.025                3991  24 0.50 0.13 2.03 -1.39 0.11
IC1613  B07-6907   01 04 43.99 +02 09 05.3 V 22.155 0.048 I  21.040 0.029                4658  59 1.00 0.04 1.91 -0.39 0.12
IC1613  B07-18903  01 04 45.43 +02 10 32.3 V 21.977 0.030 I  20.369 0.022                3953  17 0.39 0.04 2.05 -1.38 0.11
IC1613  B07-1720   01 04 45.82 +02 08 13.5 V 21.965 0.026 I  20.443 0.025                4007  20 0.46 0.06 2.03 -1.08 0.11
IC1613  B07-1656   01 04 46.05 +02 07 29.4 V 22.176 0.028 I  20.836 0.025                4228  28 0.75 0.09 1.97 -0.97 0.11
IC1613  B07-14377  01 04 46.52 +02 10 05.6 V 22.194 0.028 I  20.862 0.026                4253  30 0.77 0.08 1.96 -1.06 0.11
IC1613  B07-6477   01 04 46.54 +02 09 25.0 V 22.099 0.048 I  20.751 0.025                4248  38 0.71 0.06 1.97 -1.68 0.11
IC1613  B07-10076  01 04 47.48 +02 09 48.5 V 21.860 0.025 I  20.501 0.022                4248  27 0.62 0.11 2.00 -1.43 0.11
IC1613  B07-10068  01 04 47.53 +02 09 37.6 V 22.209 0.030 I  20.781 0.029                4118  27 0.66 0.08 1.99 -1.00 0.12
IC1613  B07-381    01 04 47.73 +02 07 46.9 V 22.510 0.034 I  21.058 0.029                4092  24 0.76 0.03 1.96 -0.76 0.11
IC1613  B07-300    01 04 48.17 +02 07 26.4 V 23.087 0.102 I  21.933 0.060                4419  83 1.30 0.06 1.84 -0.98 0.13
IC1613  B07-1231   01 04 48.50 +02 08 05.9 V 22.504 0.032 I  21.072 0.030                4121  20 0.77 0.11 1.96 -1.15 0.11
IC1613  B07-1182   01 04 48.84 +02 08 07.1 V 23.185 0.062 I  22.082 0.058                4575  71 1.39 0.12 1.81 -1.69 0.19
IC1613  B07-9858   01 04 49.02 +02 09 44.9 V 22.653 0.039 I  21.362 0.043                4284  39 0.98 0.17 1.91 -1.73 0.13
IC1613  B07-14036  01 04 49.33 +02 10 23.9 V 22.405 0.032 I  20.836 0.027                3959  19 0.60 0.11 2.00 -1.04 0.11
IC1613  B07-9801   01 04 49.52 +02 09 39.4 V 23.396 0.067 I  22.270 0.074                4549  86 1.45 0.08 1.80 -1.01 0.16
IC1613  B07-5993   01 04 49.86 +02 09 27.1 V 23.083 0.057 I  21.777 0.041                4254  44 1.14 0.05 1.87 -0.89 0.12
IC1613  B07-992    01 04 50.14 +02 08 08.6 V 21.926 0.025 I  20.586 0.025                4285  24 0.66 0.10 1.99 -1.41 0.11
IC1613  B07-23     01 04 50.15 +02 07 26.7 V 21.911 0.026 I  20.623 0.025                4361  28 0.72 0.12 1.97 -1.04 0.11
IC1613  B07-5812   01 04 51.17 +02 09 03.9 V 23.426 0.059 I  22.060 0.063                4161  41 1.23 0.04 1.85 -0.91 0.13
IC1613  B07-5743   01 04 51.65 +02 08 57.8 V 22.405 0.036 I  21.121 0.028                4330  35 0.90 0.05 1.93 -1.12 0.11
IC1613  B07-697    01 04 51.67 +02 08 00.9 V 21.765 0.024 I  20.384 0.024                4259  24 0.56 0.13 2.01 -1.10 0.11
IC1613  B07-687    01 04 51.71 +02 07 46.5 V 21.831 0.025 I  20.509 0.023                4312  22 0.65 0.07 1.99 -1.02 0.11
IC1613  B07-9521   01 04 51.77 +02 09 41.5 V 23.942 0.094 I  22.960 0.124                4788 140 1.84 0.08 1.71 -1.81 0.46
IC1613  B07-575    01 04 52.44 +02 07 50.6 V 22.351 0.032 I  20.862 0.026                4044  21 0.65 0.09 1.99 -1.29 0.11
IC1613  B07-2527   01 04 52.60 +02 08 10.5 V 21.899 0.030 I  20.507 0.025                4209  32 0.59 0.05 2.00 -1.66 0.12
IC1613  B07-9322   01 04 53.10 +02 09 41.9 V 21.683 0.025 I  20.338 0.028                4286  29 0.57 0.10 2.01 -1.02 0.11
IC1613  B07-9305   01 04 53.17 +02 09 16.2 V 22.251 0.030 I  20.942 0.029                4274  33 0.81 0.07 1.95 -1.12 0.11
IC1613  B07-2074   01 04 54.43 +02 07 26.1 V 21.664 0.027 I  20.107 0.028                4061  19 0.33 0.05 2.06 -0.95 0.11
IC1613  B07-5125   01 04 54.95 +02 07 22.0 V 23.691 0.092 I  22.611 0.093                4548  80 1.62 0.05 1.76 -0.81 0.12
IC1613  B07-8988   01 04 55.00 +02 06 19.5 V 22.392 0.034 I  21.001 0.029                4161  24 0.77 0.13 1.96 -1.85 0.12
IC1613  B07-4880   01 04 55.67 +02 06 59.8 V 22.334 0.032 I  20.975 0.032                4205  27 0.79 0.05 1.96 -0.62 0.11
IC1613  B07-8829   01 04 55.85 +02 06 41.7 V 22.557 0.036 I  21.336 0.033                4377  35 1.02 0.09 1.90 -1.72 0.15
IC1613  B07-8498   01 04 57.32 +02 08 21.9 V 22.221 0.029 I  20.970 0.028                4353  37 0.87 0.10 1.94 -1.46 0.12
IC1613  B07-8479   01 04 57.41 +02 08 50.4 V 23.597 0.080 I  22.167 0.060                4126  49 1.25 0.10 1.85 -1.56 0.24
IC1613  B07-8246   01 04 58.04 +02 06 39.9 V 21.744 0.024 I  20.384 0.023                4288  21 0.58 0.08 2.01 -1.11 0.11
IC1613  B07-8207   01 04 58.20 +02 07 00.9 V 22.013 0.026 I  20.444 0.023                3984  17 0.43 0.08 2.04 -1.35 0.11
IC1613  B07-8124   01 04 58.57 +02 07 42.4 V 22.133 0.028 I  20.890 0.025                4381  36 0.85 0.09 1.94 -1.45 0.12
IC1613  B07-12639  01 04 58.85 +02 07 00.1 V 21.922 0.026 I  20.413 0.024                4037  20 0.46 0.07 2.03 -1.08 0.11
IC1613  B07-12506  01 04 59.26 +02 06 10.0 V 23.737 0.084 I  22.583 0.086                4447  89 1.56 0.04 1.77 -2.32 0.50
IC1613  B07-17296  01 04 59.31 +02 05 46.2 V 23.393 0.064 I  22.115 0.055                4269  46 1.29 0.05 1.84 -1.56 0.19
IC1613  B07-12516  01 04 59.36 +02 08 27.5 V 22.753 0.040 I  21.621 0.042                4541  52 1.20 0.12 1.86 -1.53 0.17
IC1613  B07-12401  01 04 59.53 +02 06 33.8 V 22.925 0.053 I  21.635 0.040                4282  38 1.09 0.03 1.88 -1.65 0.13
IC1613  B07-12418  01 04 59.61 +02 08 50.8 V 22.916 0.049 I  21.597 0.038                4227  41 1.06 0.03 1.89 -1.93 0.20
IC1613  B07-12167  01 05 00.30 +02 06 39.8 V 23.527 0.074 I  22.108 0.055                4117  40 1.23 0.08 1.85 -1.19 0.14
IC1613  B07-12095  01 05 00.65 +02 07 32.7 V 21.747 0.028 I  20.361 0.026                4218  25 0.55 0.14 2.01 -1.22 0.11
IC1613  B07-16792  01 05 01.56 +02 08 23.7 V 22.349 0.033 I  21.123 0.032                4388  44 0.94 0.04 1.92 -1.34 0.12
IC1613  B07-21600  01 05 02.30 +02 05 41.0 V 22.923 0.046 I  21.879 0.047                4672  62 1.37 0.06 1.82 -0.72 0.12
IC1613  B07-16381  01 05 02.61 +02 06 45.7 V 24.049 0.099 I  22.854 0.109                4408  94 1.66 0.03 1.75 -0.53 0.17
IC1613  B07-26242  01 05 03.84 +02 05 14.1 V 23.398 0.057 I  21.950 0.048                4083  29 1.14 0.04 1.87 -1.26 0.14
IC1613  B07-20981  01 05 04.70 +02 08 37.1 V 21.607 0.023 I  20.343 0.025                4368  34 0.63 0.05 1.99 -1.08 0.11
IC1613  B07-20975  01 05 04.74 +02 08 51.6 V 22.601 0.037 I  21.144 0.034                4078  33 0.79 0.06 1.96 -2.03 0.13
IC1613  B07-20777  01 05 05.90 +02 07 30.2 V 22.762 0.041 I  21.401 0.034                4182  32 0.95 0.03 1.92 -1.06 0.12
IC1613  B07-25825  01 05 06.04 +02 08 54.1 V 23.435 0.060 I  22.430 0.075                4768 112 1.61 0.06 1.76 -0.67 0.18
IC1613  B07-25644  01 05 06.54 +02 08 22.6 V 22.331 0.033 I  21.049 0.031                4308  38 0.87 0.05 1.94 -1.58 0.13
IC1613  B07-25488  01 05 07.03 +02 07 12.1 V 22.835 0.039 I  21.694 0.039                4492  51 1.22 0.04 1.85 -0.85 0.12
IC1613  B07-25518  01 05 07.05 +02 09 09.8 V 23.998 0.112 I  22.528 0.102                4042  67 1.40 0.09 1.81 -1.19 0.15
IC1613  B07-25435  01 05 07.40 +02 07 53.3 V 22.818 0.039 I  21.603 0.042                4385  46 1.13 0.05 1.88 -0.88 0.12
IC1613  B07-30027  01 05 08.86 +02 07 10.7 V 22.944 0.043 I  21.633 0.039                4243  35 1.08 0.03 1.89 -1.49 0.15
IC1613  B07-29897  01 05 09.67 +02 07 56.7 V 23.628 0.073 I  22.341 0.073                4256  75 1.39 0.03 1.81 -2.16 0.29
IC1613  B07-38454  01 05 12.29 +02 06 13.7 V 22.418 0.033 I  20.953 0.027                4063  21 0.70 0.05 1.98 -0.98 0.11
IC1613  B07-34076  01 05 12.30 +02 07 45.1 V 22.575 0.036 I  21.345 0.032                4363  42 1.02 0.05 1.90 -1.61 0.13
IC1613  B07-42513  01 05 12.82 +02 04 58.8 V 23.045 0.050 I  21.948 0.060                4561  76 1.35 0.08 1.82 -1.38 0.16
IC1613  B07-38235  01 05 13.49 +02 07 54.9 V 22.859 0.043 I  21.523 0.040                4218  40 1.02 0.03 1.90 -1.57 0.14
IC1613  B07-42193  01 05 15.42 +02 08 35.2 V 22.739 0.040 I  21.581 0.039                4477  53 1.16 0.06 1.87 -0.74 0.12
IC1613  B07-46113  01 05 16.85 +02 07 17.7 V 23.073 0.050 I  21.844 0.044                4355  48 1.21 0.07 1.86 -1.20 0.13
IC1613  B07-45843  01 05 18.50 +02 07 17.9 V 23.066 0.048 I  21.603 0.038                4061  31 0.98 0.04 1.91 -1.09 0.14
IC1613  B07-49631  01 05 19.31 +02 06 29.9 V 23.270 0.057 I  21.997 0.055                4279  51 1.25 0.13 1.85 -2.02 0.26
IC1613  B07-49613  01 05 19.54 +02 08 27.2 V 23.590 0.082 I  22.517 0.074                4619 116 1.59 0.06 1.77 -1.66 0.42
IC1613  B07-49595  01 05 19.70 +02 08 47.2 V 22.762 0.043 I  21.129 0.050                3823  17 0.71 0.06 1.97 -0.58 0.11
IC1613  B07-53061  01 05 19.71 +02 05 12.4 V 23.220 0.057 I  21.989 0.046                4343  52 1.27 0.04 1.84 -1.44 0.17
IC1613  B07-56255  01 05 19.95 +02 04 15.1 V 23.268 0.055 I  22.144 0.058                4530  74 1.40 0.04 1.81 -1.75 0.24
IC1613  B07-49519  01 05 20.11 +02 06 37.2 V 22.839 0.042 I  21.641 0.043                4420  47 1.15 0.08 1.87 -1.09 0.12
IC1613  B07-49513  01 05 20.21 +02 07 45.8 V 22.030 0.027 I  20.739 0.025                4300  37 0.76 0.06 1.96 -1.65 0.11
IC1613  B07-52978  01 05 20.91 +02 06 30.6 V 23.334 0.059 I  22.255 0.058                4603  83 1.48 0.11 1.79 -1.40 0.21
IC1613  B07-52731  01 05 22.61 +02 06 18.6 V 23.498 0.070 I  22.499 0.074                4798 115 1.65 0.05 1.75 -1.43 0.35
VV124   7917       09 15 19.79 +52 50 49.5 g 24.236 0.012 r  23.146 0.017                4259  46 0.73 0.16 1.97 -1.51 0.14
VV124   11073      09 15 24.87 +52 50 19.2 g 23.881 0.010 r  22.712 0.011                4223  51 0.49 0.07 2.03 -1.68 0.12
VV124   10973      09 15 40.95 +52 50 20.6 g 24.246 0.011 r  23.151 0.014                4281  42 0.73 0.09 1.97 -1.26 0.12
VV124   11786      09 15 41.95 +52 50 11.9 g 23.969 0.011 r  22.882 0.014                4314  41 0.63 0.17 1.99 -1.52 0.12
VV124   9654       09 15 43.04 +52 50 32.9 g 24.146 0.013 r  23.153 0.017                4412  43 0.82 0.07 1.95 -1.73 0.15
VV124   6832       09 15 45.55 +52 51 01.7 g 23.961 0.011 r  22.926 0.014                4384  44 0.70 0.03 1.98 -2.38 0.23
VV124   11832      09 15 47.01 +52 50 11.7 g 24.197 0.011 r  23.232 0.017                4455  43 0.87 0.09 1.94 -2.98 0.52
VV124   14150      09 15 48.05 +52 49 45.4 g 23.848 0.011 r  22.892 0.015                4502  43 0.75 0.18 1.96 -1.51 0.14
VV124   15086      09 15 48.68 +52 49 28.8 g 24.118 0.013 r  22.736 0.013                3919  40 0.26 0.08 2.08 -1.47 0.12
VV124   14111      09 15 49.19 +52 49 46.1 g 24.407 0.014 r  23.387 0.019                4349  42 0.89 0.10 1.93 -1.56 0.16
VV124   13105      09 15 50.03 +52 49 58.4 g 23.775 0.012 r  22.646 0.015                4284  43 0.50 0.07 2.02 -2.72 0.18
VV124   12294      09 15 50.73 +52 50 07.0 g 24.428 0.014 r  23.357 0.019                4304  44 0.87 0.07 1.94 -0.86 0.12
VV124   11104      09 15 51.23 +52 50 19.4 g 24.005 0.011 r  22.757 0.013                4108  43 0.43 0.10 2.04 -1.72 0.12
VV124   9721       09 15 51.72 +52 50 32.4 g 24.162 0.017 r  22.923 0.017                4072  43 0.53 0.07 2.02 -1.08 0.12
VV124   12275      09 15 52.39 +52 50 07.2 g 24.041 0.015 r  22.839 0.013                4152  43 0.51 0.07 2.02 -1.46 0.13
VV124   7935       09 15 53.54 +52 50 50.0 g 23.918 0.015 r  22.900 0.019                4407  46 0.70 0.09 1.98 -3.38 0.51
VV124   8176       09 15 54.07 +52 50 47.7 g 24.288 0.023 r  23.206 0.029                4260  44 0.76 0.17 1.96 -1.02 0.13
VV124   11089      09 15 54.78 +52 50 19.7 g 24.126 0.015 r  22.854 0.020                4048  41 0.46 0.10 2.03 -0.93 0.12
VV124   8897       09 15 55.16 +52 50 40.4 g 23.955 0.020 r  23.040 0.024                4545  44 0.84 0.11 1.94 -1.12 0.13
VV124   12717      09 15 55.96 +52 50 02.7 g 23.885 0.018 r  22.588 0.025                4070  42 0.29 0.07 2.07 -2.85 0.23
VV124   10534      09 15 56.26 +52 50 25.2 g 23.949 0.019 r  22.713 0.019                4101  41 0.42 0.11 2.04 -1.22 0.12
VV124   4591       09 15 56.78 +52 51 35.8 g 23.911 0.014 r  22.631 0.013                4057  41 0.34 0.10 2.06 -1.66 0.12
VV124   13321      09 15 57.02 +52 49 56.0 g 23.873 0.016 r  22.828 0.023                4395  42 0.65 0.12 1.99 -1.94 0.16
VV124   9265       09 15 57.78 +52 50 36.7 g 24.172 0.022 r  22.814 0.020                3961  38 0.35 0.08 2.06 -1.49 0.12
VV124   7221       09 15 58.11 +52 50 57.7 g 23.616 0.018 r  22.558 0.027                4399  42 0.53 0.08 2.02 -1.24 0.12
VV124   8862       09 15 58.77 +52 50 40.8 g 24.031 0.022 r  23.066 0.028                4474  45 0.81 0.06 1.95 -0.97 0.13
VV124   11997      09 15 59.54 +52 50 10.3 g 23.984 0.019 r  22.913 0.019                4341  43 0.66 0.07 1.99 -1.62 0.14
VV124   6028       09 16 00.02 +52 51 11.9 g 24.207 0.031 r  23.297 0.044                4541  43 0.95 0.07 1.92 -1.17 0.15
VV124   9378       09 16 00.79 +52 50 35.8 g 23.698 0.018 r  22.560 0.021                4269  43 0.45 0.06 2.04 -1.25 0.11
VV124   4948       09 16 01.57 +52 51 28.7 g 24.026 0.011 r  22.899 0.015                4257  46 0.60 0.04 2.00 -1.72 0.14
VV124   12950      09 16 01.62 +52 50 00.3 g 23.711 0.017 r  22.640 0.022                4349  43 0.55 0.07 2.01 -0.76 0.11
VV124   5519       09 16 04.58 +52 51 19.0 g 24.155 0.018 r  23.121 0.022                4361  45 0.76 0.09 1.96 -1.05 0.13
VV124   14306      09 16 07.40 +52 49 43.4 g 24.235 0.018 r  23.224 0.020                4380  42 0.82 0.10 1.95 -2.40 0.30
VV124   5416       09 16 07.63 +52 51 20.5 g 24.015 0.019 r  23.013 0.025                4434  46 0.76 0.09 1.96 -1.49 0.14
VV124   5554       09 16 08.14 +52 51 18.4 g 24.152 0.019 r  22.977 0.019                4163  43 0.60 0.08 2.00 -0.70 0.12
VV124   13658      09 16 09.82 +52 49 52.2 g 24.019 0.012 r  22.967 0.014                4339  41 0.69 0.06 1.98 -1.75 0.15
VV124   5747       09 16 10.73 +52 51 15.6 g 24.469 0.018 r  23.357 0.020                4275  45 0.89 0.05 1.93 -1.94 0.23
VV124   13493      09 16 10.85 +52 49 54.1 g 24.181 0.017 r  23.263 0.022                4530  43 0.93 0.06 1.92 -0.89 0.13
VV124   5313       09 16 11.17 +52 51 22.2 g 24.274 0.017 r  23.216 0.020                4314  45 0.78 0.04 1.96 -2.09 0.24
VV124   3252       09 16 11.22 +52 52 17.7 g 23.812 0.011 r  22.878 0.015                4526  47 0.76 0.09 1.96 -1.52 0.15
VV124   13961      09 16 12.89 +52 49 48.2 g 23.836 0.014 r  22.795 0.017                4393  42 0.64 0.09 1.99 -1.93 0.18
VV124   12752      09 16 13.26 +52 50 02.6 g 24.130 0.016 r  22.774 0.014                3922  42 0.32 0.11 2.07 -1.63 0.12
VV124   10793      09 16 13.66 +52 50 22.6 g 23.685 0.015 r  22.627 0.018                4367  44 0.56 0.14 2.01 -1.61 0.12
VV124   6192       09 16 13.83 +52 51 09.7 g 24.024 0.015 r  23.159 0.022                4604  45 0.93 0.08 1.92 -2.51 0.35
VV124   8445       09 16 14.58 +52 50 45.0 g 23.227 0.010 r  22.376 0.012                4685  44 0.62 0.08 2.00 -1.66 0.14
VV124   8979       09 16 17.19 +52 50 39.7 g 24.380 0.017 r  23.280 0.020                4271  42 0.82 0.14 1.95 -1.25 0.15
VV124   9994       09 16 17.79 +52 50 30.2 g 23.961 0.012 r  22.815 0.015                4230  44 0.55 0.09 2.01 -1.53 0.12
VV124   15285      09 16 19.40 +52 49 25.0 g 23.943 0.013 r  22.916 0.014                4387  41 0.70 0.06 1.98 -2.20 0.20
VV124   8708       09 16 20.74 +52 50 42.4 g 23.940 0.012 r  22.806 0.014                4265  44 0.56 0.16 2.01 -1.86 0.14
VV124   7689       09 16 21.17 +52 50 52.7 g 24.029 0.012 r  23.015 0.016                4400  45 0.75 0.12 1.97 -1.79 0.15
VV124   8698       09 16 22.84 +52 50 42.5 g 24.287 0.014 r  23.223 0.017                4311  45 0.78 0.08 1.96 -1.28 0.12
VV124   8834       09 16 23.37 +52 50 41.1 g 24.225 0.016 r  23.215 0.018                4380  46 0.82 0.09 1.95 -2.74 0.39
VV124   5090       09 16 46.31 +52 51 25.8 g 23.849 0.012 r  22.880 0.013                4484  53 0.74 0.04 1.97 -1.94 0.20
VV124   5221       09 16 50.78 +52 51 23.4 g 24.013 0.016 r  23.130 0.019                4588  51 0.90 0.05 1.93 -2.51 0.39
LeoT    3724854    09 34 49.78 +17 04 30.9 g 21.006 0.037 r  20.155 0.024 i 19.756 0.023 4595  50 0.69 0.11 1.98 -2.92 0.25
LeoT    5837103    09 34 50.72 +17 03 54.1 g 22.314 0.102 r  21.390 0.061 i 21.069 0.071 4492  83 1.22 0.12 1.85 -2.95 0.49
LeoT    5836412    09 34 51.14 +17 02 17.6 g 21.136 0.038 r  20.299 0.025 i 19.857 0.026 4531  49 0.72 0.11 1.97 -1.65 0.12
LeoT    5837055    09 34 52.98 +16 58 44.8 g 21.893 0.073 r  21.102 0.049 i 20.818 0.058 4648  64 1.20 0.10 1.86 -1.09 0.12
LeoT    5836435    09 34 53.19 +17 02 45.8 g 21.903 0.071 r  21.245 0.053 i 20.959 0.063 4884  56 1.31 0.08 1.83 -2.13 0.34
LeoT    5837111    09 34 53.44 +17 01 48.8 g 22.456 0.116 r  21.824 0.088 i 21.397 0.094 4719 104 1.45 0.06 1.80 -1.76 0.31
LeoT    5837126    09 34 53.44 +17 02 30.3 g 22.022 0.078 r  21.341 0.057 i 21.083 0.070 4880  66 1.36 0.08 1.82 -1.92 0.33
LeoT    5836538    09 34 54.50 +17 04 17.9 g 21.228 0.041 r  20.334 0.026 i 20.007 0.029 4592  45 0.81 0.08 1.95 -1.66 0.12
LeoT    5837191    09 34 55.23 +17 03 24.2 g 21.983 0.079 r  21.170 0.052 i 20.866 0.061 4662  60 1.21 0.12 1.86 -1.69 0.19
LeoT    5837184    09 34 55.61 +17 02 52.4 g 21.743 0.062 r  20.974 0.042 i 20.604 0.047 4651  48 1.09 0.07 1.89 -2.84 0.34
LeoT    5837208    09 34 56.26 +17 03 10.4 g 21.826 0.067 r  20.956 0.042 i 20.748 0.053 4717  51 1.17 0.03 1.86 -1.64 0.17
LeoT    5837198    09 34 56.35 +17 02 36.3 g 21.756 0.063 r  20.862 0.039 i 20.602 0.047 4631  48 1.08 0.06 1.89 -1.73 0.15
LeoT    5836540    09 34 57.28 +17 02 21.8 g 21.307 0.044 r  20.449 0.028 i 20.157 0.032 4661  47 0.90 0.13 1.93 -1.76 0.14
LeoT    5837214    09 34 57.34 +17 03 34.0 g 22.442 0.113 r  21.845 0.088 i 21.544 0.105 4901  94 1.57 0.09 1.77 -1.54 0.30
LeoT    5836544    09 34 58.64 +17 01 40.2 g 21.240 0.042 r  20.319 0.027 i 19.967 0.029 4539  49 0.77 0.08 1.96 -2.36 0.17
LeoT    5901938    09 35 01.08 +17 04 08.4 g 21.679 0.059 r  20.753 0.035 i 20.372 0.038 4460  44 0.91 0.07 1.93 -1.78 0.13
LeoT    5902175    09 35 01.76 +17 04 45.8 g 22.435 0.113 r  21.622 0.073 i 21.385 0.092 4725  85 1.45 0.13 1.80 -2.53 0.59
LeoA    29857      09 58 55.70 +30 45 16.3 g 22.780 0.024 r  21.685 0.014                4309  73 0.58 0.04 2.00 -2.41 0.13
LeoA    30073      09 59 01.60 +30 47 16.5 g 22.995 0.028 r  21.925 0.017                4315  44 0.69 0.10 1.98 -1.80 0.11
LeoA    31326      09 59 04.81 +30 48 08.9 g 23.557 0.046 r  22.724 0.033                4636  46 1.22 0.03 1.85 -1.88 0.18
LeoA    30011      09 59 06.33 +30 45 56.0 g 22.877 0.026 r  21.859 0.016                4412  47 0.72 0.06 1.97 -1.82 0.12
LeoA    31582      09 59 07.09 +30 45 36.5 g 23.570 0.047 r  22.840 0.036                4786  52 1.33 0.04 1.83 -1.72 0.37
LeoA    31580      09 59 07.78 +30 45 17.2 g 23.704 0.052 r  22.836 0.036                4578  53 1.24 0.04 1.85 -1.46 0.16
LeoA    30055      09 59 08.99 +30 45 19.4 g 22.985 0.028 r  21.904 0.016                4292  46 0.67 0.13 1.98 -1.54 0.11
LeoA    29963      09 59 09.42 +30 46 46.5 g 22.892 0.026 r  21.801 0.015                4318  45 0.63 0.10 1.99 -1.53 0.11
LeoA    30157      09 59 09.56 +30 45 57.7 g 22.993 0.028 r  21.982 0.017                4429  48 0.77 0.08 1.96 -1.56 0.11
LeoA    29998      09 59 11.24 +30 46 15.5 g 22.850 0.026 r  21.846 0.016                4422  46 0.73 0.06 1.97 -1.65 0.11
LeoA    29908      09 59 12.53 +30 46 03.5 g 22.906 0.026 r  21.740 0.014                4199  44 0.54 0.10 2.02 -1.48 0.11
LeoA    30822      09 59 14.77 +30 46 39.9 g 23.401 0.039 r  22.446 0.026                4467  49 1.00 0.09 1.91 -1.49 0.12
LeoA    32645      09 59 16.21 +30 45 46.3 g 23.946 0.064 r  23.277 0.051                4879  66 1.55 0.08 1.77 -0.81 0.16
LeoA    29623      09 59 16.32 +30 45 37.4 g 22.498 0.019 r  21.455 0.012                4411  44 0.53 0.07 2.02 -1.42 0.11
LeoA    32492      09 59 17.30 +30 47 20.5 g 24.084 0.071 r  23.226 0.049                4569  67 1.40 0.05 1.81 -1.67 0.22
LeoA    30989      09 59 18.69 +30 45 36.7 g 23.391 0.040 r  22.552 0.028                4625  50 1.14 0.10 1.87 -1.04 0.12
LeoA    33495      09 59 19.21 +30 46 34.7 g 24.369 0.091 r  23.546 0.065                4619  83 1.57 0.04 1.77 -1.51 0.31
LeoA    31666      09 59 19.90 +30 45 35.5 g 23.714 0.052 r  22.886 0.037                4638  49 1.29 0.04 1.84 -2.19 0.30
LeoA    31502      09 59 20.53 +30 46 28.6 g 23.878 0.058 r  22.803 0.035                4244  46 1.04 0.09 1.90 -2.07 0.18
LeoA    32328      09 59 22.22 +30 46 43.2 g 24.022 0.067 r  23.160 0.047                4577  62 1.37 0.03 1.82 -1.25 0.15
LeoA    31118      09 59 22.35 +30 45 23.5 g 23.694 0.051 r  22.619 0.030                4275  49 1.01 0.10 1.90 -2.46 0.20
LeoA    31413      09 59 26.24 +30 45 50.6 g 23.433 0.042 r  22.763 0.034                4882  47 1.34 0.04 1.83 -1.11 0.15
LeoA    33394      09 59 26.28 +30 46 05.3 g 24.093 0.073 r  23.521 0.063                5024  75 1.71 0.03 1.74 -1.86 0.53
LeoA    30041      09 59 28.93 +30 43 39.2 g 22.888 0.026 r  21.894 0.016                4466  48 0.75 0.08 1.96 -1.23 0.11
LeoA    30541      09 59 30.62 +30 42 42.7 g 23.239 0.035 r  22.263 0.022                4438  57 0.90 0.11 1.93 -1.78 0.15
LeoA    31210      09 59 31.15 +30 45 25.7 g 23.544 0.045 r  22.667 0.031                4563  45 1.16 0.05 1.87 -1.35 0.15
LeoA    32490      09 59 32.00 +30 45 12.5 g 24.182 0.076 r  23.224 0.049                4402  67 1.31 0.04 1.83 -1.03 0.13
LeoA    31136      09 59 33.03 +30 43 55.5 g 23.389 0.040 r  22.632 0.030                4756  47 1.23 0.04 1.85 -1.09 0.13
LeoA    31167      09 59 33.96 +30 41 48.3 g 23.566 0.046 r  22.643 0.031                4500  58 1.11 0.06 1.88 -2.12 0.25
LeoA    30465      09 59 34.84 +30 45 55.2 g 23.275 0.036 r  22.217 0.021                4311  46 0.83 0.11 1.95 -1.81 0.12
LeoA    31422      09 59 35.06 +30 43 04.9 g 23.513 0.045 r  22.764 0.034                4765  53 1.29 0.06 1.84 -1.80 0.27
LeoA    30052      09 59 35.78 +30 41 31.4 g 22.998 0.028 r  21.903 0.016                4283  72 0.66 0.04 1.99 -1.79 0.13
LeoA    32105      09 59 35.80 +30 44 14.1 g 23.947 0.063 r  23.064 0.043                4532  63 1.31 0.05 1.83 -1.68 0.20
LeoA    31510      09 59 36.33 +30 44 03.0 g 23.650 0.049 r  22.810 0.035                4611  50 1.25 0.03 1.85 -2.56 0.44
LeoA    29587      09 59 37.41 +30 43 31.8 g 22.575 0.020 r  21.411 0.011                4269  42 0.39 0.09 2.05 -1.70 0.11
LeoA    30248      09 59 38.25 +30 42 04.7 g 23.127 0.031 r  22.053 0.018                4329  57 0.73 0.06 1.97 -1.57 0.12
LeoA    31397      09 59 45.35 +30 44 06.7 g 23.596 0.047 r  22.754 0.033                4603  51 1.22 0.07 1.85 -1.94 0.23
LeoA    30393      09 59 46.82 +30 42 27.9 g 23.065 0.030 r  22.164 0.020                4559  57 0.94 0.13 1.92 -2.47 0.21
LeoA    30678      09 59 55.22 +30 43 00.6 g 23.250 0.035 r  22.362 0.023                4550  61 1.03 0.08 1.90 -1.96 0.19
LeoA    31560      09 59 55.81 +30 42 55.0 g 23.596 0.047 r  22.839 0.035                4745  60 1.32 0.04 1.83 -1.28 0.17
NGC6822 M07-9512   19 44 25.92 -14 50 30.2 B 22.337 0.210 V  21.878 0.058 I 20.718 0.008 4485  57 1.19 0.05 1.86 -0.56 0.11
NGC6822 M07-9518   19 44 25.94 -14 52 05.7 B 22.627 0.101 V  21.640 0.032 I 20.366 0.001 4305  32 0.97 0.04 1.91 -2.23 0.17
NGC6822 M07-9630   19 44 26.35 -14 50 49.8 B 22.314 0.065 V  21.207 0.023 I 19.916 0.001 4335  28 0.80 0.09 1.95 -1.20 0.11
NGC6822 M07-9787   19 44 26.98 -14 52 02.5 B 23.010 0.116 V  21.397 0.027 I 19.808 0.001 3957  15 0.55 0.05 2.01 -2.46 0.12
NGC6822 M07-9903   19 44 27.44 -14 49 42.4 B 22.972 0.159 V  22.292 0.084 I 21.187 0.001 4540  90 1.41 0.06 1.81 -0.90 0.12
NGC6822 M07-10027  19 44 27.91 -14 50 08.3 B 21.756 0.045 V  21.172 0.020 I 20.020 0.001 4478  34 0.94 0.04 1.92 -0.39 0.11
NGC6822 M07-10044  19 44 27.95 -14 51 21.5 B 22.717 0.110 V  21.815 0.043 I 20.304 0.001 4031  22 0.81 0.13 1.95 -1.53 0.12
NGC6822 M07-10225  19 44 28.45 -14 50 42.3 B 22.854 0.194 V  21.778 0.063 I 20.329 0.008 4084  34 0.85 0.02 1.94 -2.00 0.12
NGC6822 M07-10380  19 44 28.94 -14 52 39.5 B 22.075 0.139 V  21.519 0.029 I 20.175 0.001 4239  25 0.85 0.04 1.94 -1.76 0.12
NGC6822 M07-10421  19 44 29.05 -14 50 07.6 B 21.985 0.068 V  21.731 0.051 I 21.074 0.001 5688 117 1.72 0.02 1.73 -0.44 0.16
NGC6822 M07-10558  19 44 29.60 -14 52 15.2 B 22.161 0.142 V  22.022 0.056 I 20.929 0.001 4600  64 1.32 0.02 1.83 -2.25 0.32
NGC6822 M07-10717  19 44 30.18 -14 52 38.4 B 22.247 0.141 V  21.218 0.026 I 19.757 0.006 4103  25 0.60 0.03 2.00 -1.45 0.11
NGC6822 M07-10721  19 44 30.19 -14 51 59.9 B 22.999 0.287 V  22.740 0.154 I 21.206 0.010 4027  54 1.20 0.03 1.86 -1.50 0.18
NGC6822 M07-10887  19 44 30.78 -14 53 07.3 B 22.592 0.116 V  21.362 0.028 I 19.917 0.005 4100  24 0.68 0.03 1.98 -1.90 0.12
NGC6822 M07-10910  19 44 30.84 -14 53 25.5 B 22.112 0.065 V  21.192 0.023 I 20.103 0.001 4687  37 1.02 0.02 1.90 -1.15 0.11
NGC6822 M07-10919  19 44 30.88 -14 49 57.4 B 21.951 0.092 V  21.676 0.076 I 20.139 0.001 4050  32 0.72 0.04 1.97 -1.85 0.11
NGC6822 M07-10954  19 44 31.01 -14 51 26.9 B 21.522 0.028 V  20.346 0.011 I 19.069 0.001 4491  10 0.50 0.02 2.02 -0.92 0.11
NGC6822 M07-10962  19 44 31.05 -14 52 12.8 B 22.855 0.156 V  22.186 0.060 I 20.934 0.001 4312  44 1.21 0.03 1.86 -2.68 0.34
NGC6822 M07-11001  19 44 31.18 -14 51 23.3 B 20.874 0.020 V  20.092 0.009 I 19.079 0.004 4873  20 0.68 0.02 1.98 -1.24 0.11
NGC6822 M07-11127  19 44 31.62 -14 48 40.2 B 21.927 0.113 V  21.285 0.034 I 20.016 0.008 4338  31 0.85 0.02 1.94 -1.54 0.12
NGC6822 M07-11149  19 44 31.69 -14 53 39.0 B 22.111 0.056 V  21.148 0.020 I 19.855 0.005 4331  27 0.78 0.05 1.96 -1.46 0.11
NGC6822 M07-11247  19 44 31.97 -14 53 12.6 B 22.684 0.198 V  22.152 0.068 I 21.270 0.001 5139 104 1.63 0.05 1.76 -0.84 0.17
NGC6822 M07-11924  19 44 33.99 -14 52 11.0 B 22.620 0.185 V  22.046 0.066 I 20.881 0.001 4470  53 1.25 0.07 1.85 -1.39 0.14
NGC6822 M07-11965  19 44 34.13 -14 53 44.1 B 22.868 0.267 V  21.537 0.035 I 19.604 0.001 3742  15 0.36 0.02 2.06 -1.20 0.11
NGC6822 M07-12158  19 44 34.78 -14 53 55.8 B 22.416 0.147 V  21.309 0.027 I 19.544 0.005 3824  15 0.37 0.03 2.06 -0.82 0.11
NGC6822 M07-12382  19 44 35.43 -14 50 49.5 B 22.962 0.231 V  21.539 0.035 I 19.813 0.001 3850  11 0.50 0.05 2.02 -1.11 0.11
NGC6822 M07-12727  19 44 36.51 -14 51 50.3 B 23.611 0.511 V  22.076 0.125 I 21.260 0.010 5262 116 1.67 0.08 1.75 -0.06 0.12
NGC6822 M07-13070  19 44 37.59 -14 53 32.8 B 22.336 0.059 V  20.940 0.019 I 19.312 0.004 3958  19 0.33 0.05 2.06 -1.59 0.11
NGC6822 M07-13269  19 44 38.10 -14 47 39.7 B 22.527 0.113 V  21.400 0.036 I 19.576 0.005 3790  12 0.37 0.09 2.06 -0.93 0.11
NGC6822 M07-13270  19 44 38.10 -14 51 58.3 B 22.053 0.088 V  21.454 0.033 I 19.864 0.001 3954  12 0.57 0.06 2.01 -1.02 0.11
NGC6822 M07-13354  19 44 38.32 -14 50 02.5 B 22.360 0.063 V  21.030 0.023 I 19.478 0.001 4008  15 0.44 0.06 2.04 -1.69 0.11
NGC6822 M07-13512  19 44 38.71 -14 50 40.5 B 22.734 0.107 V  21.309 0.027 I 19.965 0.001 4237  23 0.77 0.11 1.96 -1.10 0.11
NGC6822 M07-13602  19 44 38.96 -14 48 47.4 B 22.982 0.179 V  21.846 0.051 I 20.489 0.008 4223  26 0.97 0.06 1.91 -0.67 0.11
NGC6822 M07-13632  19 44 39.02 -14 51 43.8 B 23.360 0.230 V  22.088 0.044 I 20.712 0.001 4151  23 1.05 0.08 1.90 -0.61 0.12
NGC6822 M07-13747  19 44 39.29 -14 49 01.2 B 22.924 0.138 V  21.480 0.033 I 20.176 0.001 4292  24 0.88 0.04 1.93 -1.27 0.11
NGC6822 M07-13805  19 44 39.46 -14 51 09.1 B 21.235 0.024 V  20.415 0.012 I 19.467 0.004 4974  34 0.88 0.04 1.94 -0.81 0.11
NGC6822 M07-13868  19 44 39.62 -14 51 59.7 B 22.247 0.070 V  21.162 0.024 I 19.954 0.006 4480  26 0.87 0.08 1.94 -0.87 0.11
NGC6822 M07-13882  19 44 39.68 -14 46 58.0 B 22.957 0.258 V  21.336 0.028 I 19.595 0.005 3849  14 0.40 0.04 2.05 -1.02 0.11
NGC6822 M07-14067  19 44 40.14 -14 51 04.2 B 23.223 0.168 V  21.747 0.041 I 20.326 0.001 4120  23 0.86 0.04 1.94 -1.61 0.11
NGC6822 M07-14101  19 44 40.24 -14 52 35.0 B 22.561 0.128 V  21.446 0.032 I 20.040 0.001 4140  21 0.75 0.04 1.96 -2.62 0.16
NGC6822 M07-14116  19 44 40.27 -14 51 11.2 B 22.465 0.317 V  21.642 0.037 I 20.279 0.001 4193  20 0.88 0.07 1.93 -1.68 0.14
NGC6822 M07-14163  19 44 40.39 -14 51 28.8 B 23.007 0.201 V  22.312 0.124 I 20.862 0.001 4090  49 1.08 0.09 1.89 -1.65 0.14
NGC6822 M07-14199  19 44 40.48 -14 49 17.2 B 21.576 0.033 V  20.607 0.015 I 19.529 0.005 4772  23 0.81 0.08 1.95 -0.65 0.11
NGC6822 M07-14400  19 44 40.98 -14 52 17.9 B 22.314 0.109 V  21.162 0.025 I 19.931 0.001 4419  27 0.85 0.11 1.94 -1.62 0.11
NGC6822 M07-14500  19 44 41.18 -14 48 50.9 B 23.339 0.229 V  21.691 0.044 I 20.399 0.001 4275  26 0.97 0.09 1.91 -1.23 0.12
NGC6822 M07-14558  19 44 41.33 -14 46 44.0 B 22.915 0.202 V  21.881 0.059 I 20.314 0.001 3998  23 0.79 0.06 1.96 -1.17 0.11
NGC6822 M07-14578  19 44 41.38 -14 49 46.5 B 22.164 0.064 V  20.862 0.019 I 19.570 0.001 4386  24 0.67 0.08 1.98 -1.09 0.11
NGC6822 M07-14850  19 44 41.98 -14 49 58.2 B 22.246 0.064 V  21.295 0.030 I 20.164 0.001 4644  35 1.01 0.06 1.90 -0.96 0.11
NGC6822 M07-14915  19 44 42.08 -14 48 05.4 B 21.577 0.047 V  21.232 0.028 I 20.019 0.001 4415  29 0.89 0.06 1.93 -1.00 0.11
NGC6822 M07-14927  19 44 42.10 -14 53 04.2 B 22.356 0.078 V  21.255 0.026 I 19.845 0.001 4156  25 0.67 0.09 1.98 -0.80 0.11
NGC6822 M07-14948  19 44 42.15 -14 49 10.2 B 22.608 0.134 V  21.853 0.056 I 20.860 0.001 4864  60 1.38 0.13 1.82 -1.14 0.13
NGC6822 M07-14955  19 44 42.17 -14 48 43.4 B 22.206 0.065 V  20.889 0.020 I 19.396 0.001 4108  19 0.45 0.05 2.04 -1.55 0.11
NGC6822 M07-14998  19 44 42.26 -14 46 15.8 B 21.823 0.060 V  21.142 0.029 I 20.320 0.001 5266  57 1.30 0.11 1.83 -0.53 0.12
NGC6822 M07-15041  19 44 42.35 -14 52 03.0 B 22.827 0.277 V  21.722 0.039 I 20.391 0.001 4231  23 0.95 0.04 1.92 -1.74 0.14
NGC6822 M07-15154  19 44 42.57 -14 50 35.4 B 22.424 0.074 V  21.248 0.025 I 19.884 0.001 4222  21 0.73 0.04 1.97 -1.57 0.11
NGC6822 M07-15216  19 44 42.71 -14 53 21.6 B 23.537 0.234 V  21.905 0.040 I 20.084 0.006 3816  14 0.61 0.08 2.00 -3.01 0.19
NGC6822 M07-15227  19 44 42.74 -14 49 48.2 B 22.081 0.056 V  20.949 0.019 I 19.571 0.001 4254  15 0.61 0.04 2.00 -1.47 0.11
NGC6822 M07-15242  19 44 42.78 -14 54 02.1 B 22.132 0.069 V  20.943 0.017 I 19.586 0.005 4286  22 0.63 0.08 1.99 -2.28 0.12
NGC6822 M07-15431  19 44 43.19 -14 53 31.9 B 22.187 0.058 V  21.226 0.021 I 19.937 0.001 4322  27 0.81 0.11 1.95 -1.59 0.11
NGC6822 M07-15493  19 44 43.33 -14 46 31.1 B 22.405 0.170 V  20.887 0.021 I 19.210 0.004 3937  13 0.28 0.04 2.08 -0.85 0.11
NGC6822 M07-15551  19 44 43.46 -14 49 59.9 B 23.261 0.341 V  21.738 0.045 I 20.413 0.001 4240  25 0.96 0.04 1.92 -1.47 0.12
NGC6822 M07-15562  19 44 43.49 -14 54 44.7 B 22.530 0.274 V  21.438 0.033 I 19.850 0.005 3947  20 0.57 0.14 2.01 -1.34 0.11
NGC6822 M07-15684  19 44 43.75 -14 47 40.1 B 21.406 0.035 V  20.615 0.015 I 19.728 0.001 5110  32 1.02 0.12 1.90 -1.41 0.12
NGC6822 M07-15708  19 44 43.80 -14 50 41.4 B 22.429 0.163 V  21.782 0.042 I 20.778 0.001 4858  35 1.34 0.05 1.83 -1.10 0.15
NGC6822 M07-15833  19 44 44.05 -14 49 38.8 B 22.170 0.078 V  21.264 0.024 I 20.025 0.001 4427  25 0.88 0.16 1.94 -0.76 0.11
NGC6822 M07-15931  19 44 44.21 -14 47 22.7 B 22.417 0.182 V  21.551 0.032 I 20.354 0.007 4444  36 1.03 0.03 1.90 -2.01 0.13
NGC6822 M07-15951  19 44 44.24 -14 52 13.2 B 22.813 0.094 V  21.290 0.025 I 19.617 0.001 3886  16 0.43 0.09 2.04 -1.24 0.11
NGC6822 M07-16067  19 44 44.45 -14 52 45.2 B 22.259 0.088 V  21.115 0.019 I 19.797 0.001 4296  26 0.73 0.07 1.97 -1.39 0.11
NGC6822 M07-16175  19 44 44.66 -14 47 59.3 B 22.370 0.176 V  20.874 0.029 I 19.532 0.001 4279  19 0.62 0.03 2.00 -0.99 0.11
NGC6822 M07-16330  19 44 44.95 -14 55 46.1 B 23.393 0.215 V  21.971 0.071 I 20.568 0.001 4139  52 0.97 0.10 1.91 -1.88 0.17
NGC6822 M07-16425  19 44 45.13 -14 54 48.8 B 22.169 0.196 V  22.488 0.072 I 21.228 0.001 4289  59 1.33 0.10 1.83 -1.45 0.20
NGC6822 M07-16432  19 44 45.14 -14 54 18.0 B 23.153 0.169 V  22.211 0.060 I 21.503 0.001 5690 141 1.86 0.17 1.70 -0.27 0.18
NGC6822 M07-16442  19 44 45.16 -14 47 08.2 B 22.236 0.222 V  21.631 0.039 I 20.173 0.001 4101  22 0.78 0.03 1.96 -0.96 0.11
NGC6822 M07-16603  19 44 45.44 -14 48 17.8 B 22.084 0.102 V  20.839 0.019 I 19.643 0.001 4573  26 0.77 0.06 1.96 -0.79 0.11
NGC6822 M07-16646  19 44 45.52 -14 50 51.9 B 23.190 0.271 V  22.265 0.077 I 20.660 0.001 3946  21 0.93 0.03 1.92 -0.65 0.13
NGC6822 M07-16694  19 44 45.62 -14 54 06.2 B 22.182 0.044 V  21.043 0.017 I 19.678 0.001 4236  23 0.65 0.09 1.99 -1.71 0.11
NGC6822 M07-16699  19 44 45.63 -14 49 09.6 B 22.435 0.103 V  21.315 0.033 I 20.066 0.001 4357  28 0.88 0.03 1.93 -0.81 0.11
NGC6822 M07-16722  19 44 45.67 -14 47 02.6 B 22.929 0.180 V  21.677 0.042 I 20.694 0.001 4927  52 1.32 0.05 1.83 -1.02 0.17
NGC6822 M07-16876  19 44 45.93 -14 54 50.6 B 22.369 0.056 V  20.998 0.019 I 19.322 0.001 3910  17 0.32 0.07 2.07 -1.98 0.11
NGC6822 M07-16963  19 44 46.09 -14 44 15.2 B 22.070 0.100 V  20.811 0.016 I 19.391 0.001 4246  21 0.51 0.04 2.02 -1.01 0.11
NGC6822 M07-17137  19 44 46.38 -14 49 05.4 B 22.340 0.081 V  21.002 0.025 I 19.503 0.001 4034  18 0.48 0.05 2.03 -1.29 0.11
NGC6822 M07-17229  19 44 46.54 -14 48 11.0 B 21.955 0.051 V  20.888 0.022 I 19.632 0.001 4379  26 0.72 0.03 1.97 -1.51 0.11
NGC6822 M07-17293  19 44 46.65 -14 47 16.6 B 21.832 0.077 V  20.795 0.070 I 19.371 0.001 4194  41 0.50 0.03 2.02 -0.94 0.11
NGC6822 M07-17446  19 44 46.90 -14 49 16.0 B 22.348 0.081 V  20.902 0.021 I 19.415 0.001 4155  22 0.46 0.04 2.03 -1.01 0.11
NGC6822 M07-17752  19 44 47.42 -14 41 57.8 B 21.639 0.044 V  20.826 0.020 I 19.873 0.005 4946  40 1.03 0.03 1.90 -1.28 0.11
NGC6822 M07-17778  19 44 47.46 -14 49 42.3 B 22.558 0.102 V  21.838 0.055 I 21.027 0.001 5415  78 1.59 0.03 1.77 -0.49 0.14
NGC6822 M07-17776  19 44 47.46 -14 54 16.6 B 23.093 0.160 V  21.590 0.037 I 19.815 0.001 3823  13 0.49 0.07 2.03 -0.91 0.11
NGC6822 M07-17777  19 44 47.46 -14 54 28.4 B 22.848 0.141 V  21.447 0.030 I 19.835 0.001 3934  14 0.55 0.07 2.01 -1.10 0.11
NGC6822 M07-17914  19 44 47.68 -14 53 22.4 B 21.868 0.057 V  21.408 0.030 I 20.748 0.007 5768  93 1.59 0.07 1.77 -0.23 0.14
NGC6822 M07-17950  19 44 47.73 -14 55 36.2 B 21.836 0.042 V  20.989 0.019 I 19.801 0.001 4502  36 0.83 0.11 1.95 -1.62 0.11
NGC6822 M07-18147  19 44 48.02 -14 45 44.7 B 21.932 0.070 V  21.870 0.063 I 21.283 0.001 5720 143 1.86 0.06 1.70 -0.23 0.15
NGC6822 M07-18194  19 44 48.09 -14 48 54.8 B 22.754 0.134 V  21.279 0.029 I 19.599 0.001 3866  13 0.42 0.07 2.04 -0.92 0.11
NGC6822 M07-18215  19 44 48.12 -14 51 21.4 B 22.762 0.271 V  21.291 0.022 I 19.603 0.001 3865  15 0.42 0.07 2.04 -0.81 0.11
NGC6822 M07-18364  19 44 48.33 -14 47 21.6 B 22.360 0.081 V  21.034 0.026 I 19.645 0.001 4215  23 0.62 0.06 2.00 -1.39 0.11
NGC6822 M07-18472  19 44 48.50 -14 51 19.5 B 22.486 0.083 V  21.001 0.018 I 19.398 0.001 3937  16 0.38 0.07 2.05 -1.08 0.11
NGC6822 M07-18598  19 44 48.69 -14 41 37.5 B 22.591 0.135 V  21.533 0.032 I 20.339 0.001 4450  34 1.02 0.09 1.90 -1.14 0.11
NGC6822 M07-18641  19 44 48.76 -14 48 09.4 B 22.554 0.237 V  21.239 0.033 I 19.800 0.001 4111  20 0.64 0.07 1.99 -1.04 0.11
NGC6822 M07-18694  19 44 48.84 -14 53 38.4 B 23.374 0.253 V  22.605 0.253 I 20.770 0.001 3871  57 0.92 0.12 1.92 -1.20 0.12
NGC6822 M07-18860  19 44 49.06 -14 48 17.7 B 22.273 0.121 V  21.962 0.078 I 20.692 0.001 4300  43 1.10 0.06 1.88 -0.56 0.11
NGC6822 M07-18940  19 44 49.17 -14 54 49.3 B 22.608 0.186 V  21.317 0.023 I 19.854 0.001 4081  19 0.64 0.06 1.99 -0.95 0.11
NGC6822 M07-19026  19 44 49.29 -14 46 12.7 B 22.085 0.083 V  21.067 0.032 I 19.832 0.006 4376  32 0.81 0.05 1.95 -0.82 0.11
NGC6822 M07-19095  19 44 49.39 -14 42 31.4 B 21.868 0.056 V  20.765 0.018 I 19.203 0.001 4002  21 0.34 0.05 2.06 -1.54 0.11
NGC6822 M07-19593  19 44 50.04 -14 46 30.1 B 22.391 0.182 V  21.021 0.050 I 19.597 0.006 4115  29 0.58 0.10 2.01 -1.08 0.11
NGC6822 M07-19663  19 44 50.15 -14 42 27.8 B 22.710 0.142 V  21.787 0.039 I 20.855 0.001 5032  58 1.43 0.06 1.80 -0.79 0.16
NGC6822 M07-19779  19 44 50.28 -14 48 55.5 B 22.793 0.134 V  21.571 0.041 I 20.234 0.001 4235  23 0.88 0.04 1.93 -1.09 0.11
NGC6822 M07-20272  19 44 50.96 -14 50 32.2 B 22.980 0.258 V  21.708 0.058 I 20.484 0.001 4378  50 1.05 0.06 1.89 -1.83 0.14
NGC6822 M07-20279  19 44 50.97 -14 52 42.9 B 22.776 0.139 V  22.507 0.132 I 21.420 0.001 4585 134 1.52 0.09 1.78 -1.50 0.20
NGC6822 M07-20306  19 44 50.99 -14 46 33.6 B 22.922 0.188 V  21.691 0.051 I 20.083 0.007 3951  18 0.67 0.03 1.98 -1.92 0.12
NGC6822 M07-20335  19 44 51.02 -14 56 11.4 B 22.572 0.203 V  21.636 0.061 I 20.563 0.001 4567  76 1.20 0.10 1.86 -1.02 0.12
NGC6822 M07-20377  19 44 51.07 -14 50 56.1 B 22.185 0.080 V  21.255 0.036 I 19.915 0.006 4220  39 0.76 0.18 1.96 -1.13 0.13
NGC6822 M07-20400  19 44 51.09 -14 50 22.9 B 23.083 0.180 V  22.264 0.099 I 21.386 0.001 5137 157 1.68 0.10 1.75 -0.34 0.14
NGC6822 M07-20457  19 44 51.18 -14 43 31.6 B 22.144 0.087 V  21.395 0.045 I 20.329 0.001 4696  68 1.12 0.05 1.88 -0.86 0.12
NGC6822 M07-20523  19 44 51.26 -14 56 19.1 B 21.518 0.035 V  20.552 0.018 I 19.580 0.001 4966  31 0.90 0.08 1.93 -0.52 0.11
NGC6822 M07-20590  19 44 51.35 -14 47 31.8 B 21.803 0.062 V  21.406 0.047 I 20.513 0.008 5089  67 1.32 0.04 1.83 -1.13 0.12
NGC6822 M07-20747  19 44 51.56 -14 40 47.8 B 20.811 0.018 V  20.215 0.010 I 19.479 0.004 5342  48 1.03 0.04 1.90 -1.29 0.13
NGC6822 M07-20896  19 44 51.73 -14 51 28.0 B 21.892 0.093 V  20.985 0.034 I 19.793 0.001 4544  43 0.83 0.06 1.95 -0.91 0.11
NGC6822 M07-21271  19 44 52.18 -14 51 42.5 B 22.239 0.111 V  21.366 0.030 I 20.452 0.001 5130  47 1.28 0.09 1.84 -0.61 0.12
NGC6822 M07-21431  19 44 52.35 -14 54 21.1 B 22.637 0.137 V  21.701 0.041 I 20.729 0.001 4913  51 1.35 0.10 1.82 -0.79 0.12
NGC6822 M07-21444  19 44 52.36 -14 51 49.3 B 22.242 0.188 V  21.343 0.029 I 19.912 0.001 4093  20 0.69 0.04 1.98 -0.97 0.11
NGC6822 M07-21518  19 44 52.46 -14 56 00.9 B 21.789 0.054 V  21.267 0.026 I 20.403 0.006 5208  65 1.30 0.04 1.83 -1.67 0.19
NGC6822 M07-21535  19 44 52.48 -14 46 14.9 B 21.951 0.116 V  21.408 0.089 I 19.433 0.001 3740  23 0.27 0.02 2.08 -0.79 0.11
NGC6822 M07-21547  19 44 52.50 -14 44 23.6 B 21.294 0.032 V  20.618 0.017 I 19.486 0.001 4588  24 0.76 0.03 1.96 -1.19 0.11
NGC6822 M07-21728  19 44 52.71 -14 44 49.4 B 22.435 0.146 V  22.349 0.213 I 21.171 0.001 4599 116 1.35 0.03 1.82 -0.72 0.12
NGC6822 M07-22010  19 44 53.02 -14 46 35.9 B 21.016 0.027 V  20.292 0.014 I 19.218 0.001 4744  18 0.70 0.03 1.98 -0.48 0.11
NGC6822 M07-22121  19 44 53.16 -14 40 50.4 B 21.421 0.046 V  21.544 0.069 I 20.520 0.007 4670  64 1.22 0.05 1.85 -0.67 0.11
NGC6822 M07-22254  19 44 53.31 -14 46 06.8 B 22.199 0.081 V  21.146 0.032 I 19.802 0.006 4244  24 0.71 0.03 1.97 -0.79 0.11
NGC6822 M07-22322  19 44 53.39 -14 45 27.7 B 21.847 0.049 V  20.733 0.029 I 19.341 0.001 4230  21 0.52 0.03 2.02 -1.04 0.11
NGC6822 M07-22336  19 44 53.40 -14 51 32.7 B 22.807 0.363 V  21.463 0.036 I 19.752 0.001 3872  15 0.48 0.05 2.03 -1.14 0.11
NGC6822 M07-22473  19 44 53.55 -14 46 29.7 B 22.879 0.159 V  22.152 0.111 I 20.971 0.001 4468  78 1.27 0.04 1.84 -1.93 0.25
NGC6822 M07-22479  19 44 53.55 -14 51 28.9 B 23.350 0.249 V  22.333 0.104 I 20.954 0.001 4140  61 1.15 0.04 1.87 -1.98 0.20
NGC6822 M07-22489  19 44 53.56 -14 46 46.3 B 20.792 0.026 V  20.539 0.020 I 19.503 0.001 4645  22 0.83 0.04 1.95 -0.39 0.11
NGC6822 M07-22584  19 44 53.65 -14 52 22.7 B 22.014 0.054 V  21.224 0.027 I 20.003 0.006 4445  31 0.88 0.09 1.93 -1.47 0.11
NGC6822 M07-22601  19 44 53.67 -14 45 35.5 B 22.246 0.127 V  21.120 0.039 I 19.559 0.001 3983  18 0.46 0.03 2.03 -0.62 0.11
NGC6822 M07-22699  19 44 53.77 -14 45 42.0 B 21.754 0.072 V  21.636 0.072 I 20.729 0.001 5132  75 1.40 0.04 1.81 -1.11 0.14
NGC6822 M07-22958  19 44 54.04 -14 44 02.8 B 22.043 0.084 V  21.716 0.042 I 21.049 0.009 5652 119 1.71 0.03 1.74 -0.25 0.14
NGC6822 M07-23072  19 44 54.16 -14 54 59.3 B 22.792 0.193 V  21.933 0.049 I 20.865 0.001 4667  62 1.32 0.09 1.83 -1.45 0.15
NGC6822 M07-23248  19 44 54.34 -14 54 33.7 B 22.930 0.291 V  21.991 0.060 I 20.873 0.001 4542  63 1.28 0.08 1.84 -1.74 0.23
NGC6822 M07-23349  19 44 54.46 -14 47 23.0 B 21.378 0.169 V  21.028 0.032 I 20.116 0.001 5075  46 1.15 0.03 1.87 -0.62 0.11
NGC6822 M07-23374  19 44 54.48 -14 46 04.8 B 21.998 0.076 V  21.121 0.054 I 19.927 0.007 4412  44 0.87 0.04 1.94 -0.67 0.11
NGC6822 M07-23882  19 44 55.28 -14 46 00.8 B 21.224 0.056 V  21.147 0.035 I 20.204 0.001 4964  23 1.17 0.04 1.87 -0.07 0.11
NGC6822 M07-24020  19 44 55.48 -14 50 05.3 B 20.411 0.039 V  20.001 0.017 I 19.112 0.001 5147  32 0.78 0.05 1.96 -0.73 0.11
NGC6822 M07-24021  19 44 55.49 -14 54 19.3 B 22.192 0.242 V  21.616 0.053 I 20.292 0.001 4249  34 0.91 0.07 1.93 -1.19 0.12
NGC6822 M07-24057  19 44 55.55 -14 50 52.6 B 22.479 0.217 V  21.044 0.035 I 19.523 0.007 4023  22 0.47 0.08 2.03 -1.29 0.11
NGC6822 M07-24452  19 44 56.00 -14 41 38.6 B 23.016 0.195 V  22.456 0.083 I 21.181 0.001 4272  61 1.30 0.03 1.84 -0.54 0.12
NGC6822 M07-24457  19 44 56.01 -14 41 00.1 B 21.232 0.026 V  20.275 0.013 I 19.183 0.001 4749  19 0.67 0.03 1.98 -0.76 0.11
NGC6822 M07-24683  19 44 56.30 -14 50 30.7 B 23.100 0.395 V  21.434 0.066 I 20.011 0.007 4133  37 0.73 0.03 1.97 -1.16 0.11
NGC6822 M07-24744  19 44 56.37 -14 46 16.1 B 21.631 0.050 V  21.136 0.030 I 20.258 0.001 5124  41 1.24 0.03 1.85 -1.39 0.12
NGC6822 M07-25007  19 44 56.65 -14 44 16.1 B 21.288 0.036 V  20.910 0.025 I 20.028 0.001 5114  41 1.14 0.04 1.87 -0.58 0.11
NGC6822 M07-25178  19 44 56.87 -14 54 26.1 B 22.010 0.216 V  21.257 0.030 I 19.643 0.001 3924  14 0.47 0.08 2.03 -0.83 0.11
NGC6822 M07-25375  19 44 57.09 -14 53 23.4 B 22.124 0.080 V  21.154 0.032 I 19.834 0.001 4269  28 0.74 0.12 1.97 -1.34 0.11
NGC6822 M07-25632  19 44 57.37 -14 53 46.1 B 21.806 0.046 V  20.516 0.013 I 19.188 0.004 4393  11 0.51 0.16 2.02 -0.74 0.11
NGC6822 M07-25731  19 44 57.48 -14 52 51.5 B 21.351 0.029 V  21.026 0.024 I 19.911 0.001 4541  25 0.93 0.09 1.92 -0.67 0.11
NGC6822 M07-25775  19 44 57.52 -14 41 47.0 B 22.411 0.087 V  20.949 0.024 I 19.506 0.005 4155  26 0.53 0.03 2.02 -1.57 0.11
NGC6822 M07-25808  19 44 57.57 -14 43 03.2 B 21.427 0.043 V  20.889 0.025 I 20.141 0.006 5397  64 1.28 0.04 1.84 -0.45 0.12
NGC6822 M07-25862  19 44 57.65 -14 49 33.2 B 21.366 0.050 V  21.376 0.038 I 20.384 0.008 4904  45 1.20 0.17 1.86 -0.77 0.12
NGC6822 M07-25930  19 44 57.73 -14 44 08.4 B 21.680 0.049 V  20.799 0.021 I 19.514 0.001 4323  27 0.66 0.04 1.99 -1.15 0.11
NGC6822 M07-26018  19 44 57.83 -14 50 07.2 B 22.101 0.199 V  22.203 0.180 I 20.582 0.001 3942  73 0.89 0.08 1.93 -2.43 0.17
NGC6822 M07-26157  19 44 57.98 -14 43 54.9 B 21.717 0.043 V  20.590 0.017 I 19.487 0.005 4715  27 0.78 0.07 1.96 -0.79 0.11
NGC6822 M07-26248  19 44 58.08 -14 45 58.7 B 22.936 0.182 V  21.743 0.056 I 20.332 0.001 4164  29 0.87 0.06 1.94 -1.25 0.11
NGC6822 M07-26290  19 44 58.13 -14 49 32.0 B 21.199 0.042 V  20.703 0.035 I 19.709 0.007 4787  42 0.94 0.08 1.92 -0.61 0.11
NGC6822 M07-26806  19 44 58.72 -14 43 03.2 B 22.432 0.119 V  22.115 0.094 I 21.308 0.001 5351 124 1.70 0.06 1.74 -0.61 0.15
NGC6822 M07-26823  19 44 58.75 -14 44 07.0 B 22.755 0.153 V  21.191 0.033 I 19.661 0.001 3984  19 0.52 0.02 2.02 -0.73 0.11
NGC6822 M07-26846  19 44 58.77 -14 52 37.0 B 21.669 0.067 V  21.586 0.069 I 20.889 0.001 5681 130 1.62 0.16 1.76 -2.09 0.50
NGC6822 M07-26936  19 44 58.88 -14 49 08.4 B 21.952 0.060 V  20.730 0.028 I 19.320 0.001 4267  28 0.49 0.09 2.03 -0.97 0.11
NGC6822 M07-27044  19 44 59.01 -14 51 12.9 B 21.943 0.052 V  21.063 0.032 I 20.107 0.001 4990  45 1.12 0.06 1.88 -1.57 0.16
NGC6822 M07-27166  19 44 59.15 -14 40 48.7 B 22.466 0.230 V  21.478 0.038 I 20.263 0.001 4417  37 0.98 0.07 1.91 -1.08 0.11
NGC6822 M07-27173  19 44 59.16 -14 44 16.2 B 21.945 0.085 V  20.846 0.020 I 19.298 0.001 4027  17 0.38 0.08 2.05 -0.85 0.11
NGC6822 M07-27212  19 44 59.21 -14 50 51.0 B 21.637 0.074 V  21.036 0.033 I 19.857 0.001 4428  37 0.86 0.11 1.94 -0.72 0.11
NGC6822 M07-27314  19 44 59.32 -14 39 46.0 B 22.707 0.147 V  21.156 0.030 I 19.573 0.001 3966  21 0.45 0.05 2.04 -1.48 0.11
NGC6822 M07-27474  19 44 59.49 -14 48 52.7 B 22.116 0.096 V  21.284 0.030 I 20.241 0.008 4781  44 1.10 0.14 1.88 -0.98 0.13
NGC6822 M07-27561  19 44 59.59 -14 50 29.9 B 22.453 0.297 V  21.310 0.044 I 20.326 0.001 4839  47 1.18 0.08 1.86 -0.76 0.11
NGC6822 M07-27585  19 44 59.62 -14 42 22.2 B 22.293 0.090 V  21.397 0.027 I 20.241 0.001 4502  33 1.02 0.04 1.90 -0.95 0.11
NGC6822 M07-27662  19 44 59.70 -14 41 44.4 B 22.049 0.043 V  20.856 0.018 I 19.346 0.001 4074  21 0.42 0.04 2.04 -2.18 0.11
NGC6822 M07-27702  19 44 59.74 -14 44 31.9 B 21.936 0.090 V  20.905 0.025 I 19.751 0.001 4578  36 0.84 0.02 1.94 -1.49 0.12
NGC6822 M07-27824  19 44 59.89 -14 51 26.4 B 21.190 0.025 V  20.414 0.013 I 19.598 0.001 5367  37 1.02 0.06 1.90 -0.83 0.12
NGC6822 M07-27828  19 44 59.90 -14 42 30.0 B 22.418 0.184 V  22.060 0.095 I 21.312 0.009 5560 141 1.75 0.04 1.73 -1.28 0.42
NGC6822 M07-27903  19 44 59.99 -14 42 53.5 B 21.975 0.052 V  20.926 0.019 I 19.727 0.001 4537  26 0.80 0.03 1.95 -0.71 0.11
NGC6822 M07-28092  19 45 00.20 -14 44 04.3 B 21.699 0.093 V  21.087 0.031 I 19.811 0.001 4336  28 0.77 0.02 1.96 -0.52 0.11
NGC6822 M07-28120  19 45 00.23 -14 42 44.7 B 22.802 0.120 V  21.404 0.031 I 19.650 0.001 3835  12 0.42 0.03 2.04 -0.98 0.11
NGC6822 M07-28203  19 45 00.35 -14 43 02.0 B 23.024 0.317 V  22.207 0.113 I 21.200 0.001 4760 103 1.50 0.03 1.79 -0.85 0.13
NGC6822 M07-28298  19 45 00.45 -14 42 03.1 B 21.820 0.068 V  21.058 0.026 I 19.609 0.001 4112  21 0.56 0.04 2.01 -0.86 0.11
NGC6822 M07-28341  19 45 00.50 -14 42 24.6 B 22.094 0.063 V  20.897 0.030 I 19.496 0.001 4210  24 0.56 0.06 2.01 -0.96 0.11
NGC6822 M07-28481  19 45 00.68 -14 47 59.6 B 22.354 0.126 V  22.432 0.134 I 21.270 0.001 4434 105 1.40 0.07 1.81 -0.54 0.13
NGC6822 M07-28771  19 45 01.04 -14 43 19.0 B 21.868 0.047 V  20.823 0.018 I 19.414 0.001 4202  18 0.53 0.10 2.02 -1.68 0.11
NGC6822 M07-28805  19 45 01.09 -14 51 26.3 B 21.686 0.040 V  20.951 0.024 I 19.666 0.001 4381  28 0.72 0.07 1.97 -1.34 0.11
NGC6822 M07-28906  19 45 01.21 -14 41 01.6 B 22.764 0.232 V  21.871 0.058 I 20.752 0.001 4528  66 1.23 0.04 1.85 -0.72 0.12
NGC6822 M07-29170  19 45 01.54 -14 52 25.9 B 21.785 0.153 V  21.444 0.062 I 20.343 0.001 4545  49 1.10 0.09 1.88 -0.88 0.11
NGC6822 M07-29205  19 45 01.58 -14 52 13.9 B 21.389 0.052 V  21.212 0.037 I 20.263 0.001 4854  40 1.18 0.09 1.86 -0.53 0.11
NGC6822 M07-29229  19 45 01.61 -14 52 52.3 B 21.666 0.068 V  21.098 0.036 I 19.643 0.006 4084  24 0.56 0.07 2.01 -1.30 0.11
NGC6822 M07-29557  19 45 02.07 -14 49 10.1 B 22.338 0.135 V  20.961 0.078 I 19.134 0.008 3934  18 0.20 0.04 2.10 -0.97 0.11
NGC6822 M07-29608  19 45 02.13 -14 42 55.5 B 22.479 0.126 V  21.097 0.021 I 19.706 0.001 4185  20 0.64 0.05 1.99 -1.03 0.11
NGC6822 M07-29673  19 45 02.21 -14 47 19.1 B 21.499 0.042 V  21.397 0.039 I 20.746 0.001 5116  96 1.60 0.10 1.76 -0.36 0.11
NGC6822 M07-29769  19 45 02.34 -14 43 09.7 B 23.381 0.330 V  21.528 0.030 I 19.833 0.001 3880  11 0.52 0.05 2.02 -1.47 0.11
NGC6822 M07-30016  19 45 02.70 -14 45 30.5 B 21.451 0.082 V  20.506 0.023 I 19.589 0.001 5082  56 0.94 0.10 1.92 -0.91 0.14
NGC6822 M07-30039  19 45 02.72 -14 49 59.9 B 22.287 0.104 V  20.983 0.022 I 19.588 0.001 4192  25 0.60 0.06 2.00 -1.44 0.11
NGC6822 M07-30336  19 45 03.11 -14 50 34.0 B 21.370 0.039 V  21.682 0.092 I 20.888 0.001 5344 114 1.55 0.06 1.78 -0.76 0.15
NGC6822 M07-30411  19 45 03.22 -14 52 51.5 B 22.007 0.058 V  21.056 0.022 I 19.933 0.001 4677  30 0.93 0.08 1.92 -0.85 0.11
NGC6822 M07-30455  19 45 03.28 -14 50 51.4 B 21.201 0.026 V  20.335 0.012 I 19.312 0.001 4860  24 0.77 0.04 1.96 -1.04 0.11
NGC6822 M07-30660  19 45 03.57 -14 48 20.7 B 21.982 0.084 V  20.748 0.032 I 19.134 0.001 3979  24 0.29 0.13 2.07 -2.18 0.11
NGC6822 M07-30709  19 45 03.64 -14 47 51.0 B 22.368 0.114 V  21.243 0.027 I 19.715 0.001 4026  17 0.54 0.10 2.01 -1.39 0.11
NGC6822 M07-30714  19 45 03.64 -14 45 44.3 B 21.960 0.074 V  21.540 0.045 I 20.664 0.008 5173 127 1.40 0.08 1.81 -1.38 0.30
NGC6822 M07-30762  19 45 03.71 -14 48 09.4 B 22.420 0.137 V  21.172 0.042 I 19.576 0.001 3961  19 0.45 0.06 2.04 -2.00 0.12
NGC6822 M07-30790  19 45 03.74 -14 49 57.8 B 22.299 0.085 V  20.801 0.020 I 19.291 0.004 4123  20 0.40 0.13 2.05 -0.74 0.11
NGC6822 M07-30831  19 45 03.81 -14 48 04.2 B 21.634 0.041 V  20.522 0.017 I 19.206 0.001 4371  14 0.52 0.11 2.02 -1.67 0.11
NGC6822 M07-30977  19 45 04.00 -14 39 51.7 B 22.101 0.115 V  21.312 0.060 I 20.089 0.001 4405  76 0.91 0.04 1.93 -2.92 0.27
NGC6822 M07-31021  19 45 04.07 -14 43 41.3 B 22.180 0.145 V  21.581 0.035 I 20.561 0.001 4817  46 1.24 0.04 1.85 -1.12 0.12
NGC6822 M07-31049  19 45 04.11 -14 45 25.8 B 22.688 0.153 V  22.073 0.067 I 21.079 0.001 4882 125 1.46 0.11 1.80 -1.67 0.29
NGC6822 M07-31124  19 45 04.21 -14 41 55.5 B 23.504 0.324 V  22.377 0.099 I 21.339 0.001 4698  96 1.53 0.04 1.78 -1.09 0.14
NGC6822 M07-31159  19 45 04.26 -14 46 32.7 B 22.037 0.072 V  21.047 0.027 I 19.782 0.005 4340  33 0.77 0.08 1.96 -1.14 0.11
NGC6822 M07-31160  19 45 04.26 -14 52 17.2 B 21.816 0.064 V  21.114 0.021 I 20.007 0.001 4690  24 0.97 0.09 1.91 -0.77 0.11
NGC6822 M07-31251  19 45 04.38 -14 49 42.2 B 22.539 0.126 V  22.248 0.080 I 21.278 0.001 4934 101 1.56 0.10 1.77 -1.37 0.17
NGC6822 M07-31295  19 45 04.44 -14 44 42.2 B 23.744 0.372 V  21.936 0.056 I 20.312 0.001 3949  27 0.77 0.10 1.96 -1.41 0.12
NGC6822 M07-31308  19 45 04.46 -14 44 37.2 B 22.720 0.213 V  21.786 0.059 I 20.737 0.001 4764  81 1.29 0.04 1.84 -1.01 0.14
NGC6822 M07-31391  19 45 04.56 -14 48 49.0 B 22.170 0.075 V  21.112 0.024 I 19.871 0.006 4400  29 0.82 0.06 1.95 -0.85 0.11
NGC6822 M07-31404  19 45 04.58 -14 48 04.8 B 22.139 0.066 V  20.996 0.022 I 19.795 0.001 4523  31 0.82 0.05 1.95 -0.71 0.11
NGC6822 M07-31754  19 45 05.06 -14 46 02.5 B 22.881 0.277 V  21.834 0.071 I 20.851 0.001 4963 127 1.39 0.03 1.81 -0.80 0.14
NGC6822 M07-31908  19 45 05.25 -14 40 45.2 B 22.531 0.128 V  21.402 0.028 I 20.188 0.001 4423  33 0.95 0.04 1.92 -0.90 0.11
NGC6822 M07-32011  19 45 05.39 -14 42 30.3 B 21.694 0.041 V  20.568 0.016 I 19.412 0.001 4644  19 0.71 0.04 1.97 -0.61 0.11
NGC6822 M07-32090  19 45 05.48 -14 50 19.1 B 23.619 0.324 V  21.664 0.039 I 19.907 0.001 3866  12 0.54 0.07 2.01 -1.12 0.11
NGC6822 M07-32107  19 45 05.51 -14 45 17.9 B 20.466 0.018 V  20.206 0.014 I 19.337 0.001 5064  40 0.88 0.04 1.93 -0.60 0.11
NGC6822 M07-32221  19 45 05.67 -14 51 43.3 B 22.035 0.074 V  20.794 0.017 I 19.315 0.001 4127  21 0.43 0.06 2.04 -1.21 0.11
NGC6822 M07-32253  19 45 05.70 -14 47 45.5 B 22.557 0.145 V  21.533 0.053 I 20.312 0.001 4377  50 0.99 0.09 1.91 -1.48 0.16
NGC6822 M07-32471  19 45 06.03 -14 44 46.3 B 23.381 0.486 V  22.339 0.104 I 21.212 0.001 4514 110 1.40 0.03 1.81 -0.49 0.15
NGC6822 M07-32518  19 45 06.10 -14 50 08.4 B 22.506 0.126 V  21.332 0.032 I 20.308 0.001 4833  41 1.15 0.04 1.87 -1.52 0.16
NGC6822 M07-32554  19 45 06.14 -14 47 44.2 B 23.617 0.342 V  22.226 0.089 I 20.487 0.001 3877  28 0.82 0.04 1.95 -1.36 0.12
NGC6822 M07-32558  19 45 06.15 -14 50 03.7 B 21.761 0.063 V  21.085 0.026 I 19.707 0.001 4153  25 0.65 0.04 1.99 -0.93 0.11
NGC6822 M07-32615  19 45 06.23 -14 40 43.5 B 21.909 0.053 V  20.944 0.021 I 19.737 0.001 4538  33 0.80 0.05 1.95 -0.85 0.11
NGC6822 M07-32702  19 45 06.35 -14 45 20.4 B 22.345 0.076 V  21.160 0.024 I 19.948 0.001 4411  48 0.87 0.04 1.94 -1.08 0.12
NGC6822 M07-32738  19 45 06.40 -14 45 36.3 B 21.397 0.035 V  20.975 0.025 I 20.198 0.008 5142  78 1.29 0.05 1.84 -0.32 0.11
NGC6822 M07-32744  19 45 06.41 -14 40 30.5 B 22.384 0.110 V  21.138 0.023 I 19.669 0.001 4075  24 0.56 0.04 2.01 -1.38 0.11
NGC6822 M07-32785  19 45 06.47 -14 42 29.4 B 22.430 0.291 V  22.004 0.087 I 20.869 0.001 4534  62 1.27 0.09 1.84 -0.85 0.11
NGC6822 M07-32824  19 45 06.53 -14 50 59.1 B 21.904 0.126 V  21.958 0.068 I 21.204 0.010 5685 110 1.70 0.03 1.74 -0.72 0.16
NGC6822 M07-32851  19 45 06.57 -14 47 42.8 B 23.876 0.261 V  21.482 0.032 I 19.818 0.001 3895  16 0.52 0.04 2.02 -0.97 0.11
NGC6822 M07-32968  19 45 06.77 -14 44 10.6 B 23.769 0.429 V  22.630 0.132 I 21.506 0.001 4605 130 1.52 0.05 1.78 -0.63 0.14
NGC6822 M07-33008  19 45 06.83 -14 43 27.5 B 22.097 0.129 V  21.110 0.024 I 19.957 0.001 4553  42 0.92 0.08 1.93 -1.14 0.11
NGC6822 M07-33076  19 45 06.95 -14 46 35.7 B 22.637 0.196 V  21.531 0.037 I 20.582 0.001 4951  64 1.31 0.03 1.83 -0.28 0.12
NGC6822 M07-33428  19 45 07.53 -14 41 16.6 B 22.403 0.084 V  21.373 0.028 I 20.126 0.001 4372  33 0.90 0.06 1.93 -1.40 0.11
NGC6822 M07-33452  19 45 07.57 -14 44 01.6 B 22.900 0.158 V  21.356 0.025 I 19.878 0.001 4061  19 0.64 0.04 1.99 -0.84 0.11
NGC6822 M07-33683  19 45 07.93 -14 40 49.9 B 22.251 0.207 V  21.805 0.054 I 20.496 0.001 4273  40 1.00 0.09 1.91 -1.42 0.11
NGC6822 M07-33902  19 45 08.27 -14 45 48.1 B 21.763 0.138 V  21.370 0.045 I 20.113 0.001 4262  48 0.89 0.04 1.93 -0.77 0.11
NGC6822 M07-33943  19 45 08.34 -14 41 43.6 B 22.544 0.253 V  22.290 0.098 I 21.246 0.010 4659 135 1.48 0.10 1.79 -1.35 0.14
NGC6822 M07-34104  19 45 08.60 -14 40 44.1 B 22.274 0.149 V  21.541 0.043 I 20.406 0.007 4547  59 1.09 0.09 1.88 -1.15 0.13
NGC6822 M07-34138  19 45 08.67 -14 47 26.3 B 22.274 0.091 V  21.242 0.037 I 19.910 0.001 4249  37 0.76 0.04 1.96 -1.15 0.11
NGC6822 M07-34224  19 45 08.79 -14 41 22.5 B 22.624 0.223 V  21.376 0.028 I 19.819 0.001 3973  14 0.57 0.14 2.01 -0.93 0.11
NGC6822 M07-34227  19 45 08.79 -14 47 57.8 B 22.574 0.100 V  21.501 0.040 I 20.494 0.001 4848  49 1.23 0.04 1.85 -0.50 0.11
NGC6822 M07-34750  19 45 09.62 -14 45 44.9 B 23.576 0.495 V  22.384 0.093 I 21.224 0.001 4480 102 1.38 0.03 1.82 -1.47 0.18
NGC6822 M07-34776  19 45 09.66 -14 46 55.0 B 22.155 0.082 V  20.982 0.022 I 19.569 0.001 4138  33 0.57 0.06 2.01 -0.93 0.11
NGC6822 M07-35341  19 45 10.64 -14 42 49.0 B 22.571 0.371 V  21.068 0.027 I 19.390 0.005 3877  18 0.34 0.05 2.06 -0.79 0.11
NGC6822 M07-35640  19 45 11.12 -14 41 01.6 B 22.749 0.130 V  21.430 0.034 I 20.096 0.001 4236  30 0.83 0.07 1.95 -1.01 0.11
NGC6822 M07-35996  19 45 11.81 -14 45 12.3 B 22.967 0.175 V  21.514 0.073 I 20.138 0.009 4160  44 0.81 0.06 1.95 -0.78 0.11
NGC6822 M07-36208  19 45 12.21 -14 44 21.4 B 21.713 0.060 V  20.815 0.015 I 19.803 0.001 4870  27 0.96 0.05 1.92 -0.73 0.11
NGC6822 M07-36624  19 45 13.01 -14 46 58.9 B 22.121 0.060 V  21.076 0.025 I 19.834 0.006 4415  48 0.81 0.05 1.95 -1.28 0.11
NGC6822 M07-36975  19 45 13.68 -14 43 21.7 B 21.974 0.065 V  20.641 0.017 I 19.113 0.001 4047  18 0.34 0.05 2.06 -0.84 0.11
NGC6822 M07-37253  19 45 14.26 -14 48 22.1 B 22.638 0.201 V  21.304 0.044 I 19.970 0.001 4209  30 0.78 0.11 1.96 -0.81 0.11
NGC6822 M07-37407  19 45 14.56 -14 42 37.7 B 22.596 0.113 V  21.719 0.042 I 20.873 0.001 5279 105 1.50 0.05 1.79 -0.53 0.16
NGC6822 M07-37662  19 45 15.11 -14 43 17.9 B 22.664 0.124 V  21.293 0.024 I 19.766 0.005 4003  18 0.56 0.11 2.01 -0.90 0.11
NGC6822 M07-37754  19 45 15.32 -14 45 38.9 B 22.137 0.080 V  20.909 0.023 I 19.449 0.001 4073  23 0.49 0.09 2.03 -1.05 0.11
NGC6822 M07-37954  19 45 15.75 -14 44 22.4 B 22.932 0.166 V  21.980 0.068 I 21.013 0.001 4895  86 1.46 0.06 1.80 -0.68 0.12
NGC6822 M07-38175  19 45 16.19 -14 47 48.7 B 22.465 0.112 V  20.959 0.023 I 19.441 0.001 4017  23 0.45 0.06 2.04 -0.81 0.11
NGC6822 M07-38306  19 45 16.52 -14 46 37.1 B 23.209 0.252 V  21.997 0.054 I 20.687 0.001 4236  47 1.08 0.10 1.89 -1.32 0.12
NGC6822 M07-38497  19 45 16.95 -14 43 04.5 B 23.348 0.244 V  21.870 0.147 I 21.016 0.001 5042 191 1.54 0.08 1.78 -0.01 0.12
NGC6822 M07-38645  19 45 17.29 -14 44 46.8 B 22.159 0.066 V  20.893 0.020 I 19.555 0.005 4299  15 0.64 0.08 1.99 -0.96 0.11
NGC6822 M07-38726  19 45 17.47 -14 44 01.2 B 22.283 0.085 V  21.715 0.036 I 20.786 0.001 5016  59 1.40 0.11 1.81 -0.84 0.13
NGC6822 M07-39444  19 45 19.32 -14 45 00.1 B 22.003 0.059 V  21.730 0.046 I 20.832 0.001 5053  63 1.45 0.08 1.80 -0.05 0.11
NGC6822 M07-39457  19 45 19.36 -14 45 38.2 B 22.105 0.255 V  22.183 0.079 I 21.269 0.001 5021 109 1.60 0.10 1.76 -0.30 0.13
NGC6822 M07-39483  19 45 19.43 -14 45 59.9 B 22.503 0.208 V  22.087 0.076 I 21.131 0.001 4917 105 1.52 0.08 1.78 -0.65 0.14
NGC6822 M07-39625  19 45 19.85 -14 43 45.1 B 22.101 0.063 V  21.018 0.020 I 19.787 0.001 4442  34 0.80 0.06 1.95 -1.36 0.11
NGC6822 M07-39670  19 45 20.00 -14 45 49.2 B 22.193 0.128 V  21.335 0.029 I 20.067 0.001 4330  31 0.87 0.10 1.94 -0.99 0.11
NGC6822 M07-39710  19 45 20.10 -14 42 26.7 B 22.476 0.079 V  21.466 0.041 I 20.333 0.001 4558  73 1.07 0.11 1.89 -0.68 0.11
NGC6822 M07-40089  19 45 21.06 -14 45 26.1 B 21.718 0.060 V  20.722 0.023 I 19.784 0.001 5031  36 1.01 0.11 1.90 -1.07 0.12
NGC6822 M07-40197  19 45 21.36 -14 42 22.4 B 23.321 0.276 V  21.238 0.024 I 19.655 0.001 3970  25 0.49 0.08 2.03 -0.95 0.11
NGC6822 M07-40321  19 45 21.69 -14 42 30.7 B 22.657 0.216 V  21.607 0.046 I 20.472 0.001 4523  91 1.12 0.08 1.88 -1.10 0.12
NGC6822 M07-40933  19 45 23.27 -14 45 20.3 B 22.486 0.135 V  21.743 0.048 I 20.848 0.001 5141  77 1.45 0.13 1.80 -0.84 0.21
NGC6822 M07-40988  19 45 23.43 -14 45 10.9 B 22.639 0.122 V  21.813 0.041 I 20.744 0.001 4674  53 1.27 0.08 1.84 -1.00 0.13
NGC6822 M07-41163  19 45 23.92 -14 45 10.2 B 22.682 0.202 V  21.898 0.061 I 20.605 0.001 4260  40 1.05 0.10 1.89 -0.81 0.12
NGC6822 M07-41258  19 45 24.22 -14 43 09.8 B 22.890 0.193 V  20.967 0.032 I 19.220 0.001 3861  21 0.25 0.12 2.08 -0.82 0.11
NGC6822 M07-41566  19 45 25.12 -14 43 40.7 B 22.199 0.152 V  21.489 0.029 I 20.351 0.001 4544  50 1.07 0.06 1.89 -1.38 0.12
NGC6822 M07-41671  19 45 25.45 -14 43 09.9 B 22.418 0.104 V  21.156 0.024 I 19.784 0.006 4208  37 0.68 0.08 1.98 -1.18 0.11
NGC6822 M07-42197  19 45 27.15 -14 43 42.4 B 22.395 0.113 V  21.051 0.024 I 19.746 0.001 4346  24 0.73 0.07 1.97 -1.12 0.11
Aqr     1096       20 46 35.62 -12 51 07.7 g 23.928 0.060 r  22.801 0.021                4308  62 0.87 0.06 1.94 -0.77 0.12
Aqr     1608       20 46 39.15 -12 50 21.8 g 23.587 0.050 r  22.669 0.020                4564  47 0.90 0.09 1.93 -1.34 0.12
Aqr     1621       20 46 39.90 -12 50 16.6 g 23.353 0.051 r  22.363 0.016                4421  44 0.72 0.06 1.97 -1.61 0.12
Aqr     1294       20 46 40.27 -12 51 03.5 g 23.791 0.068 r  23.064 0.026                4792  45 1.19 0.05 1.86 -1.90 0.33
Aqr     1599       20 46 40.95 -12 51 24.3 g 23.498 0.045 r  22.656 0.016                4639  47 0.95 0.11 1.92 -1.75 0.15
Aqr     1732       20 46 41.74 -12 51 20.2 g 23.380 0.038 r  22.442 0.017                4507  49 0.79 0.08 1.95 -1.67 0.13
Aqr     1841       20 46 43.31 -12 49 46.6 g 22.978 0.035 r  21.995 0.015                4452  43 0.57 0.10 2.01 -1.53 0.12
Aqr     1764       20 46 43.62 -12 49 41.5 g 23.911 0.053 r  23.123 0.022                4698  44 1.18 0.11 1.86 -1.90 0.23
Aqr     1928       20 46 45.80 -12 51 06.4 g 23.225 0.048 r  22.237 0.015                4430  52 0.67 0.10 1.98 -1.38 0.11
Aqr     1900       20 46 46.17 -12 51 28.8 g 24.337 0.095 r  23.693 0.030                4903  71 1.51 0.06 1.79 -2.63 0.87
Aqr     1836       20 46 46.54 -12 51 45.8 g 23.708 0.061 r  22.845 0.022                4605  42 1.01 0.08 1.90 -1.31 0.13
Aqr     1762       20 46 48.54 -12 51 35.5 g 23.502 0.061 r  22.578 0.015                4531  43 0.86 0.08 1.94 -0.98 0.11
Aqr     1682       20 46 50.27 -12 52 05.0 g 23.635 0.067 r  22.705 0.018                4500  50 0.91 0.06 1.93 -1.66 0.13
Aqr     1853       20 46 50.79 -12 51 29.3 g 23.889 0.074 r  22.817 0.021                4299  45 0.85 0.08 1.94 -1.67 0.14
Aqr     1705       20 46 53.91 -12 51 02.8 g 23.375 0.083 r  22.424 0.019                4504  54 0.78 0.10 1.96 -1.14 0.13
Aqr     1481       20 46 54.83 -12 51 39.6 g 23.316 0.051 r  22.181 0.014                4295  45 0.52 0.11 2.02 -1.10 0.11
Aqr     927        20 46 55.47 -12 51 50.1 g 23.438 0.059 r  22.588 0.015                4628  35 0.92 0.04 1.93 -1.47 0.14
Aqr     1590       20 46 56.00 -12 50 45.6 g 23.660 0.068 r  22.687 0.021                4452  39 0.85 0.05 1.94 -2.00 0.16
Aqr     1421       20 46 56.29 -12 50 37.8 g 23.750 0.080 r  22.763 0.020                4412  40 0.87 0.05 1.94 -2.05 0.17
Aqr     1153       20 46 56.81 -12 51 02.8 g 23.722 0.083 r  22.757 0.021                4460  61 0.89 0.05 1.93 -1.41 0.13
Aqr     1333       20 46 57.56 -12 50 06.2 g 23.198 0.051 r  22.202 0.015                4392  44 0.65 0.05 1.99 -1.28 0.11
Aqr     934        20 46 57.97 -12 52 08.4 g 23.346 0.044 r  22.406 0.015                4530  43 0.78 0.04 1.96 -1.99 0.14
Aqr     1262       20 46 58.35 -12 51 49.7 g 23.133 0.042 r  22.121 0.014                4398  67 0.60 0.06 2.00 -1.37 0.11
Aqr     978        20 46 58.67 -12 50 29.8 g 23.875 0.068 r  23.222 0.041                4900  52 1.30 0.03 1.83 -1.11 0.17
Aqr     126        20 47 07.95 -12 51 44.8 g 23.706 0.054 r  22.530 0.016                4068  82 0.65 0.04 1.99 -1.82 0.14
Peg     258783     23 28 10.28 +14 48 41.8 B 24.221 0.303 V  23.137 0.162 I 21.649 0.219 4434 209 0.82 0.09 1.95 -1.76 0.23
Peg     258789     23 28 10.80 +14 48 47.2 B 24.635 0.415 V  23.355 0.197 I 21.516 0.248 3962 145 0.55 0.07 2.01 -1.98 0.16
Peg     258162     23 28 12.56 +14 48 44.4 B 24.169 0.334 V  22.546 0.105 I 21.069 0.136 4015 108 0.35 0.09 2.06 -3.04 0.17
Peg     258840     23 28 14.10 +14 47 34.5 B 25.131 0.631 V  23.177 0.153 I 21.533 0.196 4011  88 0.39 0.04 2.05 -1.46 0.12
Peg     258845     23 28 14.25 +14 48 15.7 B 25.257 0.691 V  23.202 0.162 I 21.441 0.195 3713 135 0.29 0.09 2.08 -3.24 0.21
Peg     258132     23 28 15.15 +14 45 43.2 B 25.132 0.682 V  23.502 0.190 I 21.661 0.230 3739 209 0.50 0.04 2.03 -1.74 0.19
Peg     258860     23 28 15.34 +14 47 38.6 B 24.704 0.473 V  22.590 0.115 I 20.968 0.132 3737  32 0.09 0.04 2.12 -1.06 0.11
Peg     258880     23 28 15.56 +14 49 56.7 B 24.222 0.290 V  22.961 0.158 I 21.322 0.182 4180  89 0.54 0.09 2.01 -1.27 0.11
Peg     257760     23 28 15.82 +14 48 21.8 B 24.304 0.270 V  22.935 0.151 I 21.706 0.219 4623  98 0.81 0.05 1.95 -0.66 0.11
Peg     258099     23 28 15.97 +14 49 07.0 B 23.631 0.116 V  22.374 0.097 I 20.560 0.090 3941  21 0.18 0.06 2.10 -0.87 0.11
Peg     258885     23 28 16.98 +14 46 27.7 B 24.787 0.536 V  22.716 0.127 I 21.076 0.151 3760  38 0.15 0.04 2.11 -1.22 0.11
Peg     258906     23 28 17.75 +14 48 27.2 B 25.513 0.648 V  22.697 0.124 I 21.079 0.130 3665  72 0.00 0.04 2.14 -2.76 0.13
Peg     258925     23 28 18.56 +14 46 52.5 B 24.042 0.187 V  22.729 0.124 I 21.209 0.149 3986  56 0.52 0.02 2.02 -1.02 0.11
Peg     258946     23 28 19.07 +14 47 26.1 B 24.148 0.295 V  23.125 0.160 I 21.427 0.191 4327  83 0.67 0.06 1.98 -0.78 0.11
Peg     258966     23 28 20.13 +14 46 12.0 B 24.599 0.444 V  22.824 0.120 I 20.988 0.128 3726  41 0.14 0.05 2.11 -1.68 0.11
Peg     259008     23 28 20.68 +14 47 23.4 B 25.487 0.760 V  23.499 0.190 I 21.795 0.249 3807 106 0.49 0.03 2.03 -0.96 0.13
Peg     259023     23 28 21.05 +14 47 18.7 B 24.406 0.423 V  22.850 0.124 I 21.746 0.225 4401 144 0.79 0.04 1.96 -2.69 0.18
Peg     259022     23 28 21.39 +14 47 16.4 B 25.002 0.599 V  23.117 0.148 I 21.201 0.160 3857  49 0.18 0.04 2.10 -1.23 0.11
Peg     257824     23 28 21.72 +14 46 54.8 B 24.194 0.340 V  22.526 0.104 I 20.495 0.094 3748  32 0.00 0.08 2.14 -1.44 0.11
Peg     259043     23 28 22.25 +14 46 06.5 B 25.123 0.633 V  23.183 0.154 I 21.232 0.161 4080  70 0.17 0.03 2.10 -1.47 0.11
Peg     259069     23 28 23.61 +14 45 34.3 B 25.258 0.663 V  23.096 0.149 I 21.772 0.231 4108  96 0.53 0.03 2.02 -0.92 0.12
Peg     259105     23 28 24.15 +14 47 08.8 B 24.794 0.551 V  23.136 0.150 I 21.836 0.249 3803  59 0.72 0.04 1.97 -1.04 0.12
Peg     259086     23 28 24.29 +14 45 16.3 B 25.066 0.543 V  22.701 0.118 I 20.973 0.123 3575  48 0.00 0.04 2.14 -1.09 0.12
Peg     258532     23 28 24.53 +14 45 56.6 B 24.507 0.401 V  22.633 0.109 I 21.004 0.125 3966  79 0.19 0.04 2.10 -2.30 0.12
Peg     258548     23 28 24.98 +14 45 31.2 B 24.815 0.489 V  22.728 0.117 I 21.153 0.140 3740  38 0.20 0.05 2.10 -0.82 0.11
Peg     324609     23 28 25.08 +14 47 02.4 B 23.876 0.247 V  22.941 0.142 I 21.370 0.190 4392 123 0.75 0.04 1.97 -1.55 0.14
Peg     324620     23 28 25.57 +14 45 28.3 B 24.557 0.392 V  23.277 0.190 I 21.379 0.188 3929 140 0.47 0.04 2.03 -2.00 0.15
Peg     324651     23 28 25.59 +14 47 51.1 B 24.115 0.327 V  22.576 0.107 I 21.260 0.158 4059  54 0.53 0.02 2.02 -0.99 0.11
Peg     323637     23 28 25.67 +14 44 34.1 B 23.824 0.211 V  22.833 0.129 I 21.212 0.163 3918  64 0.64 0.05 1.99 -0.97 0.12
Peg     324607     23 28 25.69 +14 44 51.5 B 24.082 0.281 V  23.008 0.155 I 21.495 0.209 4208 149 0.75 0.10 1.96 -1.29 0.13
Peg     324671     23 28 26.10 +14 47 57.6 B 24.698 0.554 V  23.142 0.159 I 21.736 0.246 3917 133 0.68 0.07 1.98 -2.05 0.15
Peg     324664     23 28 26.26 +14 46 48.4 B 25.604 0.795 V  23.398 0.183 I 21.665 0.235 3639  80 0.36 0.04 2.06 -1.42 0.13
Peg     324680     23 28 27.20 +14 44 32.0 B 25.867 0.799 V  22.903 0.146 I 21.091 0.144 3613  46 0.00 0.04 2.14 -1.71 0.12
Peg     323904     23 28 28.04 +14 45 22.1 B 23.950 0.201 V  22.726 0.128 I 21.302 0.171 4214  91 0.64 0.03 1.99 -1.31 0.12
Peg     324758     23 28 28.07 +14 47 21.1 B 23.935 0.293 V  23.146 0.158 I 21.362 0.191 4325 122 0.73 0.03 1.97 -0.68 0.11
Peg     324798     23 28 29.27 +14 46 44.8 B 24.521 0.482 V  22.902 0.135 I 21.423 0.194 3994 115 0.50 0.04 2.03 -2.28 0.13
Peg     324790     23 28 29.33 +14 45 41.6 B 24.042 0.203 V  22.721 0.129 I 21.209 0.158 3682  37 0.52 0.03 2.02 -0.70 0.11
Peg     324824     23 28 30.18 +14 47 01.2 B 23.963 0.164 V  22.657 0.116 I 21.415 0.170 4363  82 0.72 0.03 1.97 -1.54 0.11
Peg     324891     23 28 31.25 +14 46 26.4 B 24.653 0.484 V  22.803 0.125 I 20.954 0.135 4031  42 0.10 0.03 2.12 -0.92 0.11
Peg     324890     23 28 31.72 +14 46 27.0 B 24.969 0.646 V  22.610 0.134 I 20.682 0.130 3728  34 0.00 0.03 2.14 -1.13 0.11
Peg     324959     23 28 33.28 +14 47 10.8 B 23.964 0.201 V  22.547 0.129 I 21.286 0.181 4459  91 0.61 0.05 2.00 -1.61 0.12
Peg     324955     23 28 33.36 +14 46 55.3 B 24.604 0.488 V  22.773 0.129 I 20.805 0.128 3931  39 0.00 0.07 2.14 -1.21 0.11
Peg     324962     23 28 33.48 +14 45 56.1 B 24.731 0.506 V  22.975 0.133 I 20.873 0.124 3692  37 0.01 0.03 2.14 -1.73 0.11
Peg     324014     23 28 34.52 +14 47 27.4 B 23.610 0.226 V  22.903 0.130 I 21.617 0.220 4843 101 1.00 0.04 1.91 -0.64 0.12
Peg     325018     23 28 34.67 +14 47 20.2 B 24.498 0.383 V  22.510 0.104 I 20.751 0.107 3932  55 0.00 0.02 2.14 -2.11 0.11
Peg     325030     23 28 34.97 +14 45 59.2 B 25.029 0.559 V  22.844 0.126 I 21.318 0.161 3500   0 0.25 0.03 2.08 -0.89 0.11
Peg     323664     23 28 34.97 +14 46 36.4 B 24.630 0.443 V  22.602 0.113 I 20.758 0.114 3751  34 0.00 0.05 2.14 -1.56 0.11
Peg     325050     23 28 34.97 +14 47 13.5 B 24.446 0.409 V  22.705 0.116 I 20.865 0.124 3713  32 0.10 0.04 2.12 -1.28 0.11
Peg     323665     23 28 35.54 +14 46 38.1 B 24.924 0.565 V  23.064 0.143 I 21.308 0.171 3920  85 0.29 0.05 2.08 -1.39 0.12
Peg     324044     23 28 36.75 +14 45 34.0 B 23.592 0.122 V  22.387 0.095 I 20.969 0.127 4248  66 0.52 0.04 2.02 -1.26 0.11
Peg     324045     23 28 37.08 +14 45 30.3 B 23.887 0.193 V  22.787 0.124 I 21.000 0.135 3926  45 0.44 0.04 2.04 -1.12 0.11
Peg     325122     23 28 37.54 +14 45 35.1 B 26.326 0.827 V  23.283 0.167 I 21.819 0.240 3804  48 0.23 0.12 2.09 -0.85 0.11
Peg     325128     23 28 37.70 +14 47 09.7 B 24.275 0.357 V  22.775 0.114 I 21.022 0.131 3819  33 0.28 0.06 2.08 -1.22 0.11
Peg     325149     23 28 38.09 +14 47 41.4 B 23.942 0.225 V  22.910 0.135 I 21.539 0.202 4514 123 0.84 0.03 1.94 -3.08 0.31
Peg     325146     23 28 38.35 +14 45 52.3 B 24.196 0.340 V  22.693 0.111 I 20.764 0.112 3921  41 0.11 0.05 2.12 -1.49 0.11
Peg     325166     23 28 39.55 +14 45 07.7 B 24.350 0.277 V  22.981 0.153 I 21.253 0.161 3860  33 0.43 0.04 2.04 -1.05 0.11
Peg     325216     23 28 40.58 +14 45 33.5 B 24.468 0.397 V  22.738 0.114 I 20.818 0.114 3842  36 0.06 0.16 2.13 -1.65 0.11
Peg     325258     23 28 41.61 +14 45 50.6 B 24.059 0.226 V  22.850 0.136 I 21.358 0.178 4313  67 0.64 0.03 1.99 -1.24 0.11
Peg     324153     23 28 41.77 +14 45 10.4 B 25.862 0.761 V  23.061 0.148 I 21.310 0.164 3500   0 0.00 0.03 2.14 -1.47 0.11
Peg     325286     23 28 42.14 +14 45 38.2 B 24.070 0.329 V  22.480 0.107 I 20.836 0.127 3598  25 0.21 0.06 2.09 -0.86 0.11
Peg     324247     23 28 44.10 +14 45 49.1 B 23.578 0.169 V  22.654 0.110 I 21.436 0.187 4670  98 0.87 0.07 1.94 -1.91 0.15
Peg     323288     23 28 44.36 +14 46 39.7 B 24.246 0.342 V  22.662 0.108 I 21.009 0.130 4055  61 0.28 0.03 2.08 -2.02 0.11
Peg     325374     23 28 44.44 +14 45 38.5 B 24.569 0.365 V  23.198 0.181 I 21.531 0.206 4087 111 0.57 0.06 2.01 -1.93 0.13
Peg     324265     23 28 44.56 +14 45 28.9 B 24.423 0.333 V  22.998 0.171 I 21.449 0.206 4190 102 0.55 0.03 2.01 -1.69 0.12
Peg     325378     23 28 44.73 +14 44 48.4 B 24.394 0.303 V  23.097 0.162 I 21.001 0.140 3914  71 0.24 0.04 2.09 -2.26 0.12
Peg     324263     23 28 44.91 +14 45 29.4 B 23.420 0.119 V  22.287 0.089 I 20.911 0.128 4223  83 0.54 0.06 2.02 -1.67 0.11
Peg     325434     23 28 46.05 +14 44 26.1 B 23.941 0.257 V  23.003 0.145 I 21.622 0.222 3898  68 0.90 0.09 1.93 -1.31 0.12
Peg     324306     23 28 46.15 +14 43 51.1 B 24.408 0.278 V  22.953 0.154 I 21.437 0.178 4277  69 0.55 0.05 2.01 -1.27 0.11
Peg     325436     23 28 46.39 +14 45 01.6 B 24.687 0.446 V  23.225 0.206 I 21.562 0.233 4022  75 0.55 0.06 2.01 -1.36 0.12
Peg     325455     23 28 46.60 +14 45 32.9 B 24.088 0.219 V  22.893 0.134 I 21.558 0.196 4362  97 0.79 0.03 1.96 -1.85 0.13
Peg     325477     23 28 47.71 +14 44 15.2 B 25.131 0.579 V  22.973 0.134 I 21.225 0.153 3659  33 0.15 0.03 2.11 -1.33 0.11
Peg     325487     23 28 47.88 +14 43 51.7 B 23.958 0.198 V  22.807 0.126 I 21.124 0.147 4083  50 0.50 0.03 2.02 -1.30 0.11
Peg     324348     23 28 47.90 +14 45 13.8 B 23.618 0.181 V  22.726 0.114 I 21.262 0.166 4354  73 0.75 0.03 1.97 -1.02 0.11
Peg     325473     23 28 47.96 +14 42 58.7 B 24.337 0.427 V  22.277 0.133 I 20.612 0.112 3658  22 0.00 0.04 2.14 -1.14 0.11
Peg     325536     23 28 49.07 +14 44 56.0 B 24.005 0.192 V  22.735 0.125 I 21.181 0.154 4030  53 0.52 0.03 2.02 -1.29 0.11
Peg     325543     23 28 49.63 +14 43 26.0 B 24.055 0.259 V  22.864 0.147 I 21.664 0.240 4570 121 0.88 0.03 1.93 -1.30 0.12
Peg     325555     23 28 50.02 +14 43 56.4 B 23.825 0.238 V  22.993 0.138 I 21.582 0.210 4661 103 0.92 0.03 1.93 -1.08 0.12
Peg     324399     23 28 50.81 +14 41 43.1 B 23.505 0.119 V  22.355 0.091 I 20.883 0.121 4280  81 0.49 0.02 2.03 -1.20 0.12
Peg     324422     23 28 51.73 +14 44 02.8 B 23.913 0.222 V  22.132 0.084 I 20.417 0.079 3926  67 0.00 0.04 2.14 -2.48 0.11
Peg     323573     23 28 51.77 +14 43 31.1 B 23.834 0.185 V  22.757 0.120 I 20.935 0.132 4142  69 0.41 0.07 2.05 -2.03 0.12
Peg     325603     23 28 51.95 +14 43 01.3 B 23.774 0.207 V  22.738 0.128 I 21.426 0.203 4699 120 0.81 0.06 1.95 -1.36 0.13
Peg     325632     23 28 53.05 +14 44 07.2 B 24.114 0.203 V  22.751 0.129 I 21.199 0.154 4071  43 0.48 0.06 2.03 -1.00 0.11
Peg     325648     23 28 53.75 +14 43 53.7 B 24.313 0.239 V  22.868 0.141 I 21.469 0.182 4220  98 0.61 0.04 2.00 -1.81 0.12
Peg     324443     23 28 53.94 +14 42 01.5 B 24.216 0.310 V  22.501 0.098 I 20.858 0.110 3897  38 0.18 0.03 2.10 -1.21 0.11
Peg     324450     23 28 54.84 +14 42 21.2 B 23.747 0.132 V  22.531 0.101 I 21.135 0.137 4311  51 0.59 0.03 2.00 -0.94 0.11
Peg     325677     23 28 55.47 +14 42 20.6 B 24.105 0.185 V  22.653 0.124 I 21.172 0.150 3939  47 0.46 0.10 2.03 -1.08 0.11
Peg     325689     23 28 56.54 +14 41 14.0 B 24.078 0.211 V  22.674 0.132 I 21.446 0.195 4157  83 0.69 0.04 1.98 -1.09 0.11
Peg     325693     23 28 56.81 +14 41 47.8 B 25.070 0.609 V  23.242 0.157 I 21.346 0.176 3949  58 0.28 0.05 2.08 -1.02 0.11
Peg     325724     23 28 58.97 +14 41 29.8 B 24.182 0.316 V  22.951 0.166 I 21.385 0.210 4258 102 0.61 0.04 2.00 -1.69 0.14
Peg     325734     23 28 59.47 +14 42 14.3 B 24.077 0.181 V  22.738 0.122 I 21.316 0.159 4352 146 0.59 0.04 2.00 -2.57 0.17
Peg     324499     23 28 59.60 +14 42 51.9 B 23.588 0.234 V  22.911 0.133 I 21.091 0.160 4323 100 0.66 0.05 1.99 -1.86 0.13
Peg     324524     23 29 03.01 +14 41 35.1 B 23.775 0.121 V  22.443 0.098 I 21.007 0.126 4268  99 0.47 0.10 2.03 -1.89 0.12
Peg     389499     23 29 04.56 +14 41 54.1 B 24.571 0.472 V  22.951 0.137 I 21.190 0.166 4003 111 0.31 0.14 2.07 -2.16 0.13
Peg     389191     23 29 06.59 +14 42 50.1 B 23.601 0.169 V  22.521 0.113 I 21.205 0.178 4339  95 0.70 0.08 1.98 -1.42 0.11
Peg     389527     23 29 07.87 +14 42 22.9 B 24.459 0.465 V  22.972 0.160 I 20.990 0.138 3500   0 0.20 0.08 2.10 -1.20 0.11

